Identifying systemically important companies in the entire liability network of a small open economy

To a large extent, the systemic importance of financial institutions is related to the topology of financial liability networks. In this work we reconstruct and analyze the - to our knowledge - largest financial network that has been studied up to now. This financial liability network consists of 51,980 firms and 796 banks. It represents 80.2% of total liabilities towards banks by firms and all interbank liabilities from the entire Austrian banking system. We find that firms contribute to systemic risk in similar ways as banks do. In particular, we identify several medium-sized banks and firms with total assets below 1 bln. EUR that are systemically important in the entire financial network. We show that the notion of systemically important financial institutions (SIFIs) or global and domestic systemically important banks (G-SIBs or D-SIBs) can be straightforwardly extended to firms. We find that firms introduce slightly more systemic risk than banks. In Austria in 2008, the total systemic risk of the interbank network amounts to only 29% of the total systemic risk of the entire financial network, consisting of firms and banks.

==> data/5000c/AssetsDebtRank.txt <==
Assets_excl_equity	DebtRank	Bank
46233336294.0506	0.580274934640145	1
30389224961.0039	0.186867800517669	1
27769220747.0749	0.118244821227674	1
17569103544.9006	0.543661160077308	1
10850766843.0214	0.119602095423218	1
9990805355.27792	0.358140836088746	1
9545466503.19197	0.690473303489544	1
5801430968.5131	0.368971375254147	1
4236898295.3539	0.423577858244129	1
4003787737.61979	0.388265502092992	1
3909461028.84146	0.240999330925036	1
3824088630	0.195489306931938	1
3361604584.41924	0.429855145523404	1
3037549911.44888	0.26376168432172	1
2964290104.28847	0.314947786041353	1
2476556090	0.194465613832979	1
2323743573.99043	0.173293859572541	1
2305910063.08122	0.21042022522704	1
1907345776.72251	0.226206993573501	1
1870101845.65442	0.418331377568673	1
1823137700.38593	0.219698088633993	1
1794993094.29276	0.291559766563936	1
1702316465.42788	0.195615913915276	1
1664300464.53546	0.212650361870803	1
1593994913.99255	0.094050473208309	1
1436468539.01458	0.142251916989514	1
1241108208.5622	0.21200537418802	1
1172073526.88587	0.254975880832014	1
1158453868.02894	0.0214683358044947	1
1149423553.94779	0.200392092110059	1
995596159.264903	0.272310418784039	1
961533640	0.191363629923939	1
953062258.441153	0.027662854974143	1
909411122.351588	0.206536305596551	1
902037688.540676	0.241610313882865	1
891074190	0.212159447324393	1
831823945.695275	0.208915817686612	1
825074341	0.00133029376917679	0
798388005.307127	0.00895836051180622	1
738018838.962355	0.220291914182308	1
697089909.289228	0.018767256642859	1
617699543.022829	0.0524720589771074	1
610143545.265249	0.0748315140303295	1
550945790.789953	0.175087841710206	1
515481225.670713	0.0467814335888095	1
484964790.039944	0.228856782706227	1
450805470	0.167949038846759	1
436848453.156948	0.144924983508253	1
431747340	0.127332874837973	1
419624033	0.00309156771081841	0
410594187	0.00076294354213953	0
385221222.361642	0.0258408609967825	1
381616851	0.0781111515225281	0
373021110	0.225328090854473	1
364784199.355838	0.0266460548607056	1
363974135.269947	0.156154180110282	1
358416792.92329	0.0497716084216336	1
345690554.204153	0.101860880114932	1
326358281	0.0812247156453993	0
313335219.412265	0.220188539839094	1
301832147.131596	0.10707368537692	1
301391185.499865	0.266446116681234	1
296745000	0.28488010716752	0
287879235.83348	0.0358123356880901	1
287258103	0.226207728493922	0
284137531.797717	0.207942691616324	1
279590544.939569	0.00621435368744523	1
268386040	0.0815659506687698	1
265253719.018368	0.210714222599487	1
257928200	0.191777900504915	1
251786289.057551	0.0497232808791696	1
250619960	0.0314259694761947	1
236511710	0.0381123645725278	1
228813713.675855	0.215056118069542	1
228347742.965486	0.212007473712848	1
227747775.003118	0.0828047189967851	1
222647159.094747	0.15955789214337	1
217284622.120539	0.0352775784750958	1
211525269.718869	0.015314085697767	1
209027980.988174	0.0641715639795198	1
197676646	0.000857837644293429	0
193944492	0.0116916890753535	0
193425299	0.00201877369428379	0
192653806.242281	0.0232477996896749	1
192450983.52282	0.000360477194901152	1
190457560	0.0132283959509042	1
183668027	0.0262967614880368	0
179499347	0.316522378056495	0
176601718.137052	0.0167697706909166	1
174148375.392587	0.206114402301533	1
167808970	0.0636688795305051	1
161258280	0.0193718668774724	1
159594211.961403	0.0291782772281174	1
158036632.009572	0.0197190278538875	1
156110940	0	1
153179869	0.127127210620491	0
150363109	0.0178013955176003	1
150173955	0.0136671352457534	0
149985944.207015	0.0173897213620138	1
148468461	0.00927717777028067	0
146196387.091055	0.142575427121528	1
145283083	0.0628515174682714	0
144873957.157005	0.00225209250756744	1
144375262.745598	0.011623142442546	1
141750829.914863	0.0024754403995916	1
140069636.027697	0.0239339842688802	1
139940795.005119	0.0449316703402032	1
139270000	0.20365042733139	1
136950670	0.0421701163104497	1
135655089.95401	0.0721745464644896	1
135292800	0.0362721216998288	0
131335121.522691	0.00982874919062196	1
129808166.024278	0.0137574921729864	1
128375222.953717	0.0771862991637372	1
126277422.768399	0.0104883921276545	1
126191608.375371	0.00777381349531362	1
125260330	0.00027748468614189	0
123790990.386512	0.0117388869249976	1
118422639.990382	0.0199142477081228	1
118288019.566755	0.0104757379896806	1
118131210	0.00724962038975913	0
117588856.885092	0.00805747443989264	1
116765349.919338	0.0205412776785466	1
114435812	0.0267176942184871	0
114411460	0.141620849517032	1
114269793.296914	0.138678116306691	1
114262565.584728	0.243688380429319	1
112602735.512549	0.158733982682417	1
111986860	0.00414910938289751	1
109697971.96526	0.148304992829862	1
108177285.564104	0.0359865374436059	1
108103857.298612	0.0164057831917516	1
106591911	0.0118869193714395	0
106056740	0.000152224707912287	1
105168387.891919	0.00692742073336395	1
104968776.912814	0.0347196786881003	1
104551520	0.019231814917594	1
103616749	0.0627694944780205	0
103447165.193909	0.114073773114319	1
103271392.155393	0.00521550764805704	1
102522260	0.0252834489201465	1
102257190.582292	0.0103055950868604	1
100993588.56012	0.00129141763216287	1
100052334	0.000423282507361136	0
98752153.9855258	0.012740352918399	1
97730550.193888	0.0213934944488138	1
97681896.3087413	0.00109530807497693	1
97474456	0.0250220244498525	0
97373440	0.002397728208559	0
97322507	0.108078073543912	0
96895090	0.00912091318806463	1
96084520.6105807	0.0147496529788991	1
95218448	0.00481813268938532	0
93560471.7444445	0.0176404771812836	1
92632533.1991501	0.007274712375468	1
91492812.4983255	0.00442141022212725	1
91189536.1019294	0.0273128370702674	1
91092000	0.126693155067752	0
91069090	0.127429368420465	1
90416514.6553995	0.0126828877775573	1
90166294	0.00154892913085164	0
90114017.9708063	0.00574102629240533	1
89904393.0612601	0.0042729701473736	1
88737007	0.0293324522466477	0
88291623.7093854	0.103050315622558	1
87972566.8797427	0.192019462485702	1
87919730	0.00849201704917292	1
87297079.7884974	0.0904584720107203	1
86294912.6760257	0.00135606794818351	1
85336981.8578837	0.00506384902725157	1
85208963.8303449	0.020512568224039	1
85121000	0.00227433961132565	1
85036570	0.000441270983571204	0
84639387	0.000651469290656933	0
83882112.7347272	0.0102524788887529	1
83698639	0.0711840219645139	0
83284780.5991045	0.0218695937986648	1
83011939.0162051	0.0149728898601002	1
82460820.1767848	0.00394417948719375	1
82362753.4857196	0.0117853869188826	1
81823911.315733	0.00055149988014057	1
81618361.9358222	0.00710088962277235	1
81042396.8966047	0.0166924424398873	1
80768353	0.0289073884867384	0
80379868.0432029	0.00228149512797985	1
80205770.1929403	0.00632369821539988	1
80015271	0.00633384117702605	0
79640200	0.130254152342651	1
79152790.8838397	0.242590261893937	1
78741674.102458	0.00726994461621877	1
78567670	0.0108113099139961	1
78251069.8306455	0.0668589294730507	1
77773940	0.0163859557531364	1
77770186.5813674	0.255622176359401	1
77510800	0.100634791058859	1
77010447	0.00345600798237609	0
76692327.9262359	2.19616227699815e-05	1
76526016.2638316	0.000487028710153719	1
75688856.0316632	0.0199855336033271	1
75504535.870204	0.00358004303193422	1
75504427.6386029	0.0108341507817005	1
75424504.1333614	0.00110768453760338	1
75071443.1141307	0.00595470725346308	1
74950095.8806086	0.200891213863074	1
74616270	0.0152687901245187	0
74504328.5595479	0.00752055844014659	1
74013597.1987959	0.00326921924722948	1
74008000	0.00271565254558656	0
73928749.3036227	0.087406242288964	1
73634010	0.00511194569068196	0
73542318.905584	0.00861332439249795	1
73045870	0.00348702981653216	1
72532760	0.00114155942820219	1
71915697.0241088	0.0324438048943083	1
71787881.8265229	0.00256576967151705	1
71115829	0.0277803079165161	0
69718767.5490002	0.114180678995189	1
69614782	0.00177623727191581	0
69541648.4467877	0.00760991945505713	1
69481114.7193395	0.00338798387811286	1
68753581.6407402	0.0189677742480159	1
68633342.9254159	0.0011440140689038	1
68437258.0746154	0.0969253730716548	1
68346989.8973442	0.166223623232126	1
68063631.5633262	0.0132783230706729	1
67635946.2672857	0.103625370196342	1
67353308.9120049	0.0244594169580802	1
67115860.7075028	0.0162389977112249	1
67093836.1370849	0.0848365543157427	1
66828423.6816288	0.015687855001587	1
66822510	0.00367726898155225	1
66781605.1173735	0.00139583044962985	1
66580142.542828	0.116444791866929	1
66486485.0182398	0.0179469348279495	1
66146717	0.000872495500716408	0
65348028.1753086	0.0176492087572498	1
65338124.3469489	0.00879824481534012	1
64649054.9977734	0.00330526465421763	1
64405822.083309	0.0195138615430034	1
63988910	0.00742361277001537	1
63978183.1790536	0.0197475267620558	1
63248198.4315929	0.126736930200189	1
63103565.8685538	0.0853246924098758	1
62760841.5844059	0.0217114060012606	1
62079889.1511404	0.163558142046926	1
61969441.238297	0.00800435436421441	1
61245000	0.00633466042986898	0
61235155.3366713	0.0829373196155371	1
61233758.1457816	0.00271936323533889	1
61178509.8235267	0.182991877167868	1
60971671	0.0175197455748531	0
60727422.3661065	0.00566521950875825	1
60303943.2852685	0.122535762281088	1
60031130	0.135703714811794	1
60026609.8095354	0.0243976700881578	1
59622387	0.00402977481178465	0
59536243	0.0195852469956313	0
59322886.7024677	0.00262518349144772	1
58965302.3519946	0.161633125181363	1
58749822.6633718	0.106781771288967	1
58733105.0081005	0.091595888594898	1
58524333.9041734	0.00632908502352648	1
58214989	0.00167892926688269	0
57775190.6521837	0.000121121368747062	1
57753197.4926807	0.0588499927735176	1
57594294.7268971	0.17927575752729	1
57487951.691046	0.00592343755543367	1
57323274.257533	0.0285182146182825	1
57258379.2313218	0.00418299612739259	1
57068402.0874021	0.00942977379240869	1
56935359.1148907	0.00410663548245962	1
56155590	0.00318314355087682	0
56149847.7860007	0.00388420767161914	1
55988393.9103015	0.00655425050563224	1
55893000	0.0016953813190805	1
55609500	0.0166253995084915	1
55418874	0.213252454096291	0
55391770.4292214	0.00293440438210919	1
54866509.2917525	0.0841875215036828	1
54816100	0.0173089049034292	1
54135001.9686423	0.099194696567244	1
54001764.949614	0.0125784042477043	1
53791428.914339	0.0801677268478945	1
53584656.2670053	0.0176277636787793	1
53515732	0.00537633152749473	0
53471229	0.00202295940961831	0
53065675.2583821	0.0504587472031678	1
52848444.742445	0.0754115444041898	1
52083306.3677219	0.00769486045263167	1
51804830	0.0010963886769253	1
51769280.2972808	0.0116024630684018	1
51702111.5243221	0.257975309118622	1
51352562.2686788	0.0140875888694866	1
51248869.8948361	0.00525750839858732	1
51214874.6341085	0.0422592679458892	1
50768710.7161396	0.0133517445473942	1
50647149.7539577	0.0292165594206511	1
50549530	0.0365407615970672	1
50469870.6499504	0.017740827794829	1
50198763.124709	0.00495920623232356	1
48959800	0.0471395323453604	1
48902445.8995791	0.010299235868377	1
48833303.4682605	0.0551487117196489	1
48823786.1477268	0.00737324147742978	1
48684530	0.113960035688327	1
48397516.9613634	0.00905089584288189	1
48293148.7548025	0.00341739136718417	1
48261473	0.0214335623965956	0
48127526.5503002	0.00779453833271163	1
48070862.0449771	0.0856943840092715	1
48032440	0.00377432143402843	1
47930240	0.000873496338225492	1
47764260	0.0701828913059366	0
47293790	0.0401436833197259	1
47227260	0.00656532963111342	1
47221567.4589635	0.0214683016932403	1
47127342.5000665	0.00859407638081784	1
46792492	0.00999771464278171	0
46355797.9936962	0.00532529319770875	1
46014000	0.0576188845338973	1
45995000	0.00320081732277725	1
45820260.4554866	0.00781028382098798	1
45486781.8969028	0.195479623140769	1
45319262.734382	0.0293253377711269	1
45230720	0.000962910057526776	1
45156369	0.00271529023733619	0
44969806.0516834	0.00165837090618964	1
44500100	0.0111577452433444	1
44491780	0.0752071905893865	0
44379143.362365	0.00510586183715121	1
44352419	0.000902136213818164	0
44317084.5816684	0.0190927390179879	1
44235070.9805153	0.0435299050391185	1
44176907.154382	0.038232367027895	1
44079448.0432192	0.0511088950371025	1
44045810.0800084	0.0104493256483891	1
43643317	0.00787827437456737	0
43609284.1035655	0.00542304640167502	1
43474767	0.00483511897882718	0
43207700	0.0364715206259339	1
43000700	0.00146316997951524	1
42925379	0.00288496427789931	0
42767677.0924094	0.000248968553047672	1
42549923.9473794	0.0134592946457979	1
42431512	0.0353719972256447	0
42338770	0.0143015795397597	1
42146265	0.0181448916621271	1
42117802.6912914	0.0965177729853654	1
42112182	0.00193508558759089	0
41912042	0.00228346973791205	0
41623405	0.000942235188014172	0
41552231.9089286	0.109639375507325	1
41513240.1319242	1.93853738141329e-08	1
41329774	0.0959042988886674	0
41137314	0.00838422883068423	0
41100401	0.000925216232978188	0
40853254.3935835	0.00590463958088194	1
40838330	0.0106226010052921	1
40702586.9453213	0.00173797394576462	1
40493230	0.00736110636090946	1
40288222.2885924	0.00683764200945907	1
40211278.7631755	0.00532203761484226	1
40075270	0.0804894862511193	1
39890000	0.000426462733956019	1
39884089.1972243	0.0187405285816425	1
39462728.1037196	0.00339464620821915	1
39440656.6804659	0.0194754983180716	1
39377232	0.00191420529689451	0
39373020	0.0231332139991542	1
39127775.4370332	0.008602878463961	1
38974800	0.0171101174351966	1
38936161.1094017	0.000282042451831574	1
38833876.2775078	0.00473551254541016	1
38508252.3083537	0.0259754759482796	1
38411451	0.00207304948686387	0
38187377.1248895	0.00223425789768678	1
38067520	0.0599727499383235	1
37956100	0.116473341196426	1
37550444.2070433	0.00754860763213518	1
37385676.2339041	0.00174621948933071	1
37311060	0.0299596339269837	1
37099485.4860555	0.0223323698869699	1
37045368	0.0215907629121653	0
37013438.3464258	0.0629567202840172	1
36925944.6648881	0.0186340485547548	1
36413792.6457028	0.00723459635846589	1
36408817.063682	0.095817639525147	1
36353264.9164915	0.0054091224720756	1
36330331.8712522	0.109653825278056	1
36321080.8209784	0.00364207723926908	1
36082527.4795949	0.202823214748063	1
36079270	0.0141019402431237	1
35829189.1086992	0.00368837469742297	1
35771000	0.00064865088738174	1
35687394.2020816	0.00553151943327397	1
35508716.9516299	0.00790351530824169	1
35441602.0744404	0.0145743128858019	1
35414444.4859914	0.00892621345914059	1
35387833.5085784	0.023377434190978	1
35372708.8104199	0.0571737106507851	1
35205016.0818203	0.00801034123829463	1
35033559.8945432	0.00948537534954286	1
35010520	0	1
34813249.7584794	0.0232018158928055	1
34729000	0.00160534561714888	1
34687040.4063391	0.140045107281956	1
34644641.4501409	0.207305723444085	1
34641423.0872134	0.00482042090713098	1
34427619	0.000829822977653975	0
34302139	0.0182152210956268	0
34149041.0134209	0.00156861605221475	1
33991980	0.000917174107862448	0
33964393.1963801	0.0241954239482105	1
33946045.8414942	0.0183846108562247	1
33635218.6109789	0.00502511885652028	1
33518323	0.034560555191974	0
33405628.2858542	0.0152859258314234	1
33364440.3145496	0.0906054747412251	1
33287196.8268536	0.134414492856961	1
33159457.6955237	0.0022069242337432	1
32900658.1940597	0.128203942571967	1
32756450	0.00151830118692163	0
32573661.046261	0.0151110585156448	1
32435980	0.0621093190960653	1
32354467.1067275	0.122316739628234	1
32349024.0483053	0.00622967589410162	1
32280919	0.000597221519606211	0
32153885.988951	0.0104969046571272	1
32065500	0.0325786504557427	1
31891216.2365765	0.00748780664460206	1
31815920	0.0374688458206656	1
31742536.7016465	0.00241035583448648	1
31634260	0.0121559743006853	1
31497229	0.000515465962882638	0
31465704.7716207	0.00314300210185039	1
31210665	0.00131898013417592	0
31156110.1728188	0.0100656159163046	1
31153518	0.0465995030067905	0
31103276.7904847	0.00137473487245607	1
30998000	0.040879576018921	0
30963199	0.00522733517937843	0
30941212.938287	0.0416372786454337	1
30907994	0.0118403599502778	0
30863437.5675633	0.00698550710046055	1
30632982.8353306	0.00162220970881207	1
30609924.7347377	0.000949685825500783	1
30467197.9894471	0.0378613216268208	1
30466357	0.0796108288709078	0
30378057	0.00164638459991137	0
30245330	0.00396806742004644	1
30041146	0.000913345040374033	0
30034543.6179912	0.019613373757749	1
29988863.7936767	0.00110283112493265	1
29947098.3514186	0.011662772701986	1
29938214.1972082	0.00882280540345541	1
29838009	0.00432596839645175	0
29717130	0.00450160174893735	1
29710130	0.0691971834309959	0
29380020.6832024	0.0241707056812812	1
29337280	0.0685664845250193	1
29217410	0.00585307891837203	0
29131000	5.72059488997401e-05	1
28956656.0948778	0.00835939185026053	1
28887673.5741005	0.00498327595552803	1
28878970	0.0743900959605442	1
28850000	0.147240152128344	1
28738145	0.00619114720768031	0
28737862	0.00133859169824165	0
28693488	0.140701766886165	0
28662977.716326	0.00859038664745607	1
28462226.6975933	0.0505945542935554	1
28278000	0.00882264683840365	1
28171568	0.0024193145106214	0
28085342	0.00389388040900039	0
28055142.3425927	0.00762270362245637	1
28054328.698422	0.0240421166614701	1
28040827.9108112	0.0214720610866352	1
28030965.1348507	0.0229627937230801	1
27980000	0.0259785369489235	1
27933170	0.00299138542335994	1
27754199.6846668	0.00407784013466869	1
27649593.4512679	0.00219236424248328	1
27644854.4002911	0.00474094046008011	1
27555167	0.00199157640317589	0
27506141	0.0273361379641787	0
27420110	0.000640269465210692	1
27417512.2328484	0.00244453815102094	1
27317800.2615709	0.0106093347392343	1
27275461	0.0107799962767599	0
27275220	0.00383431798881199	1
27213361.9929735	0.00836030540532652	1
27208642.1469683	0.0560551058075192	1
27188000	0.000381699797727894	1
27182810.2364608	0.00241496472797815	1
27096547.2394336	0.00238968369191649	1
27024843.5708202	0.0959715963248407	1
27005041.4685422	0.00026477041263569	1
26996000	0.00749666552077422	1
26990146	0.000349777119841831	0
26951939	0.00186449338605591	0
26924680	0.0273540981235838	1
26913390	0.0021037531454355	1
26895580.2263847	0.0181935628515168	1
26882260	0.00519209633405303	1
26734910	0.00569777915824676	0
26647650	0.0200100109156865	1
26641607	0.00822947306352158	0
26601020	0.0236696423022462	1
26569710	0.000511319220579693	0
26512344.1483779	0.00882470400997696	1
26494164.5472786	0.0113537413792561	1
26471597	0.0118804206082072	0
26431968	0.000765330737911047	0
26381930	0.00389019688140702	1
26161816.8322725	0.00334219671726222	1
26149154.5552889	0.0020536774712445	1
26069073	0.00222587406627144	0
26055845	0.00334440472308433	0
25958626.3018891	0.00503804361138105	1
25932510	0.00369089167982055	1
25875580	0.0120720887433946	1
25874050	0.0103841166519252	1
25862993.6959878	0.22069644248514	1
25842300	0.00882294682373648	1
25513300	0.00342985186379798	1
25492500	0.000637249756250491	0
25398570	0.00850280996401758	1
25370758.0389242	0.0188730978231224	1
25076516.6255133	0.025978730424993	1
24965371.1345619	0.00641008619484802	1
24960507	0.00654275347477683	0
24906347	0.00148581182361056	0
24872213.525548	0.0267986866919139	1
24768280	0.00162028944232823	1
24724815.7118649	0.0113774006102104	1
24593402.9990187	0.060894968935188	1
24567733	0.0100943242574259	0
24426610	0.0181451867714206	1
24353364.7761508	0.000511288736471253	1
24342783.6444225	0.141293751963557	1
24330230.0004405	0.000129340041742408	1
24260966.9765358	0.0771460982538952	1
24240239	0.0248518187171785	0
24235000	0.00113892016218806	1
24232678	0.000292344790218924	0
24222597	0.00319584483370208	0
24098752.9483289	0.00140782354065996	1
24011243.1752782	6.49256482431086e-05	1
23969020	0.000614571387359217	1
23919895.3790651	0.0022775885935126	1
23857880	0.266374673757103	1
23833000	0.00904255748429384	0
23703097.3173258	0.0038551519123779	1
23692791	0.00234164189601522	0
23648910.9870077	0.00535066215509007	1
23491740	0.00267506345524006	1
23419030	0.000404615875077014	1
23418497	0.000384453433006432	0
23296333	0.00705149458350777	0
23246232.1430231	0.0819271770253291	1
23228600.7955492	0.00524818065794556	1
23141450	0.00036886650688537	1
23121680	0.000734903860474974	1
23035507.8356543	0.00456952823585206	1
23004764	0.00189305906487306	0
22985350	0.00705109803393127	1
22978888.179195	0.0108897993314961	1
22969128	0.00303918351898894	0
22953909	0.0933303412127237	1
22932291	0.0132197198666348	0
22891000	0.000438319263943881	0
22845625	0.0218960150048199	0
22822000	0.000411480045590414	1
22796146	0.00174760396433711	0
22724847.7427785	0.00512643578356845	1
22690800.6227482	0.0735570517825447	1
22668435.5819859	0.001493258119896	1
22654441.6256427	0.00882366777282445	1
22603552.8059559	0.100886163823629	1
22559000	0.00260715304188117	1
22549481.6912854	0.000429090578816923	1
22454470.9867778	0.00220756424106524	1
22451124	0.0079255609704005	0
22431306.1721709	0.000151591049952196	1
22326645	0.0138536764957723	0
22268264.4681075	0.00522175583373841	1
22159736.8368222	0.00457420183656648	1
22126392.2753024	0.00766871262150804	1
22041676.1826417	0.0367808019497501	1
22024980	0.000419239841475509	1
21999860	0.000353208302295565	1
21935000	0.000605731107462496	1
21926000	0.0186785449436196	1
21813732.4273441	0.000487788343031398	1
21697563.8948134	0.00817581573428603	1
21648822.9942783	0.00229232236058601	1
21493364	0.001959908729825	0
21406378.3357953	0.00859513404709261	1
21393680	0.00130710371131909	1
21388910	0.000700924213742865	1
21369908	0.00065720194049788	0
21360002	0.0181428183220691	1
21294501	0.0183693709796342	0
21276945	0.00082004643007964	0
21186591.8810415	0.000338452850227153	1
21102843.7751861	0.000730773493754383	1
21084810	0.000436633236458694	1
21082140	0.000696976704189223	1
21035330	0.00944367686081255	0
21030985	0.00151482085674638	0
20920781.3329237	0.00138934161201956	1
20834970	0.0192392703845064	1
20763227	0.00208342493433673	0
20761972.339768	0.0148166116143763	1
20751890	0.0723671987070079	1
20699332	0.00145525999189184	0
20484087	0.00116279249621297	0
20400786	0.00288133744733138	0
20394713	0.0460884574519108	0
20317949.4147301	0.00193956996216181	1
20307980	0.0053715927689885	1
20219288	0.000764650639929909	0
20170099.4386516	0.00900037530188659	1
20169682	0.00199069154004068	0
20128292	0.000813682363267854	0
20096434	0.00173055384667486	0
20058936	0.000709439748555924	0
20039027.4130797	0.0253925485352392	1
19995438	0.00159707514155536	0
19968444	0.00350760081664991	0
19940749	0.0258952454881358	0
19908678.0951573	0.00086818917842446	1
19747123	0.0198056415136149	0
19696123	0.00154915988999297	0
19675270	0.063477885183997	1
19631000	0.000194256633053163	1
19587000	0.00218800767644488	1
19514828.1576192	0.0109822664618287	1
19455000	0.0249123300302736	1
19335388	0.000329262579639413	0
19270000	0.0452136902489082	1
19243430	0.0417729647419884	0
19238730.128909	0.00238221838855964	1
19195000	0.00668957298460018	1
19144000	0.00198303952270396	1
19090279	0.00398112176763198	0
19027000	0.0194780603499544	1
18989195.3157554	0.0251512724670239	1
18864292	0.00130192029611628	0
18831750	0.00428651060262437	1
18734812.1796212	0.00580020022929676	1
18709010	0.026900362970356	1
18704021	0.00381855974617607	0
18699980	0.00124456375716297	1
18674087	0.000848769608734507	0
18673822	0.00532933378408604	0
18645538.0237262	0.00506696707030688	1
18583712	0.00847210739589943	0
18581606.5443005	0.000505332291656071	1
18551572	0.00713778284216343	0
18504000	0.000212245415410886	1
18501521.2825715	0.0469344919674454	1
18468568.6975057	0.0122831922386689	1
18272780	0.0186783235080597	1
18225425	0.0153607021353236	1
18210500	0.00125426049811569	1
18158096	0.0510855189220501	0
18032361	0.00371160301726723	0
17992975	0.000424541913235497	0
17906268	0.00168832835254981	0
17834252.2411907	0.0351958712004534	1
17814000	0.025980451232772	1
17788000	0.0240568869897495	1
17785608	0.00410540974982397	0
17774064	0.200682201951677	0
17747648.5727115	0.0179646509938529	1
17648671.8566706	0.00236866531212529	1
17643000	0.00279223019532986	0
17626000	0.0013000087490043	1
17583477	0.00141804829911752	0
17482995.5852889	0.00716937441142923	1
17477630	0.00174884098698349	1
17392080	0.00181161937330697	0
17373000	0.00220623327959817	1
17368950	0.0034289126195874	1
17339753.1128269	0.0914795130569399	1
17292000	0.0162585229665772	1
17227826	0.00130002411726053	0
17226290	0.00323115722742616	1
17215050	2.26889336498464e-05	1
17212000	0.00282502288884945	1
17211304.1367241	0.0208688146781685	1
17205464.4115809	0.00322836934272741	1
17192318	0.000613256081205258	0
17077441	0.000986402702408605	0
17069001	0.0112439361166545	0
17058124	0.00108822791356105	0
17057160	0.0043138279787038	0
16935003	0.00228015985790409	0
16895000	0.0065996590346532	1
16852311	0.011771066235025	0
16839274.9308958	0.00570946300396176	1
16773510	0.00534647472247559	1
16755490	0.00223606327543287	1
16697652.6002714	0.018679093497623	1
16687797.4752228	0.001337308162061	1
16649000	0.00261560963290891	1
16584100	0.00125410166097783	1
16575000	0.00882409184042998	1
16571000	0.0259806819179571	1
16565616	0.00107927145613553	0
16563490	0.00206942838255969	0
16563000	0.00231186240772584	1
16545540.5616206	0.00882410488510295	1
16528000	0.000817009424604879	1
16478020	0.283468802791546	0
16429924.6720596	0.135911425036647	1
16417000	9.9307026262275e-06	1
16404390	0.0181456676117089	1
16404000	0.021135465174946	1
16392000	0.000341693960172502	1
16367307	0.0251811601084149	0
16323928.078888	0.00206388495687687	1
16321441	0.00299478066259895	0
16315270	0.00882412122796083	1
16308543	0.000759866542758771	1
16302449	0.0191122567452731	0
16241881	0.00186524308086143	0
16217540.6323652	0.000394016092957795	1
16157330	0.000784686581586884	0
16144280	0.00579150208220499	1
16133118	0.00134738895255268	0
16128345	0.00125449848084561	0
16047323	0.0066601954140135	0
16047118.4187091	0.00357994085351423	1
16023000	0.00338527785969575	1
16006980	0.00195264192975379	1
16006550	0.00926344606654717	0
15988040	0.000624089453187974	1
15858561	0.00965539505880786	0
15854445	0.00386033114053257	0
15810090	0.00557924989407089	1
15755858.5816936	0.0165398339231813	1
15751586.5779516	0.00151289658295392	1
15696920	0.000567006273912764	1
15672008	0.000242720814859566	0
15670524.45545	0.00162383810559154	1
15637858	0.00118293477045504	0
15574570	0.218067969173555	1
15539607	0.0317652859567875	0
15533858	0.000866973089494945	0
15497406	0.000803830528338051	0
15438516	0.00022129756378065	0
15433450	4.51163835900401e-05	1
15394990	0.117380894028726	1
15393956	0.00146665081263389	0
15317000	0.00062455112918234	1
15273736	0.0341688344344452	0
15273000	0.0184131270169073	1
15216000	0.000246779897953179	1
15215539.0721934	0.000307794711686225	1
15203826.4672376	0.000818965116883232	1
15197967	0.2018339447203	0
15175000	0.000227878188521116	1
15170371.7566305	0.0016831371461081	1
15163076	0.000754490690542565	0
15119987	0.0663092956247789	0
15019230	0.0404538772861452	0
15014970	0.00188173450196565	1
14973106	0.00136698309629341	0
14925182.6979294	0.00387209365792597	1
14898990	0.00579160578465716	1
14873294	0.00314369282602549	0
14842010	0.000536478308796951	1
14816686.5208645	0.00299142103915446	1
14764798	0.0458409104790612	0
14738809.6862879	0.00230005165330594	1
14641690	0.0240581136218605	1
14636317.7877374	0.00346757923841877	1
14626260	0.0464369160399427	1
14614000	0.000196312786143714	1
14610028.903318	0.00450379246350415	1
14448910	0.00992519808202371	1
14429900	0.00265551942423707	1
14382671	0.00160376790563712	0
14364000	0.00654364298169558	1
14284547	0.000964134257900438	0
14264507	0.00760074718476648	0
14228008	0.00241912168898776	0
14192000	0.000149949011605305	1
14186470	0.000330440123071828	1
14182527	0.018047151998228	0
14171220	0.0187857260289195	1
14135397	0.000600200039001116	0
14116000	0.000444024542867915	1
14058590	0.000283345943822074	0
14053710	0.0609890573383481	0
14014457	0.0105250651628041	0
14012464.7842969	0.002277363507156	1
13997793	0.000349216188826765	0
13899000	0.00882442225360801	1
13802639	0.00177527914987821	0
13785523	0.0108716953350524	0
13724021	0.00141427116035975	0
13668665.4171594	0.0184148541242465	1
13658000	0.0021159295888251	1
13646896	0.0475963247303335	0
13559498	0.000981930248341644	0
13557000	0.000875506588763048	1
13545000	0.0313361820267195	1
13542200	0.000379985502053774	0
13463010.3682102	0.0231676233208328	1
13440482	0.0188107776870111	0
13345339	0.0289165124091915	0
13315789	0.0273420444163168	0
13283010	0.000684596206463396	1
13235990	0.00289957041748075	1
13233882	0.0472190636636013	0
13200000	0.000480625930475951	1
13199880	0.00093360663733226	0
13168000	0.0240586956942372	1
13159024	0.000455645538751905	0
13104043	0.00151301289676312	0
13096605.4349638	0.0616087161156753	1
13096000	4.47614117942571e-06	1
13084980	0.00135387200334932	1
13055570	0.0181463129698106	1
13050100	0.0186795286667618	1
12976027	0.000849150129501162	0
12925208.6634872	0.025358347609421	1
12892250	0.00448705778049465	1
12852596	0.00100636534830401	0
12832000	0.000412695381973543	1
12789240	0.00300812630776165	0
12778987	0.00760517581920598	0
12735000	0.000434478932641255	1
12716502	0.0115386551256329	0
12676978	0.00208774380827747	0
12644741	0.00445952742253698	0
12623406	0.00458175266804563	0
12610140	0.000332277558589611	0
12602233.564399	0.0240517155314695	1
12578828	0.00159006122697349	0
12548559	0.00102094436221557	0
12515000	0.0130132536319002	1
12514974.9060845	0.0170997374752129	1
12459260	0.00151098642730229	1
12454165.5177988	0.00596036388022019	1
12430835	0.0108795412184768	0
12417686.9324979	0.00201366809935125	1
12405020	0.000381379428650935	1
12377575	0.00279580046947465	0
12370405	0.0138963343804156	0
12356628	0.0011577973598178	0
12336771	0.000856152410268182	0
12324769	0.0458359775621233	0
12317000	0.0240590288560378	1
12306525.2794928	0.0110688339945409	1
12276873	0.00447275512651568	0
12246485	0.00168421920024297	0
12226581	0.00427113257372182	0
12175000	0.00774392468294843	1
12089000	0.000809042305126677	1
12060000	0.00222389898980797	1
12057077	0.00107844173836288	0
12032739	0.00181196635842277	0
11970123	0.000542254768444071	0
11969619	0.00744754481912713	0
11964000	0.00100829892845306	1
11878930	0.00337827777197345	1
11837645.5256241	0.00774624931007951	1
11822309	0.0015588089808514	0
11815700	0.004871319629629	1
11762000	0.0192126935785855	1
11749720	0.000991635258628367	0
11706911	0.00505012499143436	0
11695115.3707816	0.065665047720094	1
11677986	0.000333839531838287	0
11598000	0.000720136273352862	1
11564000	0.000526091240089525	1
11562000	0.000552442541262442	1
11515900	0.00163902382182246	1
11501000	0.00547969120893204	1
11398070	0.0259813582084182	1
11392184	0.00343040661365546	0
11362000	0.0259816486429201	1
11347793	0.000369476587921337	0
11340936.4090327	0.00183835433546563	1
11305934.6700212	2.12519119181974e-06	1
11246852.1076946	0.00739725526760325	1
11220810	0.00376257319060536	0
11208390	0.000948325799225188	1
11183401	0.00191098170650655	0
11164171	0.0283257353178041	0
11144000	0.000572344719002139	1
11072813	0.00378428257804823	0
11057801	0.000829361764224903	0
11042930	0.00265288228710666	0
11035084	0.000682796755703025	0
11020656	0.00198432270218782	0
10928445.6538904	0.00803645708898602	1
10897118.8599561	0.000964196038477754	1
10866477	0.006460848531019	0
10861731	0.00109687631254052	0
10837000	0.000865373700613111	1
10752912	0.00514866712868128	0
10739000	0.0263877726842177	1
10695712	0.00582647862330763	0
10688194	0.00110811503524574	0
10683970.5947772	0.000513836659854977	1
10649494.2087297	0.00170083479488151	1
10631873	0.000238329707660538	0
10614475	0.000290095343113427	0
10572427	0.000219668346297897	0
10560059.0086458	0.0190280658302068	1
10515020	0.00241928288784011	1
10505069	0.00132905799226472	0
10503803	0.019751055892733	0
10492360	0.0015982529904907	0
10481515.1652545	0.000579183971990047	1
10465000	0.000954831686683253	1
10431715	0.00150978295279268	0
10424539.4252239	0.0171300251238687	1
10419984	0.000540449909040152	0
10405200	0.300898201317983	0
10378698	0.0123522223743626	0
10364966	0.00732146094532135	0
10352412	0.00156607546193086	0
10324239	0.00635698971330715	0
10312050	0.03613922330702	1
10284355	0.00122565686843267	0
10270000	0.00344701302002154	0
10253000	0.0103704663676707	1
10246709	0.00725993232392003	0
10238728	0.000328496992654661	0
10238000	0.0259818469623054	1
10214426	0.00142048491779108	0
10203298	0.000490671002309128	0
10198555	0.000631951487788864	0
10173571.3623723	0.0067113019781143	1
10136322	0.000255181350681516	0
10132247	0.000531244552769073	0
10127885.0701922	0.0105709153548221	1
10126000	0.0259818780289931	1
10111000	0.00869713511780596	1
10071070	0.00749668647447864	1
10058137	0.0012920038688559	0
10022884.1532613	0.0520020475088519	1
10005981	0.000907916673273534	0
9962998	0.00131559927902927	0
9945000	0.0268873927533305	1
9937612	0.00105387324248487	0
9889152.62557684	0.015031221733412	1
9876040	0.00108165890253675	1
9843464	0.000527079837444178	0
9834029	0.00061139759983148	0
9795000	0.000710509095835758	1
9770744	0.00202598109083347	0
9767987	0.0103634014246322	0
9715515	0.0486482422499757	0
9670559.94042738	0.00473150172932484	1
9655097	0.00698938746387646	0
9648255	0.00266222618770422	0
9541000	0.000658663591039942	1
9514212	0.0042292559594233	0
9477000	0.000741842420693654	1
9404905.41988893	0.0269556107088129	1
9400000	0.000509038158560914	1
9390346	0.00118027879843837	0
9384000	0.000443446501293763	1
9341147	0.000622763744277785	0
9333000	0.0240601970755598	1
9319000	2.98425614684944e-07	1
9312397	0.00043991831277469	0
9286486	0.0840335149238686	0
9240666	0.0406830251605778	0
9206000	0.00882500171139743	1
9205960	0.00623639948298884	1
9166729.98618514	0.00103215006728194	1
9161040	0.00407250496300427	1
9161001	0.000512769345036586	0
9146798	0.00267265438737655	0
9144000	0.0038225340202731	1
9053391	0.000274980225127116	0
9040716	0.00112973851511586	0
9035918	0.0475800189843827	0
9018000	0.00882502492428138	1
9011688	0.00160599259833308	0
8996189	0.000864947350205428	0
8989960	0.00261920176415045	1
8987006	0.0154140237355048	0
8929240	0.000477815903463478	0
8916788	0.0133993945455377	0
8841841	0.0650555855868078	0
8826843	0.0124007068434969	0
8812916	0.00801739764944304	0
8808000	0.00185249395500238	1
8804020	0.0194792417564535	1
8798050	0.000802562702979614	1
8748070	7.44885901410632e-07	1
8702164	0.000822006498162766	0
8701172	0.000406410678506467	0
8699030	0.00243200386612586	1
8655594	0.00199491260761578	0
8653677	0.00143970155881447	0
8641000	0.000900893292100648	1
8628789	0.00169745474432225	0
8620980	0.000847326819260239	1
8601141	0.0537994697550893	0
8600641	0.0010052462987193	0
8599000	0.00473714018471013	1
8576422	0.00197853242137952	0
8557363	0.00827751338207896	0
8549325	0.000331440208773989	0
8523990	0.00766055910091897	1
8508013	0.0106268229253944	0
8500517	0.00172003533392544	0
8480806.75775307	0.00673098284538664	1
8471078	0.00233356270894255	0
8456055	0.0015032396886736	0
8448000	0.000101618820073248	1
8436733	0.000660569683515803	0
8424007	0.000686418330045134	0
8414000	0.000756667342211941	1
8413000	0.00882509962531752	1
8412990	0.000116201195509082	1
8409000	0.0259821627913252	1
8395931	0.012327717256322	0
8389021	0.000499965403345643	0
8381159.94654382	0.0197142844048972	1
8351915	0.000638118648567741	0
8345278	0.00122734640646261	0
8341460	0.00884325787429042	0
8326432.23980294	0.110378406791605	1
8323260	0.000850750766202827	0
8263000	0.0240606159746511	1
8230090	0.0183184078081981	0
8189020	0.000288066774251367	1
8172477	0.000355018657762024	0
8152999	0.000276287771165593	0
8101101	0.00111720954834125	0
8101030	0.018147692300467	1
8054504	0.0103608297238304	0
7995830	0.00255878979482363	0
7993465	0.00353538507391227	0
7983553	0.00145001230415783	0
7980011	0.00400561915500371	0
7972313	0.00132397973538242	0
7967814	0.000672436652404469	0
7964050	0.00864358994106306	1
7950027	0.0530280141103996	0
7948527	0.00056508202091447	0
7935000	0.0617325575502354	1
7910511	0.00153823116711302	0
7868020	0.00153584938792635	1
7851710	0.0169499645875054	0
7848618	0.00369372990824347	0
7831846	0.000473177107714804	0
7829938	0.00564321582226316	0
7811236	0.010922534074982	0
7721619	0.0047039751103118	0
7708686	0.00123113100550639	0
7685516	0.0145056665190731	0
7672237	0.000689020434690832	0
7664044	0.000851499553347946	0
7661000	0.0184139256501911	1
7597631	0.00342719238716514	0
7562530	0.0264974012597936	0
7542000	0.0240608982421696	1
7542000	0.00882520717011501	1
7537492	0.00261596706109797	0
7527000	0.000343177192205958	1
7488000	0.000293044012857942	1
7481129	0.00631649583515097	0
7470907	0.0246863801616007	0
7457000	0.000563403648836896	1
7448838	0.00480710900764808	0
7443516	0.000494284595959613	0
7369157	0.0063364843646373	0
7368703	0.00044526707742226	0
7343624	0.00232777309507456	0
7342000	0.0170999197704865	1
7323337	0.0171694012597871	0
7312367	0.00399380961844876	0
7283774	0.00201242038581011	0
7263656	0.0283787397331533	0
7262000	0.0240610078606234	1
7255010	0.00265571221375638	1
7235032	0.00201321392461018	0
7223155	0.000572052372370375	0
7195998	0.000967607408292715	0
7195508	0.00261065393625555	0
7194394	0.00101959847179461	0
7171472	0.00291680611903724	0
7161895	0.00354521913315287	0
7159488	0.00701918896745858	0
7157005	0.000254446629220536	0
7152000	0.0038642782868537	1
7146000	8.58350655284195e-05	1
7144599	0.00309272297187059	0
7129000	0.00965860321889856	0
7125000	0.00276252355426319	1
7124127	0.000906692257492961	0
7124000	0.000959387120629408	1
7109000	0.0259824379462926	1
7093482	0.00208985253215203	0
7061526	0.000573265370797299	0
7024000	0	1
7023138	0.000561797617840284	0
7021703	0.000669377186345709	0
7011837.14275105	0.013344469240574	1
6989911	0.00998766007637826	0
6983285	0.0147636206454808	0
6969323	0.00210016952207366	0
6958000	0.0389876693685876	1
6948107	0.00572377990291698	0
6948107	0.000812699176855807	0
6935970	0.000267491332370666	1
6931699	0.00467714344790248	0
6926766	0.000453745275112572	0
6919117	0.00342149299126345	0
6895000	0.000561913277968848	1
6894884	0.000370259566359288	0
6890010	0.00732853808258804	1
6886285	0.00799036276046029	0
6882951	0.0123390427366879	0
6862706	0.00033034203080208	0
6856782.76073706	0.0102248963548226	1
6835990	0.0028238503435295	1
6828255	0.00215391490392694	0
6828018	0.00140357974142103	0
6814487	0.000225856963094463	0
6799617	0.00204777917565991	0
6791501	0.0258115451134339	0
6781970	0.00132891032512307	1
6772281	0.00836406969008086	0
6767577	0.000789459022511944	0
6751897	0.00296330161793718	0
6665832.71601879	0.000375455116192316	1
6661462	0.000377757243895272	0
6645000	0.00957132250291849	1
6638000	0.00185009184055584	1
6626000	0.00540663926315543	1
6625794	0.00702836426103007	0
6621000	0.00778789323588491	1
6605331	0.000749932505274466	0
6584514	0.000230831006071474	0
6579628	0.000262095913038761	0
6576000	0.000425569122920466	1
6567908	0.000446160326277405	0
6563050	0.114752594401661	1
6563000	0.000968259693455686	1
6559290	0.000362699696401766	0
6557128	0.00376671277366089	0
6521579	0.0908028742522448	0
6500000	0.00103026490625589	0
6480750	0.0162945197884497	0
6473000	0.00882533916252431	1
6459309	0.00355703806273669	0
6423705	0.000431163301960837	0
6416179	0.00120583142678265	0
6408242	0.00533160448445829	0
6381790	0.0100553030565969	0
6376718	0.201866456246949	0
6367226	0.0567517196303623	0
6363247	0.000727288315768032	0
6344354	0.000724706559805608	0
6301221	0.00118305341734562	0
6264000	0.000379287493221552	1
6250351.56367972	0.000205333909962031	1
6239000	0.00110441424717681	1
6225622	0.0237548258239467	0
6218226	0.000884313814489647	0
6204010	0.00087998671794704	1
6191318	0.000369749614775928	0
6189480	0.0102345289833509	0
6188000	0.000584896945292401	1
6151824	0.00423135926836002	0
6110404	0.00105788382871967	0
6110357	0.0227601659412438	0
6108628	0.00130875806103114	0
6097164	0.0061159005469558	0
6096476	0.0128369492452088	0
6073124.0000889	0.00688473228895733	1
6072985	0.000891390423814037	0
6070686	0.00306372938455836	0
6059243	0.0194846977052796	0
6056635	0.0611302828399919	0
6046839	0.00394175881833885	0
6023443	0.00716939674925627	0
5993874	0.00469746803951021	0
5992538	0.000653167903595041	0
5969898	0.00146737378554952	0
5969386	0.00118003774889138	0
5968000	0.000977297110763334	1
5964950	2.60447606620951e-05	1
5895458	0.00225849178765663	0
5881480	0.00146364321401644	0
5870270	0.00138434808344685	0
5857018	0.00494641132528746	0
5856873	0.00567308984323568	0
5856125	0.0016367693025808	0
5854072.70743841	0.000275207094143543	1
5768148	0.00529435999365604	0
5734706	0.000466342663067305	0
5734536	0.00335690285632363	0
5729000	0.000974314321603011	1
5728000	0.0187867114290737	1
5722050	0.000487314004173843	1
5716441	0.000772976261526746	0
5711653	0.000418912253469374	0
5699231.87878221	0.00720766336888014	1
5692983	0.000382023967210923	0
5679210	0.00480002524049112	0
5675000	0.00171787203719657	1
5627448	0.00119877104198343	0
5617000	0.0045161933020219	1
5616602	0.00125190851974993	0
5602464	0.00329205437714553	0
5596664	0.00258844007588462	0
5573067	0.0867691249673617	0
5554016	0.00447779776654584	0
5551943	0.00403894512786486	0
5539000	0.0259827293185698	1
5517000	0.000450908219382695	1
5502889	0.0180092921108465	0
5499003	0.000913512234654722	0
5481265	0.000410552480446748	0
5468040	0.0430798680396331	1
5431146	0.00370567980151491	0
5423000	0.000295436242703177	1
5420509	0.0179113146740234	0
5404782	0.000517027989267609	0
5402039	0.000231130602652348	0
5399051	0.00642411230964574	0
5397202	0.000804138271733387	0
5390793	0.000753571339578007	0
5388052	0.000687421662492007	0
5387279	0.00224968338654967	0
5365798	0.00981749778445423	0
5345939	0.000972296104799203	0
5340805	0.00164254396830874	0
5337450	0.000446672211640193	0
5336529	0.00140913052963206	0
5317040	0.00223634170278398	1
5310000	0.000175769409015141	1
5277040	0	1
5254405	0.00249906544554258	0
5234379	0.00181069292350933	0
5171814	0.000658411252668886	0
5165387	0.000813663346974548	0
5163750	0.000666810604085215	0
5159097	0.00703574429057086	0
5152578	0.000708320324829516	0
5125784	0.000866832996885007	0
5115595	0.00296454914339397	0
5110210	0.000245807148634173	0
5089676	0.00140483048822045	0
5089561	0.00196483459229555	0
5088030	0.00047396917025517	1
5087909	0.00786016313395072	0
5044599	0.168304932748227	0
5036099	0.0153025873108988	0
5031139	0.00040335124829044	0
5030000	0.00620625763929282	1
5009630	0.00034114436727222	0
5007000	0.00528105095272843	1
5000000	0.0134426415766784	0
4992761	0.000831624136614843	0
4978669	0.000501532984907805	0
4969665	0.00273344325300344	0
4968622	0.000635977380232145	0
4964484	0.00188325209925263	0
4956487	0.000415448094039071	0
4924829	0.000651639264869918	0
4915390	0	1
4914591	0.00104784687335991	0
4912000	0.00219416035754504	1
4904655	0.000886130202660188	0
4895540	0.000259291699368423	0
4866937	0.000605315171287267	0
4856106	0.000856837021081885	0
4844977	0.00332503569003045	0
4813000	0.000491195718416421	1
4809744	0.000739321173201473	0
4809290	0.000348808947345665	0
4809205	0.000638783435108505	0
4768040	0.000375937003954729	0
4762844	0.000585669469866216	0
4743000	0.00376292264896314	1
4724083	0.00505641877374037	0
4711383	0.000388930959408563	0
4707463	0.0038438734928261	0
4704948	0.00216325834260365	0
4686903	0.000238503769316235	0
4678278	0.00219706003899193	0
4668000	0.0325142597948763	1
4658346	0.00352937075006625	0
4657202	0.0293048022091844	0
4644296	0.000420088431335035	0
4642496	0.0136242648907969	0
4638127	0.0672194196644949	0
4631869	0.000555121188717353	0
4630233	0.000287801522873097	0
4621695	0.00510655599423772	0
4618156	0.000616766730921905	0
4614298	0.0133778522415376	0
4600237	0.000692713706040539	0
4589769	0.0108398610501814	0
4575526	0.00230646211325137	0
4572911	0.000897756263513071	0
4572281	0.0325600357975545	0
4572000	0.00209018949750131	1
4566460	0.000706516374067826	0
4561970	0	1
4552892	0.000432507174034773	0
4546284	0.0186776156638574	0
4530746	0.00202423730001807	0
4509133	0.000338437253344105	0
4502092	0.00214283203472466	0
4476132	0.000440877410232023	0
4473784	0.00117672552439889	0
4472161	9.56480651845071e-05	0
4460439	0.00367752609442544	0
4453631	0.0034223050380604	0
4445540	0.275963395791138	0
4442271	0.0035972396990034	0
4399464	0.00369239895970754	0
4392884	0.00131769154982536	0
4391860	0.0140735602313843	0
4389101	0.0120515973427456	0
4369449	0.0776524446260039	0
4331170	0.000238158308187451	0
4328486	0.00194718143904375	0
4328118	0.00934903263029192	0
4319936	0.00196539098252748	0
4316310	0.000830456063449484	0
4303228	0.00215919997357482	0
4297593	0.00223686403290643	0
4292162	0.0209183034525671	0
4261751	0.00141603262036238	0
4245704	0.00113963953649781	0
4245374	0.000437718210592992	0
4237849	0.00294333777092607	0
4221105	0.00334242335294887	0
4220116	0.000225605712659425	0
4218872	0.000645182640760262	0
4211275	0.000443306764645714	0
4197391	0.00136098758811609	0
4196509	0.000282154620957538	0
4178843	0.000286189859240393	0
4161716	0.00222928252087067	0
4140598	0.000236356320136609	0
4132802	0.000287772289859838	0
4122230	0.000308057211029262	0
4110030	0.00211017692173725	0
4082197	0.00071170258383449	0
4077000	0.000638016755540601	1
4068906	0.000450950568140326	0
4065740	0.00287539945530702	0
4061645	0.00153215788889368	0
4044020	0	1
4024924	0.00155505961624776	0
4021592	0.000777349470866955	0
4015247	0.000416024257237224	0
4011345	0.000846713026460266	0
3987660	0.00161662149724046	0
3976486	0.00128744240450853	0
3961465	0.0299657527979341	0
3952055	0.0019648952888165	0
3949926	0.00178352144062215	0
3947287	0.00823969546882714	0
3945864	0.000359550873091674	0
3938080	0.00675165540062749	0
3938015	0.00300824468698299	0
3932305	0.0786630808276885	0
3929000	0.0942917405336451	1
3910598	0.0573107911011912	0
3909185	0.00127091890817709	0
3901139	0.00385275116296808	0
3896697	0.00301699913176145	0
3893766	0.0105647217487539	0
3890225	0.0361961225536356	0
3883787	0.00110336746155718	0
3879048	0.00498062851309199	0
3867147	0.000938802048824572	0
3843858	0.000933704786902463	0
3827000	0.00882566587151873	1
3816050	0.000525747669123807	0
3815978	0.0136927767466657	0
3800235	0.0610559754231996	0
3788517	0.000527865853298222	0
3766808	0.0019101234644285	0
3758687	0.0092436041033645	0
3739780	0.027729286019686	0
3737023	0.00459967862573088	0
3733561	0.00554890919771092	0
3732796	0.00350304573623681	0
3726265	0.00236519641246181	0
3721528	0.000640530247558449	0
3700806	0.000830302967890781	0
3691315	0.0058421885715896	0
3687632	0.0009473637569909	0
3684878	0.00776608512539337	0
3664478	0.00149086880800603	0
3661914	0.0434840569572037	0
3661547	0.00873308861677525	0
3657493	0.0026532092674922	0
3652900	0.000468846985836523	0
3652813	0.000299111140718482	0
3652014	0.000355965950996295	0
3650916	0.000702930393062236	0
3649600	0.0200868320733321	1
3631609	0.00244274038742676	0
3629150	0.000622453586950418	0
3628468	0.00194447227163005	0
3612153	0.000586818793702457	0
3607705	0.00669909715940638	0
3602620	0.000514727093319426	0
3600743	0.000789331600653096	0
3589921	0.000615465941268383	0
3567864	0.000416709478643354	0
3562433	0.000503995177962626	0
3552558	0.000323723872786116	0
3544998	0.0104901874171935	0
3534782	0.0094596301360412	0
3533593	0.000408685097573896	0
3529185	0.00263696748510007	0
3525674	0.00621767755360347	0
3482230	0.00184700296244087	0
3480338	0.0039448510276761	0
3470350	0.00357822313602913	0
3469870	0.00563935232649408	0
3456578	0.000911047769259919	0
3433723	0.000965458760477396	0
3430699	0.011552194884497	0
3423744	0.000574173853607345	0
3420514	0.00415542640273728	0
3418204	0.000432273344741764	0
3414172	0.000497324456632411	0
3400878	0.000733432911723862	0
3383838	0.026143657425409	0
3380311	0.00527768651042256	0
3379064	0.000919381449033969	0
3374167	0.00091980038209347	0
3346634	0.00078903557207464	0
3346572	0.00388938639074011	0
3343268	0.00051599956544746	0
3326161	0.00200101798708048	0
3319504	0.0184288500614799	0
3309903	0.00845419219370712	0
3294970	0.00744251158601357	1
3290238	0.00254326214022718	0
3286361	0.0061179362905483	0
3281002	0.000526299425544029	0
3270433	0.0213243923038762	0
3269924	0.00100036853167112	0
3268336	0.000232170205784539	0
3265923	0.00171214513592082	0
3263752	0.000486793098629469	0
3258295	0.00235129063298886	0
3249582	0.00710440190933302	0
3246107	0.0176626792728676	0
3236000	0.0181475400057108	1
3219592	0.00476301712454373	0
3205102	0.00544512444802415	0
3192755	0.00305647725891166	0
3191808	0.00191640648645486	0
3189391	0.008340071395451	0
3176583	0.00553139819269477	0
3149326	0.00216195774743855	0
3137046	0.00500376589886233	0
3133960	0.0221329544880646	0
3131923	0.0025347025093532	0
3119012	0.00167040119052879	0
3119008	0.00235089364229845	0
3118000	4.71913273983376e-05	1
3116968	0.000552472008942231	0
3115634	0.111774231379173	0
3103192	0.0182967318992469	0
3095674	0.000751469766459822	0
3094139	0.000490584702167362	0
3078236	0.000250376755329029	0
3067720	0.00341068306106829	0
3054876	0.00387299214191991	0
3053655	0.00184058263895917	0
3046443	0.00212961540038306	0
3033740	0.0096487094315027	0
3032157	0.000617756303242083	0
3030812	0.000600732034542875	0
3024141	0.00484065626361175	0
3020009	0.00359419240851973	0
3010892	0.00215246372190804	0
3006786	0.000452651378841817	0
3005178	0.00045705137759633	0
3000883	0.00268232250033567	0
2990000	0.00107536445272271	1
2983322	0.000252394933865479	0
2981693	0.0191545052422621	0
2970366	0.00125547181113022	0
2968867	0.00126517421836175	0
2963862	0.000547484263995327	0
2963594	0.00358065839453534	0
2951834	0.000254245447134507	0
2945348	0.0406424775293835	0
2940975	0.00399589524536323	0
2931172	0.000219601308237931	0
2930244	0.00505816856866509	0
2928812	0.00214417544017732	0
2918855	0.00299243610232964	0
2916901	0.000353156907927605	0
2916369	0.00124366440345903	0
2913716	0.00284351608601383	0
2913651	0.000960283549040851	0
2910715	0.000770395839688333	0
2909437	0.0111467189932531	0
2895001	0.00206040751441767	0
2892352	0.00121020135525809	0
2884751	0.0122430735315972	0
2860181	0.000331318361802094	0
2859441	0.000263266222692326	0
2858000	0.0181570750161164	1
2849158	0.00750170523702038	0
2847884	0.000565363654360418	0
2845193	0.000368840390757921	0
2843296	0.000589193254642707	0
2834803	0.000971782604340447	0
2831539	0.00869804762274241	0
2831441	0.000364982723649541	0
2828129	0.00103929437629803	0
2819514	0.00070421307396787	0
2815997	0.0165615210872446	0
2801113	0.0019855566863834	0
2796175	0.000889096921803778	0
2794879	0.00792031113596797	0
2782804	0.00121306544364339	0
2781051	0.000580702001621973	0
2781008	0.00085295294106338	0
2766859	0.000653878510002404	0
2766243	0.0166330740338083	0
2765382	0.0156644763553876	0
2764487	0.0115822843306368	0
2763572	0.000256725241215051	0
2759327	0.000234734128940237	0
2749394	0.00133241679936056	0
2746390	0.00161258377683162	0
2743030	0.011277120790535	0
2739554	0.0156349733209594	0
2735212	0.00190143028265446	0
2733998	0.0112388451781765	0
2726159	0.00257224065513852	0
2724863	0.000898962012026935	0
2715751	0.0011520310178243	0
2708000	0.000810064736080191	1
2705537	0.013620816492871	0
2703840	0.0156288655295955	0
2702056	0.00389801779320969	0
2701533	0.0030269899064217	0
2700000	0.0776590133914681	0
2698987	0.00769991075799359	0
2685536	0.0128768740063635	0
2680632	0.00190783447302756	0
2677077	0.00261928270790696	0
2671522	0.0115572445416154	0
2669782	0.0112611102024248	0
2662799	0.0308459726761323	0
2659018	0.000528212158204597	0
2656901	0.00729148661910158	0
2650713	0.00250940663150143	0
2648296	0.000392923040562613	0
2645446	0.00151923479817271	0
2642547	0.00114025122104716	0
2639266	0.00891653934015869	0
2629212	0.0028900856476041	0
2628039	0.00272846623660401	0
2610849	0.000252645842535981	0
2609076	0.00109309632407267	0
2603156	0.000563945277321085	0
2600364	0.000264148701788544	0
2598714	0.0045051308747042	0
2595964	0.000648310958741555	0
2588362	0.00490423055961874	0
2586954	0.00262547909846629	0
2578917	0.000951141195441201	0
2569081	0.000862838516842634	0
2567161	0.000289592709627438	0
2556127	0.000417375042699456	0
2544248	0.000442590257679797	0
2509466	0.0215589080759028	0
2507247	0.000626147227876138	0
2502953	0.192343423170173	0
2502141	0.000755516848124679	0
2501015	0.000566446112046684	0
2499563	0.0088833694272157	0
2495139	0.0181441318636522	0
2483701	0.00171182713282288	0
2473731	0.00405886668010267	0
2473660	0.00225369435218125	0
2468165	0.00535986525009861	0
2466102	0.0112015920828762	0
2465284	0.000357907714847825	0
2456505	0.00526002463556904	0
2443244	0.00377806407136706	0
2425396	0.00028526043026777	0
2424084	0.000850150194657377	0
2421831	0.00714063612035158	0
2418166	0.0234034260843027	0
2411732	0.000523773287737008	0
2405740	0.00335854604083474	0
2402814	0.103134935622184	0
2400310	0.00329694142153885	0
2400000	0	1
2393708	0.00025355228816273	0
2386612	0.000450368939715358	0
2383617	0.00331047321788886	0
2367933	0.00138337521895018	0
2364275	0.000225165725544634	0
2359844	0.000613715782355329	0
2343040	0	1
2338624	0.00142695564958518	0
2336528	0.000234447815412619	0
2330522	0.00321108961741341	0
2329804	0.00228129118684573	0
2328975	0.00124114691894065	0
2327656	0.00175953628284416	0
2326548.64913362	0.00106543753876362	1
2326203	0.00337955060393729	0
2323478	0.00147240466182295	0
2316543	0.00194435276832966	0
2315305	0.00177531723657937	0
2312143	0.000889185453192212	0
2306597	0.000799464828031868	0
2300900	0.000325880303065384	0
2298892	0.0119455802648281	0
2297010	0.000421972228520081	0
2296435	0.000238350994309437	0
2295256	0.000440321752096105	0
2285904	0.000955928724932381	0
2275854	0.015990336822755	0
2275096	0.00121887716673858	0
2263784	0.000411506461462508	0
2262243	0.000771261462623288	0
2261516	0.000773882562615101	0
2261281	0.000462587799545593	0
2246730	0.00280467690547195	0
2243569	0.0249421007011182	0
2242937	0.000472175997806092	0
2242774	0.000839734155947126	0
2238120	0.00176875807388232	0
2236644	0.0217308580882138	0
2233627	0.00174700476173849	0
2232639	0.00120733231538741	0
2230619	0.00226993384218483	0
2222337	0.0008423345290501	0
2222274	0.000345570516254082	0
2222053	0.00107049645914434	0
2206786	0.00426029766637206	0
2205389	0.072454036541919	0
2188396	0.00111412821204022	0
2185868	0.00231623707563447	0
2181897	0.00328713079700448	0
2177418	0.00355104232503125	0
2176695	0.0055381634738843	0
2170790	0.000949413480690209	0
2165783	0.00129845544904833	0
2163444	0.00801365007948132	0
2157154	0.00897016548241348	0
2151388.69183286	0.000955061002324273	1
2148238	0.000357006909950275	0
2145845	0.000282307330357886	0
2136622	0.00401176457118817	0
2133442	0.0180385816791002	0
2130627	0.000727571208386846	0
2130490	0.000305367799849339	0
2127529	0.00168627757275682	0
2121276	0.000624113188251892	0
2118135	0.000787280865044884	0
2116502	0.00464047599690576	0
2115344	0.00171155473498733	0
2112157	0.00545360953829123	0
2111326	0.00123031712541617	0
2097914	0.00179259088575553	0
2096158	0.00024998335630652	0
2091531	0.000902919266205445	0
2090521	0.00327315738510438	0
2088088	0.000776246873101326	0
2087316	0.00158176959420138	0
2081040	0.00106313774790571	0
2080060	0.000421255557171587	0
2072663	0.000848649341232274	0
2072201	0.00680087243819348	0
2071804	0.000363411841793165	0
2062938	0.000514202077252083	0
2061274	0.00113799510723032	0
2060847	0.00439520440286343	0
2054732	0.000803208725864176	0
2048398	0.0382264886816445	0
2034527	0.0212386200825157	0
2032865	0.0345173449605185	0
2029274	0.0104165466644616	0
2021138	0.000807137301090889	0
2016104	0.00117096161318348	0
2011896	0.0033557456637472	0
2011264	0.00156352139238258	0
2009095	0.00413861775599184	0
2009058	0.0432720829221765	0
2006321	0.000753718193606588	0
1995020	0.00212716897363071	0
1983987	0.000813245445109838	0
1974202	0.00160207685367034	0
1970139	0.00281022053050763	0
1968040	0.000390486557799935	0
1957387	0.00369104125769312	0
1949819	0.000630659017117291	0
1949394	0.00373868884159905	0
1948230	0.00273211059578253	0
1946728	0.0072812626613318	0
1939600	0.0023032223538393	0
1934560	0.000803896045033375	0
1933537	0.00198935107758112	0
1924360	0.000824158321064943	0
1922531	0.00554281014478171	0
1906949	0.00100586802455825	0
1887311	0.00304598001010318	0
1878454	0.000360517204603697	0
1876512	0.000336741908469172	0
1876276	0.00197477068423109	0
1873982	0.00100138015682174	0
1873212	0.000568735158651187	0
1869510	0.00299702572155494	0
1868560	0.00245898565814825	0
1866057	0.00656710103290335	0
1865863	0.0022146531777469	0
1865469	0.00406325877653219	0
1855722	0.001083115129726	0
1845252	0.000716165375026303	0
1839910	0.00041276991775999	0
1837545	0.000700081748760562	0
1836991	0.00585996722498884	0
1834403	0.00706146919275116	0
1831142	0.000266962857836005	0
1830449	0.00169858903633714	0
1829241	0.00142742381734654	0
1828637	0.000416789507100567	0
1828213	0.00361702215530523	0
1820376	0.000642763010984612	0
1815027	0.0250557313412098	0
1809596	0.00244828316587905	0
1808826	0.00229411623583809	0
1805769	0.0149683728128202	0
1800192	0.000394387411164373	0
1799736	0.00329393672031412	0
1799010	0.000472507176154894	0
1796549	0.00512293597678716	0
1794816	0.0329482584254591	0
1794519	0.0103642873325916	0
1790586	0.000572163736758032	0
1789838	0.084278864109641	0
1782393	0.0427690837503698	0
1780444	0.00225463132075573	0
1779790	0.00178768312840483	0
1777464	0.00275541837093552	0
1777390	0.000371429615588672	0
1775000	0.000288623457714344	1
1774722	0.0012388702135805	0
1767376	0.0125837964413426	0
1763958	0.00240183934885937	0
1756246	0.0134396863630882	0
1755160	0.000289705467639921	0
1754514	0.000181057778168448	0
1746766	0.00180679562777074	0
1738138	0.00409107283047024	0
1727273	0.000677830260763101	0
1712192	0.000153171362079514	0
1709179	0.00674577911863695	0
1708530	0.0120524445054094	0
1707086	0.000957317256620769	0
1702259	0.028295270786874	0
1701292	0.00559850676686899	0
1699462	0.00240800307044296	0
1693434	0.000950124958920711	0
1689767	0.00449429723545829	0
1688006	0.00208849819504414	0
1686831	0.00705663884801792	0
1686679	0.00823309727288053	0
1685453	0.0016680251478471	0
1680879	0.00214552827700134	0
1677628	0.00246253723325889	0
1676132	0.0110234184050421	0
1674524	0.00198285963753485	0
1667516	0.0795144430735256	0
1663448	0.00042826325670778	0
1663372	0.00507996267129959	0
1655321	0.00108830196502544	0
1653801	0.00138011442883333	0
1642708	0.00674822762705259	0
1642309	0.00105192703931935	0
1641967	0.0237703305683213	0
1638514	0.021199765884534	0
1637023	0.0181698361553327	0
1629507	0.0177159619763996	0
1627519	0.00167731733291604	0
1624388	0.00088194606464938	0
1622794	0.000295665552873836	0
1622664	0.000343537663698949	0
1621069	0.00184667288954684	0
1620638	0.00213744836833264	0
1620556	0.00217475761651848	0
1613173	0.00246449334990585	0
1610378	0.00118860378656212	0
1607873	0.00324820092708393	0
1607029	0.00045081280777354	0
1603155	0.000942032009909807	0
1601584	0.00175479616208942	0
1599599	0.00278451234285013	0
1592901	0.00248141900334983	0
1589587	0.000255797721312414	0
1588846	0.010187074394149	0
1588777	0.000470692433205009	0
1588508	0.000459475786145373	0
1588128	0.000900427716601647	0
1583655	0.0154333747174356	0
1581753	0.00058338912592252	0
1581515	0.0019452195712516	0
1580910	0.00870320163386565	0
1579633	0.00590720571236926	0
1578992	0.00144774932744024	0
1578515	0.0135771217270521	0
1578432	0.0025563868234592	0
1573386	0.00154080787313571	0
1572922	0.0133213841019369	0
1569796	0.000378001353602812	0
1565655	0.0013736680317717	0
1564938	0.00432713841458266	0
1560159	0.00626426410675175	0
1559766	0.00334596016510782	0
1551272	0.000718612242456748	0
1550681	0.000238393427055715	0
1539973	0.00353275447577903	0
1538316	0.00325075014326268	0
1536497	0.000752622684010756	0
1536350	0.0107862457923275	0
1533124	0.0017170976764529	0
1529682	0.000821209355346736	0
1526575	0.0121966991649353	0
1525422	0.0101463528065731	0
1524629	0.013640138153079	0
1523431	0.00818155575266063	0
1522770	0.00178737820261612	0
1522568	0.00335019022891552	0
1521791	0.000430487583708283	0
1518610	0.00035243386109029	0
1516375	0.00137934898564476	0
1511367	0.000803968955668178	0
1505760	0.000664099465426843	0
1504953	0.00660765305835056	0
1503583	0.00454385130301651	0
1503235	0.00811040288592921	0
1501985	0.000380011676722663	0
1497858	0.00371116975370144	0
1496402	0.00146124864425758	0
1495682	0.00125738295510651	0
1490781	0.00100908458029107	0
1489223	0.115006507809046	0
1482461	0.00739749383431693	0
1481415	0.0402093584471974	0
1480784	0.0128735531838326	0
1474609	0.0266789799249316	0
1474552	0.0103201485460579	0
1471809	0.00228709478546777	0
1467792	0.000300623561270707	0
1466856.81134265	0.031384150527374	1
1466745	0.00109550812951255	0
1466474	0.00291709946713748	0
1464187	0.000691125665501795	0
1456219	0.000275588950600838	0
1455764	0.00214206479231672	0
1446362	0.00353852369004273	0
1445672	0.000485276668767889	0
1444744	0.0147392018901488	0
1442455	0.0136676770574818	0
1441828	0.000595465518118321	0
1435716	0.0207268727459934	0
1428283	0.153265159777853	0
1425763	0.000938142698162969	0
1424175	0.00131425888371794	0
1421140	0.00433690039926902	0
1417683	0.00123532087802153	0
1412845	0.00459658296697767	0
1410137	0.00233663255491142	0
1404538	0.00138293272079738	0
1400898	0.00286756828489252	0
1398997	0.00186033734792983	0
1398705	0.00461632625083209	0
1396195	0.000644021345878858	0
1392433	0.0415570823115832	0
1391494	0.00290015883753808	0
1385731	0.00380158287063487	0
1378482	0.0144496960769426	0
1378010	0	1
1374531	0.00299754216389843	0
1374055	0.00727633386118598	0
1371894	0.0139256803239425	0
1371151	0.000259097941219556	0
1369049	0.0142786702964927	0
1367945	0.00287767681327573	0
1362818	0.00095368843587619	0
1361541	0.0111711297549103	0
1360717	0.00284056986748321	0
1356530	0.00128977767348008	0
1355673	0.00434006420304657	0
1352692	0.0026218173466616	0
1351952	0.000574063289849629	0
1346594	0.00284124128105538	0
1341572	0.0148181933850131	0
1331625	0.00107551984162648	0
1331157	0.000665995803770056	0
1328651	0.00415295643582707	0
1327286	0.000143036635554395	0
1326949	0.00891804590934468	0
1323963	0.000489938320956576	0
1322194	0.000405057473378958	0
1318569	0.000298537057042997	0
1315140	0.000974912288727117	0
1314626	0.000353706853528356	0
1312252	0.0016715921902506	0
1307888	0.000300291464351337	0
1307289	0.00989873474668318	0
1306096	0.0011508262476623	0
1305295	0.000337260696759473	0
1303338	0.00211554960315741	0
1302799	0.000225478527831563	0
1301284	0.000772341813411386	0
1301034	0.0067300370848205	0
1300107	0.00332110073218259	0
1294107	0.000479903321092272	0
1293836	0.000261131792589909	0
1293148	0.00205850395733016	0
1289868	0.000842512843366972	0
1287278	0.00223590145772006	0
1285621	0.00104100897949638	0
1284791	0.00385601890551218	0
1281476	0.00029836426473474	0
1278230	0.000836818503292345	0
1278179	0.000224135637516102	0
1277758	0.000930722956625779	0
1277453	0.00555735621870017	0
1272905	0.00742419646011664	0
1271315	0.00987384685841825	0
1271285	0.00254378324385606	0
1267963	0.00264018495865651	0
1267936	0.00128674090307376	0
1267008	0.000756418683233938	0
1266079	0.000716982683360449	0
1265395	0.000257482037255208	0
1264689	0.0152380709868494	0
1261706	0.000304592321215338	0
1261204	0.00159141147226832	0
1260875	0.0077595303656223	0
1260637	0.000579591746614423	0
1254751	0.00343831058088491	0
1253568	0.00158842000651713	0
1253073	0.00112828738788404	0
1250823	0.0323252010093012	0
1248579	0.000595584847977882	0
1247538	0.0301464430070137	0
1245716	0.000581151493358217	0
1245398	0.000287635495086368	0
1244645	0.000566350704578498	0
1243507	0.0015501096670549	0
1242800	0.000294198732094477	0
1238087	0.00299645027291061	0
1237795	0.00475658808362822	0
1235126	0.000575815889972461	0
1234787	0.000526561730466542	0
1229898	0.00742198514644615	0
1228821	0.000527320357904171	0
1224005	0.00132542252232094	0
1223670	0.0154270337332707	0
1223659	0.000629065108418542	0
1223436	0.014628232201131	0
1216859	0.000638771781497971	0
1214762	0.00658668854397098	0
1214648	0.00109993155434699	0
1212788	0.000512959219618642	0
1210881	0.000328678462843905	0
1207020	0.00136689396636549	0
1199709	0.000698279951816894	0
1196807	0.00149330804413955	0
1196085	0.00511621385283447	0
1195067	0.000802816242573752	0
1193155	0.0176354265198619	0
1189250	0.00214806880517103	0
1182241	0.00233111313669524	0
1180045	0.0108617707482707	0
1180033	0.00471274319924489	0
1179739	0.00733511089092749	0
1178684	0.00733999198133389	0
1175529	0.00193870569704118	0
1174222	0.0993937751878383	0
1171447	0.00606020956367793	0
1170678	0.00305310557581943	0
1169815	0.0119027362235486	0
1167819	0.00172884014772551	0
1154483	0.000682164554321784	0
1154200	0.000702448362835964	0
1153134	0.000292176640541122	0
1146910	0.00128163414317046	0
1145000	0	1
1144742	0.00072501903782936	0
1143930	0.000219497178071636	0
1143895	0.000684114308793411	0
1142938	0.0118467754807263	0
1142300	0.00653904429117482	0
1139607	0.000649232416276623	0
1139063	0.000746714268452107	0
1135247	0.000623341762953756	0
1134707	0.00151111919875306	0
1134366	0.00411500989662171	0
1133910	0.00468545467953798	0
1133399	0.00291695954992676	0
1132163	0.0215306126624771	0
1131850	0.000550747065936582	0
1131200	0.0145704345358046	0
1129934	0.000842202615314733	0
1123984	0.000874152159497837	0
1123459	0.000937169624977119	0
1123270	0.00102034191996128	0
1123036	0.000914508699092736	0
1122972	0.00042323935671527	0
1116419	0.0129733890125372	0
1115494	0.00677380982524562	0
1114632	7.77664557541414e-05	0
1113955	0.00219602086926336	0
1112870	0	1
1112426	0.00352978939526317	0
1112306	0.0014613347550004	0
1111270	0.00531175595732055	0
1110586	0.0276203865566701	0
1109865	0.000416637158988029	0
1109141	0.000576237722890039	0
1106039	0.00369219519872721	0
1105901	0.0110316284449645	0
1105070	0.000734088220146977	0
1104265	0.00399657363209328	0
1100209	0.0168718724338942	0
1097677	0.00211160367331382	0
1095207	0.0677685978917909	0
1093642	0.00185705448379951	0
1093214	0.00065095007974749	0
1093065	0.000439794438181625	0
1091653	0.00219710638044727	0
1091529	0.000363009171491597	0
1089010	0.000680759679454219	1
1081069	0.000831172911794145	0
1078803	0.000682156669131749	0
1078621	0.000834818750598441	0
1078257	0.0192552867251839	0
1076212	0.000837387252028491	0
1075627	0.0353260918720547	0
1075376	0.00187760095769123	0
1074877	4.58510849841189e-05	0
1073432	0.00301924656571745	0
1073365	0.000281706404999751	0
1071900	0.00179163737464296	0
1070518	0.00262714356201954	0
1068838	0.000430641305309868	0
1068498	0.000412214808289835	0
1066343	0.0286416193126769	0
1066317	0.00984263493208384	0
1066263	0.00597244502485159	0
1065781	0.0244250529824627	0
1065650	0.00086837188128297	0
1064514	0.00142786143675657	0
1063605	0.0046916451341998	0
1060954	0.00122254724108781	0
1059938	0.000253255124817913	0
1059651	0.00148027567522208	0
1050206	0.0113369115961942	0
1050194	0.000529218166564802	0
1050100	0.00037296570139532	0
1050047	0.00928515509271497	0
1049043	0.000909882489007372	0
1048292	0.0202025052088249	0
1044997	0.00151626246260466	0
1044416	0.00127255155088175	0
1043172	0.00130588849554478	0
1043068	0.0550231470136395	0
1042011	0.00528865477074171	0
1034000	0.010038285138272	1
1032766	0.00176603130825653	0
1032381	0.00164083618059306	0
1030053	0.00277756283109767	0
1028139	0.000359416659545457	0
1026983	0.00196093867550496	0
1025684	0.0011693094927642	0
1022000	0.0207844033459446	1
1021122	0.0231786695094826	0
1018816	0.0011547853961856	0
1017551	0.00190551389294698	0
1016647	0.00385784203571378	0
1014091	0.000575343585189734	0
1013819	0.00271199934367197	0
1012879	0.000895663786788214	0
1012506	0.00353827150070037	0
1010433	0.0112707968961831	0
1009298	0.00291504469849745	0
1008881	0.00948355353517604	0
1008691	0.00136760354690721	0
1005928	0.00483907635448147	0
997627	0.00036677213204605	0
993878	0.00111686850245766	0
993805	0.00240632021140581	0
993606	0.000301739489359847	0
993239	0.0710934199281122	0
988597	0.00342126430643794	0
988514	0.00178047940755017	0
984188	0.000822500010711697	0
981047	0.00202317685093313	0
980941	0.000955177113502984	0
980876	0.00342366722511042	0
979460	0.0212352845591826	0
978227	0.00343533808616362	0
973247	0.00659405562206219	0
970693	0.00380415123021647	0
970592	0.00116017139435374	0
969621	0.000939643994359121	0
969395	0.00149857657372588	0
961997	0.00111923209967426	0
960973	0.00246639113780047	0
960127	0.00877552459892991	0
959343	0.000800017240953574	0
958729	0.0010326652640758	0
955558	0.000310171608409295	0
954094	0.00144465177416978	0
953194	0.00342756060679556	0
953080	0.000584570691171828	0
951959	0.00928856584636952	0
951642	0.0025301807167609	0
950873	0.00393693632414889	0
950227	0.00511857189316984	0
949688	0.000780920717992264	0
948611	0.00207221560416454	0
945735	0.000403985992321845	0
943114	0.0157189111365754	0
941373	0.00165478046376407	0
937807	0.000597464373346563	0
934885	0.00152878454155446	0
934856	0.00133601869564792	0
933415	0.000620270169106053	0
933349	0.00254851072367984	0
932540	0.00175606870753694	0
929818	0.00122503618246989	0
927880	0.00294031626797126	0
926138	0.00382443112895846	0
925482	0.000635875957886276	0
924960	0.00010414988422647	0
922295	0.000285441966017901	0
920064	0.000642232090270744	0
918872	0.00113181616619816	0
916032	0.010961151976446	0
914095	0.0118076042274442	0
913632	0.000362351659019247	0
913380	0.00100584128984938	0
911600	0.00442217139281202	0
910482	0.0718639783452801	0
908376	0.00246723645314917	0
907718	0.0037090545446828	0
907427	0.000423467362056594	0
906410	0.0036052615044553	0
904410	0.000502799863424204	0
904220	0.00109571216020899	0
903804	0.0431005483309104	0
901663	0.00187417767056132	0
898540	0.000287910858075874	0
896830	0.000390893219494121	0
895074	0.00177669310561344	0
893251	0.000112039565113337	0
892039	0.00236296362330392	0
891601	0.000206448298185719	0
889349	0.0112896797094469	0
886821	0.00347172932690496	0
885345	0.00728290530251757	0
885123	0.00951170664471528	0
882439	0.00411888311456238	0
880898	0.00325784898807417	0
879883	0.00287006236677773	0
879605	0.000239828793839836	0
878781	0.000216844838228825	0
874780	0.0365821285089484	0
874444	0.000975989345809933	0
874174	0.00517817090608834	0
873858	0.00989798955060329	0
871517	0.000235340112149158	0
871505	0.000892898755611776	0
871418	0.000722684515008974	0
870465	0.0019818494294616	0
869372	0.00687401197925277	0
869320	0.0261165319485382	0
869287	0.000533418589395875	0
869170	0.00162475582225173	0
868928	0.00441321699847684	0
867960	0.000504002012348638	0
864708	0.00174498110433663	0
859561	0.000840922236007755	0
858445	0.000308996189536917	0
855923	0.000356747125995351	0
855136	0.00407163144574456	0
853831	0.00194086461215555	0
853387	0.000826123323708624	0
853166	0.0019003893326749	0
853132	0.00166619477742571	0
850452	0.000696075691265868	0
848426	0.0138607095692763	0
847498	0.000769332634448448	0
847418	0.000375892419850048	0
846530	0.00210871423755282	0
846219	0.00267954417059008	0
836708	0.00074150011593868	0
836473	0.00706197092675172	0
836007	0.000439913092678967	0
834731	0.000306658474948254	0
834624	0.00026995437565219	0
834328	0.00210277793678567	0
833830	0.000393627769395535	0
832217	0.000126975005403021	0
830825	0.000249850056590198	0
830177	0.0213596445401141	0
827063	0.0592379005627396	0
824207	0.0100552373834753	0
822476	0.00251673997453906	0
822297	0.00167466304392628	0
820774	0.000526515529481549	0
819009	0.00365921086431394	0
817848	0.002390795938751	0
816296	0.00557491188996443	0
816139	0.000637086127452901	0
815835	0.00145744756765285	0
815368	0.0204451526982599	0
810083	0.0145979892678608	0
809219	0.000930342628922969	0
807217	0.00256774018847187	0
806066	0.00383267710380671	0
805316	0.000498474949599845	0
804830	0.00520646272392678	0
804761	0.000485606677400357	0
803310	0.0114456529832825	0
803277	0.00183465682010645	0
798286	0.00302738260564719	0
797046	0.001049749299153	0
795048	0.000583609593655997	0
794779	0.00215941949095095	0
794576	0.00152907011747859	0
794346	0.000605335448844559	0
794225	0.000942025392382446	0
793487	0.000415910172831114	0
793186	0.000357496010215923	0
792550	0.000466902790842284	0
791155	0.000246256598339131	0
790654	0.00723812924824461	0
790482	0.0123985072456368	0
790235	0.00690719347126109	0
790110	0.000291859070701083	0
788199	0.00258094362029864	0
787395	0.000416646079065867	0
786819	0.00697517519298026	0
786071	0.000819405025791845	0
785141	0.0010002343752156	0
784942	0.00334362539965763	0
783173	0.000434487724845634	0
780616	0.000321678861510104	0
779611	0.00334870838278964	0
779176	0.000427967954877314	0
777801	0.00896965887033294	0
775886	0.00528260637052019	0
775398	0.0011416629387103	0
775368	0.00935191969210758	0
775312	0.00293002055318519	0
774517	0.00691088114085035	0
773578	0.00241052315621923	0
772656	0.00293341825255107	0
772596	0.180860879233771	0
770266	0.000468370865037967	0
768060	0.0209946084007487	0
767178	0.000480102926254422	0
767046	0.0123236148107984	0
766988	0.00220472710993063	0
766090	0.00761030031249069	0
765799	0.00206407717852487	0
764606	0.0483253043901801	0
763752	0.000378974934913771	0
762569	0.000320749048244044	0
762442	0.00537538194062373	0
761922	0.0004239785251377	0
761066	0.00904710674163377	0
759631	0.000262477236823593	0
759345	0.0186508309747603	0
757587	0.00270928587408572	0
757454	0.002160932788458	0
755923	0.00448066320213184	0
755664	0.00526757846026822	0
755189	0.000457600653967057	0
754478	0.00328008928895934	0
754031	0.00746499209953947	0
752804	0.000885665900253413	0
751382	0.000787870971632816	0
750919	0.00107768660496362	0
750123	0.000857613851948167	0
750026	0.000717918452802999	0
749797	0.000379246369441352	0
749096	0.00100603732354564	0
748794	0.000371431598545018	0
742465	0.0010129424859254	0
740810	0.00170548666673976	0
736887	0.00294163440492794	0
736263	0.000311864417601046	0
735747	0.000388797573329978	0
735050	0.00138533607915075	0
734289	0.00755047975378162	0
734271	0.000560176318965339	0
732588	0.0309758878050857	0
728574	0.000901425744855677	0
727960	0.00160497470923251	0
726329	0.000244060352894058	0
726319	0.0012022314564241	0
726000	0.0222885563949783	1
725573	0.0152267179771259	0
725407	0.00800322582994599	0
725278	0.00326423829689237	0
723891	0.000420099480794249	0
722256	0.00412757509122756	0
721770	0.00245757572075296	0
721268	0.00136762504919213	0
720681	0.000288632257167045	0
720379	0.00607383939687973	0
719950	0.00157700038699282	0
718401	0.00463405506785206	0
717336	0.00371804618646127	0
716568	0.0026537464258353	0
716555	0.000334363585623621	0
714441	0.0129085180994719	0
714165	0.000797828538571038	0
714047	0.00134684964363958	0
712916	0.0176932375238816	0
711615	0.0094938284594737	0
711177	0.00149428961133652	0
710811	0.00126928407008181	0
709701	0.0762606230939975	0
706458	0.00043204104494193	0
706252	0.000934039431904599	0
706209	0.00147040308759583	0
705208	0.00173942400899477	0
702984	0.00063032883710127	0
702783	0.00455664443377422	0
700137	0.000292311872540287	0
698910	0.000619049984318962	0
697887	0.181356366379118	0
697440	0.00120101657767747	0
697060	0.000879106731552347	0
694552	0.000292220909314646	0
694429	0.000795536056543692	0
690821	0.016964528544476	0
688239	0.00587499665309424	0
685937	0.0145183899354529	0
684664	0.00761204771970189	0
684215	0.000415569783217809	0
684196	0.00151990913676809	0
681542	0.00103905896251851	0
680743	0.00163725058954871	0
680581	0.00157401340474034	0
675521	0.00437827974846674	0
672340	0.00467580331268342	0
670769	0.00220318203118661	0
669901	0.00074950227608058	0
667669	0.00168134757073204	0
667479	0.0653375711524731	0
666961	0.0359823408417057	0
666185	0.00869550701814758	0
665189	0.00195012469251811	0
664513	0.00658695133922503	0
664238	0.00109293173718803	0
663475	0.000529593987904471	0
663447	0.00089183803267308	0
658531	0.00253210632381447	0
657706	0.0407450021812569	0
657587	0.000603356061321538	0
657213	0.0240452764256313	0
656142	0.0153991398547549	0
655577	0.0013059291542228	0
651085	0.00677906335931729	0
650682	0.000411104668294913	0
649969	0.00137056447799311	0
649096	0.00861894749666422	0
647859	0.000247954359928694	0
645547	0.0329489159560087	0
643366	0.000417857746146575	0
641350	0.00299301308474391	0
641121	0.000936201316162041	0
640875	0.00916785451900459	0
638656	0.00129200914732091	0
637411	0.00202611786959783	0
637095	0.00516959675542303	0
636905	0.000836514868910182	0
636871	0.025195339175931	0
635967	0.00412468306017842	0
634803	0.0161602208199457	0
634603	0.000518495202314191	0
634097	0.016517969798297	0
633644	0.000420918896480646	0
632656	0.000907253490334774	0
631706	0.000489641422469249	0
631392	0.00490127765772038	0
629445	0.0132723347751147	0
629328	0.00743237701312174	0
628395	0.00145425002036583	0
627109	0.00164858942102357	0
626831	0.00627341617433135	0
626725	0.00437272173998867	0
626529	0.000312094360457624	0
625205	0.00600129011487378	0
625131	0.00375123006452793	0
624816	0.00109104197561655	0
623177	0.00812232771077207	0
623002	0.0013194935128827	0
620837	0.0029179709814228	0
620062	0.00189376126011342	0
619076	0.0136388448056757	0
615749	0.00615372588574978	0
614569	0.00146327962259009	0
614434	0.00048447105976422	0
613471	0.00211403522772817	0
612274	0.000361885012902338	0
610837	0.000856179317386706	0
610385	0.0039317051196841	0
609901	0.00053745861579197	0
609897	0.000354131948778644	0
609225	0.000174503889527535	0
608857	0.0094823386474388	0
608561	0.000416826418252679	0
608470	0.000509342656958401	0
608302	0.00121261459041512	0
608157	0.00106173746869511	0
607670	0.00101033790417369	0
606942	0.000253540871904474	0
606786	0.000262669598722546	0
606776	0.00291896176474195	0
606564	0.026205584289367	0
606146	0.00077404336076149	0
604924	0.00338153739111436	0
602786	0.000342021052498383	0
602243	0.000694763541846832	0
601949	0.00311950620318593	0
601702	0.0244359207737481	0
600369	0.00429047632837945	0
599147	0.00936462907530427	0
598149	0.000616574404273444	0
597027	0.00219710702879602	0
596740	0.000300766100934774	0
596608	0.000259289350606843	0
594853	0.00377568266193946	0
594587	0.00209388975015387	0
594334	0.00644064491723179	0
593129	0.0267710993091182	0
592362	0.0109747421677111	0
588610	0.00740000204102851	0
588571	0.00454101316657788	0
586703	0.000661114387287348	0
584808	0.00159056047941216	0
583890	0.0030792018575972	0
583623	0.000570625494230875	0
582101	0.000603713258184991	0
581718	0.00742010175263194	0
581660	0.000577988375576889	0
580929	0.000691682327246643	0
580640	0.0111407747366147	0
580162	0.00889359302793754	0
579583	0.000356843953067289	0
579300	0.00168250376738393	0
578775	0.000752917842239742	0
577942	0.01729609358851	0
575916	0.00117017267174148	0
573146	0.00257084062170354	0
573066	0.00389190677022155	0
572951	0.000642362129109103	0
569720	0.00670276790736367	0
567867	0.0118393510771455	0
566819	0.00147713874436614	0
566787	0.00422406640842466	0
565996	0.000282509459093899	0
565480	0.00451943685665296	0
565082	0.00237010083960369	0
564995	0.000248018606193711	0
562994	0.00200743728436139	0
562283	0.00297128874747912	0
555429	0.00530920069335475	0
554995	0.000453323334900047	0
554884	0.00391507882903129	0
554478	0.00747716337708487	0
553836	0.000914474878260691	0
553053	0.00196547465701144	0
552897	0.000314754164958548	0
550544	0.000897647892714111	0
549561	0.00156981576280854	0
549285	0.000731635098953552	0
549195	0.0208310009590952	0
548351	0.00250338308657172	0
542163	0.000832969511923892	0
542068	0.00200141710113667	0
541947	0.00545480278371142	0
541474	0.00181477162273555	0
541253	0.000970302978253084	0
540434	0.000219176293389957	0
540068	0.000468931652256952	0
539915	0.000544687510740665	0
537977	0.0015097284351533	0
537517	0.00163524475570506	0
536282	0.00276711887422438	0
536104	0.0037194632499748	0
535101	0.0120013815036789	0
530408	0.00118532289509919	0
528219	0.00491917039262408	0
528006	0.00101927880883231	0
527378	0.0185367621627249	0
526612	0.00023975766603327	0
526121	0.00239694450634734	0
523342	0.000874879990190971	0
521583	0.0111008704296423	0
521107	0.000675158269050713	0
519541	0.0111623036555414	0
519208	0.000576097655770485	0
516200	0.000510226182560742	0
515492	0.00112494310323028	0
515207	0.00194944806189514	0
515197	0.00793791048454178	0
515195	0.00124708687167696	0
514415	0.000269133721591329	0
513251	0.000650346346248112	0
512991	0.00483218948194796	0
512306	0.00130036283889423	0
512207	0.00167995115165614	0
511374	0.000267937789765627	0
510291	0.0152119306634641	0
509891	0.0011927511074328	0
509467	0.0336712061580315	0
509431	0.00188222233625921	0
509373	0.00114848859860651	0
507396	0.0486345343433615	0
507321	0.0037221530045493	0
507089	0.000489352924595524	0
505546	0.000396368549929899	0
504459	0.010266191541485	0
500065	0.00487053254978315	0
500000	0.456359011815605	1
499768	0.00931342263472881	0
498184	0.0425693453909348	0
497020	0.00143661972587124	0
496527	0.0212232499721072	0
496514	0.0024493624584489	0
495791	0.00468694247279399	0
492325	0.00452374699327418	0
492293	0.00247477499459517	0
492000	0.0111037517426439	1
491069	0.00331789494681923	0
490931	0.0154482828844865	0
488246	0.000283427728163684	0
488050	0.000814696984672242	0
487771	0.0026689958872939	0
487630	0.00349549777944665	0
487324	0.00389133019356038	0
487074	0.00159575358648659	0
486868	0.110906438632333	0
486849	0.0140985283356475	0
486808	0.000223611650474019	0
486025	0.0137734782172968	0
485918	0.000931939390911306	0
485759	0.00256944419060685	0
485449	0.0225359658586677	0
484909	0.00177367363979792	0
482120	0.000485451575067931	0
482011	0.00032145201001545	0
481585	0.00393432792941525	0
481461	0.000418757330088018	0
479380	0.00069386250063224	0
479343	0.00290356304804129	0
478841	0.000691302339753167	0
477549	0.0315237247518917	0
476529	0.00117212686733266	0
475011	0.0327725425476677	0
474682	0.0125540291836355	0
474240	0.00170667521329865	0
473037	0.00111715540279258	0
472798	0.0606658373477437	0
472775	0.000910418976204875	0
471078	0.0091294294123115	0
470649	0.00408863986334537	0
469862	0.000947207510410312	0
467656	0.00119458085058695	0
467361	0.00730390105449133	0
467073	0.000519830694476361	0
466357	0.0194542958163894	0
466276	0.00123228039609235	0
466248	0.00666305593985234	0
465331	0.00172544512983671	0
465324	0.00548382399110594	0
463856	0.0134054421883331	0
463285	0.000725370116883117	0
462539	0.0105475813868185	0
462267	0.00118974031505082	0
461844	0.000313832554131433	0
461011	0.0173902189938424	0
460531	0.0447617240773861	0
459079	0.000755077562971616	0
458749	0.0010270618675754	0
457549	0.000239580719189297	0
457303	0.00419023916090492	0
457243	0.0204338748788469	0
457242	0.00138494237513507	0
456760	0.00401486292607656	0
456324	0.000866919090728822	0
456077	0.00811462464047932	0
455910	0.00148829629476544	0
455458	0.00040020932482392	0
455347	0.00219678626483227	0
455167	0.00408194402542174	0
453919	0.000784156191014935	0
453427	0.000752412179162909	0
453196	0.00152556052383162	0
452440	0.00338482399683031	0
452332	0.00167958224227112	0
451697	0.000584105614270715	0
450078	0.00355432227909385	0
449381	0.00379791776420036	0
448816	0.0875178425939767	0
447751	0.000311560211236979	0
446998	0.000611812357220435	0
446477	0.003507271372649	0
446163	0.000851792398059672	0
445906	0.00303282595604842	0
445127	0.000754923303730858	0
444739	0.0029007273922755	0
444306	0.000524123333823359	0
443964	0.000252441264240102	0
443335	0.000561248445847632	0
442654	0.0403939594342878	0
442235	0.00147139910238645	0
442174	0.000677195190256587	0
441655	0.00126599772099184	0
440843	0.00618112896900674	0
440164	0.00112786845407983	0
439435	0.00816660547234297	0
438336	0.000375494723838592	0
437289	0.00112794714870904	0
437034	0.0177918692000343	0
437005	0.00033253525314148	0
436968	0.00100026447056971	0
436060	0.00218547690382349	0
433586	0.00448128985775262	0
433041	0.00405370595433681	0
431434	0.0387375234819995	0
431323	0.00421105355410713	0
430479	0.000683694243007233	0
430283	0.00335880678408202	0
429753	0.00109893300423781	0
428981	0.0444186576660226	0
426084	0.00353131257325276	0
426020	0.000660726600499113	0
424669	0.00349622867670468	0
424286	0.000777288437240919	0
422177	0.00155495447231866	0
421645	0.00855046709400251	0
420990	0.00105486868534071	0
420602	0.000377595690491501	0
420562	0.00055950833340979	0
420151	0.00176147209123599	0
420009	0.028651695940732	0
418623	0.00489466661126277	0
418149	0.000306438577870409	0
418117	0.000442577067520857	0
417616	0.00075533038553051	0
417547	0.00263638006966366	0
415678	0.00100539252207371	0
415598	0.0231064589159355	0
414845	0.000520244653144526	0
414259	0.0023360279017424	0
414163	0.00343121294134138	0
413731	0.00066530196226878	0
413320	0.00114586214534195	0
413317	0.00147508181687826	0
413216	0.0145347011904194	0
412140	0.00115024462768772	0
412110	0.000811498289388926	0
412036	0.00039769129318934	0
411717	0.00101734099450658	0
411334	0.00402731100708152	0
411132	0.000240166239772006	0
410999	0.0396901812963453	0
409588	0.00058330733213984	0
409534	0.00022442235570168	0
409094	0.000539117165250663	0
408998	0.00809113893565551	0
408945	0.00790215031641386	0
407895	0.00883025649530554	0
406312	0.000468894938666496	0
405275	0.00170897800848943	0
403620	0.00238654409118529	0
403103	0.000594492503859716	0
402875	0.000260570177542908	0
402252	0.00314791723641874	0
402250	0.00958061404038534	0
401680	0.00421539998683313	0
401214	0.000977023386473014	0
400986	0.00314466200092	0
400923	0.00131480639911459	0
399841	0.00069597151723996	0
399138	0.00732472245627519	0
398974	0.000831831240227256	0
398568	0.00171470902792766	0
397918	0.00549356483196277	0
397838	0.000962397820393428	0
397191	0.0296736953649919	0
396349	0.00371675756139371	0
395417	0.000914819607397159	0
395242	0.00117620458404987	0
394439	0.00120118358429799	0
394196	0.00442297063873463	0
393351	0.0161668256332182	0
393204	0.0351054469475702	0
392414	0.00122490368370323	0
392347	0.0338383248255078	0
392107	0.0134394864074783	0
391715	0.00142689316884813	0
390649	0.000510982088637364	0
390068	0.0015178811115461	0
389311	0.00691086194307046	0
388768	0.0245279159300242	0
388554	0.00180069185983725	0
387594	0.000250303846507576	0
387520	0.000542134528526814	0
387285	0.002126015267537	0
385885	0.00676357805182023	0
385845	0.000773812350669202	0
385795	0.00328393263724939	0
385364	0.012860200683651	0
384479	0.00467480271371879	0
383829	0.000286847948430059	0
382980	0.0600142931502266	0
382946	0.000506665540943191	0
382180	0.0023166309313553	0
381546	0.00060895259140004	0
381061	0.000527437412776563	0
379454	0.0255396217383804	0
379043	0.0317700662278362	0
378386	0.0431477490196665	0
378313	0.00235002326659706	0
377641	0.000466340677122983	0
376510	0.000410385650824884	0
375636	0.00629263506096554	0
375610	0.00523644192765951	0
374977	0.000265622459835611	0
374412	0.00107595174918141	0
374285	0.00279972982753464	0
374025	0.00243909553500007	0
374002	0.00199664599396982	0
373482	0.000580378075172279	0
373271	0.000517959220025202	0
372838	0.00177767609555206	0
370958	0.00176245846692931	0
370705	0.00635712319511385	0
370271	0.000371640126772306	0
369707	0.0272177356795192	0
369610	0.00211188706309769	0
369079	0.0156692101187141	0
368539	0.00113512389571828	0
368122	0.00739615841240192	0
367805	0.000548370683470737	0
367634	0.000576566958989064	0
367536	0.000387473594121474	0
365362	0.000389489607233964	0
364424	0.00187743194962191	0
363905	0.000510852237675095	0
363862	0.000661404556905524	0
363339	0.000923398196848186	0
363235	0.00521330870991467	0
362324	0.0012029436364835	0
361517	0.000431677881732577	0
361411	0.00318484354218636	0
361268	0.000443515625209047	0
360742	0.00518577193498508	0
360316	0.0313222260002841	0
359446	0.0117197999784764	0
356581	0.00214823197062642	0
355785	0.00117848002992736	0
354307	0.000928231920120369	0
354092	0.00220432221152286	0
353594	0.00523071214433295	0
352566	0.00241799080230492	0
352530	0.00103717248975264	0
352156	0.000228574579426644	0
351803	0.00168618584830045	0
351713	0.00413106577628831	0
351121	0.00122387409488033	0
350858	0.00488055520030877	0
349102	0.000569546971658534	0
349006	0.000999239053843813	0
348810	0.0151353724749898	0
347239	0.00201367836948328	0
346339	0.0259495714570259	0
345432	0.00124665203764161	0
344914	0.0242955352461632	0
344182	0.00292649280339454	0
343654	0.000313880117130757	0
343479	0.00230815685479627	0
342575	0.00280955709138296	0
342543	0.00278672435631586	0
342125	0.00600037631407116	0
341407	0.00547950524712181	0
341068	0.000724274346653762	0
341021	0.00262609716753876	0
340906	0.0061989969669399	0
340880	0.000453897846076512	0
340696	0.0775678703326009	0
340607	0.000659598398427464	0
340600	0.0404000386409962	0
340506	0.00346214639829895	0
339678	0.000325546549526105	0
339424	0.00122466737122351	0
338993	0.0481154415625963	0
338936	0.00392621006750565	0
338912	0.000238362391920575	0
338767	0.000955604948780384	0
338640	0.000380831944069069	0
338541	0.0024538265979159	0
337996	0.00101118696423418	0
337217	0.000773541387555505	0
337144	0.00281690668188017	0
336553	0.0085656504211797	0
336188	0.0203043371257685	0
335926	0.00452850321662128	0
335919	0.000850670935487744	0
334819	0.0109612946841926	0
334803	0.0015114890927727	0
333704	0.0340386374093787	0
333380	0.00330618449940599	0
333192	0.00184734218974	0
332151	0.00553321832539461	0
331704	0.000745785995049239	0
330900	0.0463477133690334	0
330700	0.00258666001958609	0
330463	0.0015492404783129	0
330402	0.000302730887279355	0
329261	0.0090576781444472	0
328832	0.00174105901079802	0
328435	0.000324115894769249	0
327627	0.00138831704367944	0
326647	0.000321689207487024	0
325135	0.00179694735957655	0
324968	0.00352644277005788	0
324541	0.0350678360916919	0
323933	0.010141984949553	0
322750	0.000774150093893765	0
322627	0.00131218942000266	0
322105	0.00970658863466287	0
321473	0.00907032273149475	0
320365	0.00195216184067145	0
320017	0.00321372334959246	0
319155	0.0253700073936322	0
319068	0.000475103577838876	0
319050	0.00356804026128785	0
318495	0.00645868970356014	0
318405	0.00301845971729729	0
318334	0.00090972634824724	0
318206	0.000366484124943171	0
317467	0.000345132050899025	0
317243	0.00232647170659886	0
316954	0.00135385894689147	0
316856	0.00410384709136192	0
316670	0.00225984774708793	0
316660	0.00141353716072201	0
316628	0.0242346530799396	0
316076	0.000555416121552137	0
315987	0.00076578341820334	0
315887	0.0116209632996517	0
315836	0.000573538205861963	0
315294	0.00184660039391863	0
315099	0.000787479802417036	0
314544	0.00487612309154438	0
314106	0.0132920766292559	0
314077	0.00291425898283406	0
313932	0.000302403604560751	0
313742	0.0272605194273917	0
313191	0.000605048761111483	0
313185	0.0028567022532439	0
312775	0.00895929182830477	0
311853	0.00185989477605343	0
311265	0.000310789795098059	0
311066	0.00847035022495694	0
311051	0.000257072409812748	0
310834	0.000308806841264559	0
310599	0.0258081545468533	0
310074	0.00282802376522886	0
309883	0.00081811636628895	0
309750	0.00115812952084948	0
309699	0.00510662474472588	0
309081	0.00109363577773544	0
308888	0.051007301711063	0
308801	0.00041483199054737	0
308598	0.00308737138965696	0
308132	0.00090785975708387	0
306860	0.0486881588242626	0
306848	0.000489331322169238	0
306668	0.000452159902535138	0
306364	0.000221764934412022	0
306277	0.000736168503636838	0
305735	0.00114299261217305	0
305270	0.0291879782810538	0
305032	0.000772107151504732	0
304728	0.0077262197073393	0
303739	0.00219258508155251	0
303514	0.00466102417477329	0
302775	0.00072088940862822	0
302648	0.00105856989398774	0
302612	0.00165998225079165	0
302568	0.00863658789084154	0
302401	0.000271624146459027	0
301853	0.00137962251013764	0
301720	0.0108181038879515	0
301598	0.00372577864129908	0
301497	0.00774808448960863	0
300368	0.00832968976817807	0
300257	2.61289641656907e-05	0
299427	0.00540224593354356	0
299353	0.0128878245092175	0
299018	0.00612250869695142	0
297920	0.00191446963290087	0
297250	0.00433892741776517	0
297244	0.00381781104622014	0
296461	0.000532613640099069	0
296370	0.01132019298596	0
295826	0.000492895496938169	0
295388	0.0152940770388986	0
294091	0.0012467471310965	0
294015	0.0168311960136452	0
292565	0.00188727251235097	0
292224	0.000295222076207117	0
291971	0.00023746727157874	0
291951	0.000674420720745257	0
291808	0.00211843140605604	0
291672	0.00559607599974203	0
291419	0.0018689933080315	0
291400	0.000348568325407184	0
290565	0.00142002427815055	0
290529	0.0118450735910255	0
290039	0.00117297826794736	0
289838	0.0182368472517678	0
289543	0.0407893267268163	0
288589	0.0030470004646885	0
288281	0.000994846354072747	0
288183	0.00136132350366646	0
287554	0.0021249399264875	0
287550	0.00311659033770813	0
287337	0.00341016027530126	0
286812	0.000773979169405749	0
285591	0.00278856998396633	0
285495	0.000226787483115135	0
284904	0.0177836695229675	0
284577	0.000455694532396731	0
284382	0.0290982362793176	0
284106	0.00341905772018388	0
284087	0.00444469087745343	0
283968	0.00221472033248927	0
283579	0.00725118159542098	0
283476	0.00104078860326198	0
282866	0.00179071920885694	0
282803	0.000606553188698855	0
282432	0.0232557975801224	0
282367	0.0048358912089491	0
282295	0.00536988448351529	0
281596	0.000416745507454076	0
280825	0.0247329981339567	0
280648	0.00575443523996719	0
280587	0.000304305662717128	0
280457	0.00192334931630276	0
279446	0.00262820229253183	0
277407	0.00133102387220862	0
276702	0.000844975803322261	0
276254	0.00741212099275697	0
275266	0.0173814393355508	0
274942	0.00121519164521979	0
274854	3.67035641367051e-05	0
274163	0.00171968913752925	0
273660	0.00481217140879064	0
273441	0.000364009098013195	0
272980	0.000844580215484243	0
272396	0.000681399424332618	0
271895	0.00242874808604126	0
271639	0.000648233404344503	0
271629	0.0153767665321351	0
271017	0.00119688717399709	0
270939	0.00107979868521362	0
270854	0.00571679328595542	0
270203	0.00151312441427499	0
269973	0.000376959562099858	0
268303	0.00658205867803521	0
268196	0.00897630246751005	0
268161	0.0122866030579414	0
267399	0.00159407444664327	0
267147	0.000220335135930369	0
266499	0.00603214003716919	0
265884	0.000464186366630895	0
265671	0.0076428855044877	0
265640	0.000302109476187846	0
265270	0.00132602099310785	0
264944	0.0230800165132735	0
264743	0.000620356601274443	0
264517	0.0115563347344995	0
263765	0.000381042430310901	0
263530	0.0183307528001434	0
262871	0.00196893748517548	0
262647	0.00451369574782662	0
262173	0.000532798313221553	0
262092	0.00922025712949603	0
261835	0.0118258635823561	0
260599	0.000777563835826991	0
260365	0.00234103246018808	0
259537	0.000438103449171577	0
259294	0.000740959118804009	0
259078	0.00513574580832436	0
258451	0.00120696379071711	0
257910	0.00292413980786592	0
257908	0.000643014905454844	0
257699	0.0235516923960497	0
257378	0.00218280184551638	0
257339	0.00248613635844622	0
257182	0.000285105003128896	0
256970	0.000456900932284116	0
256140	0.00205794503882314	0
256121	0.000448893799007051	0
255944	0.0083074722860656	0
255772	0.00236967667096785	0
255680	0.00180689155959595	0
255658	0.00168433586051599	0
255159	0.000240859785136574	0
254836	0.00574918479287814	0
254631	0.000221418517661096	0
254399	0.00292918762577317	0
253838	0.00500594994984131	0
253745	0.00151338454712403	0
252351	0.00290052044768215	0
252199	0.0121508698355721	0
251737	0.000336032506846075	0
251735	0.00198811421762808	0
251632	0.000226927768649726	0
251279	0.00220962903135092	0
251097	0.0169583566381339	0
250633	0.00103735073997079	0
250391	0.000251238023483955	0
250185	0.192415112539966	0
249931	0.00550406450951245	0
249844	0.00110175759029749	0
249842	0.000513896430045911	0
249529	0.00449047776211745	0
249093	0.000527969289682854	0
248879	0.00648911466959196	0
248276	0.0415328928718666	0
248158	0.0222149147306528	0
245995	0.00159741645128552	0
245874	0.0100505786125283	0
245585	0.00288510655813219	0
244691	0.000714357762675795	0
244478	0.0270643951427026	0
244015	0.00777050632253364	0
243891	0.000306576340786714	0
243836	0.00462003760143163	0
242272	0.000336045861501234	0
241493	0.00347603966761112	0
241385	0.00216285654693849	0
240044	0.0010619217758844	0
239991	0.00155410022529075	0
239954	0.000559754157419037	0
239729	0.0011505687892299	0
239713	0.00404679175816138	0
239595	2.88301776860041e-05	0
239541	0.0241135876269935	0
239321	0.000424691576669072	0
238630	0.000613987923305785	0
237967	0.0027821291340894	0
237928	0.025781841749617	0
237440	0.000741140865809157	0
237032	0.0022110669547691	0
236354	0.00261094056976847	0
235369	0.00287602006112635	0
235146	0.00305417224541634	0
234528	0.00102087127837435	0
234107	0.000441561567624829	0
234049	0.00057950277127541	0
234003	0.00188662608508831	0
233941	0.00408659199759853	0
233897	0.00523409497404359	0
233880	0.000554195769414367	0
233757	0.0015484428496174	0
233731	0.000313266699386513	0
233693	0.00206213405912665	0
232856	0.00333020043724272	0
232721	0.0314117922644846	0
232319	0.00326471422109789	0
232225	0.0167624344361278	0
231812	0.0006317453800298	0
231234	0.00243557396371121	0
231223	0.000871783889850319	0
230715	0.00123553283458761	0
230648	0.00731078691029847	0
230180	0.000423832867363304	0
230061	0.00127820104579029	0
229745	0.0022935391637794	0
229535	0.00022987729657502	0
229517	0.000467840384452978	0
229493	0.00725935403618812	0
228975	0.0011754670935954	0
228923	0.000440575436268578	0
227781	0.0150346605030994	0
227410	0.00132227949075117	0
226798	0.00171413608838593	0
226774	0.00195656743217706	0
226470	0.00120999439165247	0
225674	0.000529043052209633	0
225579	0.000894928956513078	0
225036	0.00194760568085127	0
224865	0.000696156158577207	0
224762	0.00136169170138736	0
224561	0.00100420544170509	0
224338	0.00049264007190558	0
223608	0.00110269934038983	0
223148	0.00170963569956152	0
222508	0.00260876820480549	0
222035	0.00153454450472961	0
221881	0.000803426991561693	0
221332	0.0011791010063563	0
220355	0.015814638874517	0
218970	0.00740168917931228	0
218744	0.00304850178978724	0
218722	0.000251517658586547	0
218691	0.00218223684042817	0
218617	0.0033645536346643	0
218297	0.00955743714409789	0
218278	0.000538254109178463	0
217643	0.000632124984351775	0
217535	0.00505544130898267	0
217151	0.00663733078666141	0
216452	0.0684473790782289	0
216000	0.000278217400234929	0
215410	0.00296959305787643	0
215357	0.0208856123920645	0
215047	0.0073977743117173	0
214532	0.00218031785945695	0
214287	0.000408049867147238	0
213793	0.00737616056860266	0
213566	0.000290833211967008	0
212988	0.00143054024544084	0
212634	0.00260976175888841	0
212383	0.0133865090454541	0
212287	0.00198652939317259	0
212281	0.0028574501153259	0
212213	0.00040631155326093	0
212143.141930129	8.62638320552596e-06	1
211414	0.0150754161395002	0
211000	0	1
210105	0.00319934497874919	0
210086	0.0158978729372009	0
210035	0.000690408837087969	0
209620	0.00140271273907622	0
209619	0.0035401335930688	0
209574	0.0326936880434386	0
208376	0.00397468959864233	0
207151	0.00613404941094495	0
206771	0.00140389908342907	0
206308	0.000542296418465023	0
206301	0.00144426191762613	0
205980	0.00506047241431178	0
205765	0.000733292589366625	0
205721	0.0158301251504221	0
205709	0.000713146133361244	0
205403	0.00148549590921206	0
204818	0.0031430850629042	0
204612	0.000429553922890673	0
204059	0.00328212507895007	0
203321	0.000271094495349636	0
203037	0.000394695709650833	0
202892	0.00075718448796351	0
202884	0.00156453119775383	0
202883	0.00063302986273757	0
202826	0.000905269258396178	0
202063	0.00249264748254166	0
201849	0.000909400194876539	0
201801	0.0213783396099976	0
201710	0.00378797538185271	0
201675	0.000944505248664095	0
201534	0.000290839715912701	0
201196	0.0106560930008366	0
201153	0.000304589661645219	0
200708	0.00023309808127051	0
200067	0.0182305783967565	0
199147	0.00195954883988445	0
198769	0.00104853743221049	0
198587	0.0013766246620944	0
197829	0.0019538960488958	0
197714	0.00206272658197817	0
197545	0.00846814922880015	0
197394	0.00477302303311529	0
196752	0.000550540505139493	0
196475	0.000423643017677616	0
196258	0.00246368257321408	0
196092	0.000460810677568795	0
195907	0.0118851914262113	0
195017	0.0112621285848114	0
194888	0.00469947666128614	0
194391	0.0307887607833968	0
194324	0.00631829315657232	0
193942	0.000295105480196755	0
193173	0.000529707780585273	0
192963	0.000338766867318273	0
192517	0.00101494184011061	0
192303	0.00492443762420896	0
191979	0.000346141334387828	0
191565	0.00891127125207734	0
191120	0.0288076514041478	0
190685	0.0219505859702178	0
190517	0.00473957017031691	0
190126	0.00032729391596811	0
189753	0.00193248421952708	0
188659	0.0148332672115096	0
188207	0.00343467388725192	0
188017	0.00400763748968148	0
187959	0.045980091007364	0
187957	0.0192915215356067	0
187635	0.00237239387810774	0
187517	0.00120596791314538	0
186722	0.016307547067185	0
185810	0.00140822620641818	0
185782	0.0223736905081707	0
184438	0.000217168886485534	0
184267	0.0298558936918001	0
183847	0.00364054485682207	0
183621	0.000453691627021692	0
183347	0.00189379506781938	0
182719	0.00387414272747056	0
182627	0.201390782944482	0
182563	0.00103844548629229	0
182540	0.0008230585484417	0
182099	0.00632795603684088	0
181196	0.00172632154215229	0
181142	0.0181690474259692	0
181049	0.000141895046674688	0
180740	0.000502493883513361	0
180459	0.00187348509078034	0
180189	0.00440323192631478	0
179963	0.000618931899940965	0
179811	0.0131484054370204	0
179581	0.000719486239315979	0
179497	0.00283335900739773	0
179463	0.00829989351514919	0
178954	0.00105694241036323	0
178909	0.00868734893957486	0
178568	0.00541858517732716	0
178494	0.000369562440698722	0
178425	0.00123464182036361	0
178054	0.00223214857072522	0
177786	0.00104252258930608	0
177554	0.000839764925530657	0
176925	0.000765548970110411	0
176892	0.000928749507217441	0
176819	0.0033732428954775	0
176059	0.0106541345528102	0
175803	0.0133772012188872	0
175087	0.0688921935508305	0
175040	0.00231682323216933	0
174962	0.00100427741047396	0
174430	0.00154815941125619	0
174311	0.000983087748924702	0
174180	0.00226417018390085	0
173349	0.0107614284264775	0
173299	0.00159336029435267	0
172914	0.000572275426295832	0
172397	0.00210062317718787	0
172196	0.00801549621792515	0
172137	0.00204544030810958	0
171895	0.000746871327639907	0
171674	0.00791642678130922	0
171626	0.00116978571098982	0
171119	0.000778091991276194	0
170941	0.00177797887218577	0
170566	0.0101752386531203	0
170280	0.000673657892422885	0
169512	0.0171714001327072	0
169369	0.015187462058565	0
169130	0.00197046927104413	0
168954	0.00132603777029571	0
168464	0.00208860741007228	0
168270	0.00103327477238135	0
167709	0.000240076564868485	0
167559	0.00283034429688041	0
167448	0.000347390758600941	0
167090	0.000583471664035988	0
166471	0.00407155560113549	0
166358	0.000321387721661423	0
166278	0.00487834075464613	0
166248	0.000546848046302019	0
166210	0.000237699884351958	0
165841	0.000711227439780512	0
165413	0.000377978342642618	0
165196	0.00545632844508626	0
164952	0.00705575530527195	0
164561	0.00283400172626999	0
163907	0.0057252507017257	0
163782	0.00121626570499083	0
163674	0.0348930112565741	0
163170	0.000937872601017282	0
163060	0.00123177292895976	0
162940	0.00218960968988287	0
162850	0.00430565377655776	0
162633	0.000599951618005854	0
161843	0.000605286395816174	0
161264	0.000364557756888612	0
161023	0.00905566163059307	0
160958	0.0171899920399468	0
160726	0.0146657482285143	0
160322	0.00133496571910522	0
159905	0.00052734620683886	0
159734	0.0668016396381884	0
159715	0.00334127516835953	0
159698	0.000197280548104838	0
159381	0.0203785344911342	0
159322	0.00215306362214795	0
159112	0.000378311843302656	0
159068	0.00823419416121677	0
159065	0.000763890114268352	0
159008	0.00118619417414262	0
158976	0.000669632220994515	0
158809	0.00104744741496405	0
158612	0.00375079246557018	0
158603	0.000407736217105135	0
158310	0.00314905041014249	0
157981	0.0200600330188999	0
157948	0.000396364153860242	0
157742	0.025316016299967	0
157443	0.00124070580895943	0
156947	0.00119201703096748	0
156889	0.00440385136720388	0
156797	0.000325499570965405	0
156792	0.00369841381228009	0
156232	0.00169521208720481	0
156070	0.00233562885749465	0
156037	0.000829291714159335	0
155900	0.00426603193390216	0
155360	0.000696438974306368	0
155307	0.000248715796178995	0
155010	0.000651401936882859	0
154922	0.00168540702078189	0
154525	0.00157450774853375	0
154369	0.000652930466427881	0
154193	0.00400647354878528	0
154074	0.00382261338971401	0
153732	0.000839895339869777	0
153492	0.0026427299566291	0
153416	0.000842121557026039	0
153090	0.00133105746756926	0
152992	0.00339988337249703	0
152906	0.0013170160842466	0
152879	0.000994845728872717	0
152740	0.000550136761909256	0
152263	0.000633814956482818	0
151968	0.00883517100123518	0
151923	0.00033527051371618	0
151469	0.0805766559794748	0
151286	0.00131582227562952	0
151271	0.0104983783971844	0
151021	0.010192084010855	0
150910	0.000485977672653834	0
150893	0.000436777123729176	0
150465	0.0031624304323342	0
150134	0.00182403445333869	0
149759	0.00111401516028594	0
149612	0.000947220756900726	0
149446	0.00901219649585593	0
149429	0.00039140290914792	0
149258	0.0102194445594959	0
148973	0.000883482313468806	0
147848	0.0529125803989937	0
147795	0.000356396550840062	0
147769	0.00290333370420603	0
147670	0.00686433769209633	0
147391	0.000592180692322349	0
147362	0.000102971080980925	0
147283	0.000404350764080322	0
146973	0.00568274717245992	0
146758	0.000716379458328067	0
146261	0.0014852993263872	0
145668	0.0022399520567852	0
145340	0.0127291254747137	0
145219	0.00829703912939252	0
145092	0.0172880582111555	0
145063	0.00288245207843944	0
145038	0.0419768504531326	0
145011	0.00207021613629714	0
144828	0.000244505880597343	0
144703	0.00198099053382881	0
144347	0.00489308860541834	0
144228	0.000160358227643897	0
143559	0.000417084202532115	0
143559	0.00800598668265032	0
143521	0.00179754749247431	0
143308	0.00101873168652464	0
143297	0.00273861183177978	0
142980	0.00977728772085525	0
142895	0.000296447579624122	0
142823	0.000745446757362951	0
142448	0.000521016865194362	0
142090	0.0202920326362288	0
141845	0.0228471928640196	0
141708	0.00065386288135587	0
141523	0.00577412498883055	0
141398	0.00113086571530929	0
140723	0.00425034673556735	0
140551	0.000847577542047629	0
140528	0.000901596467980209	0
140527	0.000250101550579086	0
140239	0.00366401492058096	0
140081	0.0307315029442635	0
139720	0.000565895144183803	0
139001	0.00890068643527479	0
138917	0.0022755543108857	0
138628	0.000940099494088981	0
138540	0.00364416638650375	0
138429	0.00279627331620006	0
138351	0.000356548141812908	0
137636	0.000226595536830182	0
137593	0.00123906504057285	0
137538	0.00788886724390553	0
137501	0.00229106093690816	0
137224	0.00535549575405538	0
137200	0.000359321029869548	0
136567	0.0120097763862519	0
136562	0.00483669995846762	0
136545	0.00680483420661397	0
136340	0.00349352445898135	0
136162	0.0129294748662507	0
135988	0.00192246732778973	0
135471	0.0044585686928758	0
135433	0.00161308526053243	0
135155	0.00054281449535991	0
135101	0.00625849027956919	0
134882	0.0179126628471832	0
134852	0.000630925872096883	0
134530	0.000554981603395595	0
134438	0.000314242483963319	0
134289	0.000327522648450836	0
134287	0.000364077631396583	0
133985	0.0045071802244866	0
133555	0.00417068606013241	0
133511	0.000225859287899097	0
133345	0.0297435268187071	0
132993	0.00124725661924417	0
132744	0.0351351058354322	0
132645	0.0708903537768162	0
132480	0.00178660572262887	0
132387	0.00446286964253784	0
131336	0.00130111765846118	0
131260	0.00354898405199825	0
131000	0.000429941111194024	0
130822	0.00739657065533961	0
130734	0.000794225508812956	0
130308	0.000669533874374569	0
130060	0.000532513944420835	0
129706	0.00236563795687512	0
129688	0.00505595440453851	0
129574	0.00264214257038359	0
129550	0.000796219613920115	0
129207	0.000425504660344401	0
129155	0.000853020511469393	0
129109	0.000521725823702816	0
129065	0.00212842429159222	0
128974	0.00356540059013787	0
128749	0.00784672845482284	0
128717	0.000234991414229331	0
128063	0.000873502262743293	0
127988	0.00234275659268488	0
127509	0.00291496420588662	0
127463	0.0173407549675534	0
127286	0.0038427991551065	0
127264	0.00432338591217267	0
127138	0.00171821677590095	0
127036	0.00241506863649307	0
126953	0.000658918832706571	0
126872	0.00262820481731535	0
126831	0.00813174879655634	0
126117	0.013914704330071	0
125603	0.00126824796627743	0
125477	0.000832814997947363	0
125030	0.00224095419621058	0
124847	0.000708661269969105	0
124611	0.00708066003704179	0
124423	0.00193389448891717	0
124315	0.000316446309433207	0
124294	0.00166501139546396	0
124149	0.00638067073946683	0
124000	0.000327872598300402	0
123937	0.00333458504098121	0
123818	0.000734800931406901	0
123567	0.0173447648065657	0
123213	0.00847897785809184	0
123207	0.00222004860656218	0
123114	0.00211784432833192	0
123096	0.000501689819307916	0
122852	0.00307341912560385	0
122829	0.000278883557907944	0
122721	0.000514225178327523	0
122652	0.000791547383139629	0
121683	0.0108067776165085	0
121567	0.000710385336980132	0
121501	0.00404635972055589	0
121038	0.00380894862307185	0
120868	0.0118326473003991	0
120833	0.000854949403282009	0
120707	0.0183844136827434	0
120682	0.0197412458921095	0
120418	0.00252214155248716	0
120278	0.00438455690882381	0
119946	0.00319770530753014	0
119694	0.00157931869032616	0
119528	0.00121204994496355	0
119338	0.00256662913492566	0
118944	0.00144371507344206	0
118718	0.00302942280406148	0
118590	0.00105473451365785	0
118552	0.000402072682588	0
118513	0.00149584776306541	0
118236	0.00572559395406668	0
118170	0.0337309230798376	0
117669	0.00386607655526676	0
117529	0.000202459313882464	0
117333	0.000955291670226304	0
116852	0.000347864300578554	0
116755	0.0046770644472736	0
116406	0.00760142883745726	0
116331	0.00079965592320862	0
115829	0.00209315063609278	0
115726	0.00123192497896403	0
115683	0.00134801101369557	0
115543	0.0040560482352059	0
115309	0.000286099324073516	0
115228	0.00112956418342768	0
115041	0.00057626782997137	0
114757	0.057131601512987	0
114405	0.00207850942304683	0
114376	0.0061092942583673	0
114330	0.00251802154872329	0
114187	0.000143378290723227	0
114158	0.00054414208524244	0
113517	0.0123211091760957	0
113504	0.0056699775768987	0
113490	0.000862433758484678	0
113296	0.00209283026422802	0
112977	0.00233096705145498	0
112905	0.0026965442199756	0
112510	0.0337619936026619	0
112397	0.000691856601757842	0
112083	0.00133672770261065	0
111786	0.00075553036526496	0
111777	0.0947848015982674	0
111755	0.000841125276425613	0
111349	0.00145561981605086	0
111209	0.00779731788993466	0
110889	0.0246994272330418	0
110745	0.0043366025151133	0
110656	0.00291037600295906	0
110643	0.00876112730847789	0
110592	0.0279203850964024	0
110560	0.000487438082346207	0
110549	0.00163416915582895	0
110301	0.00301850398640606	0
110174	0.00179059670988595	0
110004	0.010651541790238	0
109933	0.00970829436551137	0
109605	0.00171765607955393	0
109203	0.000239812996152488	0
108560	0.00552988685421266	0
108518	0.000387611691514641	0
108484	0.00112817973837963	0
108078	0.0025397617690196	0
107981	0.0016869071966151	0
107976	0.0126273037375932	0
107881	0.00194434597902251	0
107461	0.00143860990956986	0
107041	0.00147435562025421	0
106863	0.0506135936039702	0
106750	0.00134085950077137	0
106696	0.00597009266887366	0
106529	0.00117818174338962	0
106392	0.00405083312167107	0
106374	0.00706832604643428	0
105957	0.00484722951989725	0
105911	0.000946771416578861	0
105820	0.00426125528228655	0
105608	0.00133568609343021	0
105414	0.00203707764914223	0
105339	0.00690286397061197	0
105278	0.000944605963473842	0
105263	0.00208924520224808	0
105249	0.0109327139147564	0
105207	0.0252555368434219	0
104841	0.000393158170488882	0
104780	0.0102836647063868	0
104745	0.000450957799670658	0
104712	0.00131877146023292	0
104290	0.0170820630179419	0
104254	0.000891750206478167	0
104086	0.00188239627437048	0
103987.19609696	6.91727003247943e-09	1
103924	0.000327917352122013	0
103796	0.000629635705837884	0
103728	0.00511966896931961	0
103347	0.00358904935737529	0
103072	0.00334314605504986	0
102915	0.000810614275993669	0
102377	0.0029429812128984	0
102359	0.000355768124770271	0
102138	0.00358791604045211	0
101934	0.000344147030098941	0
101783	0.0109177131261231	0
101523	0.00506673030545263	0
101518	0.00488578423118601	0
101029	0.00122773794541887	0
101006	0.00338366587289877	0
100829	0.000375133491451226	0
100753	0.00212252378075363	0
100597	0.0020680050509411	0
100481	0.000647646237213472	0
100478	0.0116449190402131	0
100469	0.0180898425020085	0
100270	0.00229425740955444	0
100200	0.0227312462497695	0
99843	0.0101693939698412	0
99788	0.000821709149171907	0
99755	0.000775680653671979	0
99673	0.000316100094312433	0
99496	0.00217027358486533	0
99081	0.000645657096677918	0
98937	0.000803605398135316	0
98918	0.000502295808008605	0
98870	0.00118721557702035	0
98864	0.00115830739161293	0
98745	0.00342555683708577	0
98728	0.149752774656689	0
98651	0.025532459142801	0
98507	0.000314569409788843	0
98350	0.000499906584187073	0
98203	0.0032320455148541	0
98073	0.0045846169495655	0
97924	0.000841333764096705	0
97623	0.00740170083469058	0
97300	0.00251343879787334	0
97268	0.0010679555585069	0
97231	0.00318186758998754	0
96564	0.00793554941918131	0
96493	0.000605732101673315	0
96190	0.004662409479898	0
96184	0.00180855058899615	0
95996	0.0083314185179623	0
95978	0.0353702779116477	0
95551	0.000300708323465866	0
95488	0.00240341562821791	0
95265	0.0050901786187476	0
95223	0.000562083501777819	0
95106	0.00767683489110232	0
94973	0.000394363297956048	0
94806	0.00505691168002841	0
94594	0.000834373247661291	0
94575	0.000799826478320837	0
94407	0.000874990547704458	0
94376	0.00122646831542003	0
94341	0.00201240725396987	0
94200	0.000965067935669737	0
93852	0.0120841967017715	0
93773	0.00181507528433508	0
93377	0.00452388033980932	0
93082	0.00382964690607596	0
92805	0.00141334959181106	0
92719	0.0221115488205014	0
92204	0.000930037738498252	0
92130	0.0042459054091946	0
92026	0.00629274083500097	0
91888	0.00155442356327651	0
91876	0.00338106448755585	0
91804	0.00778290481169899	0
91771	0.0027535630368687	0
91590	0.00047486134119714	0
91392	0.00268776511160971	0
91341	0.000318822928322938	0
91287	0.00026706106898374	0
90567	0.00124429187465317	0
90372	0.00111842985147894	0
90320	0.000161508202390096	0
90226	0.0341102101291028	0
90207	0.00493314816326446	0
90195	0.00181989688154064	0
90170	0.0012124947257514	0
90097	0.000515714909751001	0
89709	0.0103261223212542	0
89580	0.00206155654872292	0
89493	0.000288431539984477	0
89321	0.0237705347194168	0
89289	0.000412169662713888	0
89212	0.00087948793845534	0
88621	0.00205525409092049	0
88542	0.0598171707348876	0
88374	0.000260397404764367	0
88244	0.00598562247257345	0
88237	0.000590072496741132	0
88230	0.00472548761137422	0
87739	0.0072554945193422	0
87657	0.00111821299452923	0
87481	0.0528713800595733	0
87442	0.00210063882793864	0
87304	0.000723586174269316	0
87155	0.0102159351955183	0
87111	0.00271098307045187	0
86955	0.000314586089149206	0
86847	0.000404605331575382	0
86836	0.00116181090535045	0
86515	0.00132929897271072	0
86488	0.00129001118319381	0
86217	0.000246069236071941	0
86139	0.0194860095554989	0
86004	0.00467753405453357	0
85801	0.0036856865240104	0
85089	0.00386792205982588	0
84984	0.0013590522585542	0
84788	0.0135350924446163	0
84335	0.390204573982462	0
84327	0.00065800949794076	0
84296	0.00149697225228826	0
84000	0.00784230928336752	0
83755	0.000479484787499211	0
83434	0.00107417740714027	0
83418	0.00442523721801655	0
83353	0.00101447450174076	0
83220	0.00352195599837838	0
83122	0.00234147404761861	0
83110	0.00288915988028639	0
82850	0.000322472510709994	0
82840	0.00126063297495899	0
82282	0.0101912417857871	0
82120	0.000259293153232976	0
81701	0.0077502456379032	0
81680	0.00119422840844348	0
81656	0.000755353306057261	0
81490	0.00226872308697596	0
81429	0.000351690240189378	0
81052	0.00197315363573398	0
80984	0.0140497423185958	0
80811	0.00230176297675316	0
80488	0.000792585312850573	0
80216	0.000856577311538835	0
80191	0.0251941373359187	0
80113	0.00452949831158976	0
80077	0.00525238132090181	0
80070	0.0201774833207366	0
79994	0.00425792758720901	0
79842	0.0012447553851444	0
79803	0.0240321164815579	0
79780	0.00399574324736866	0
79494	0.000722634436641685	0
79457	0.00289889019081818	0
79439	0.0334882629844061	0
79280	0.000421305758300876	0
79279	0.000577172383355464	0
79211	0.000555109974837615	0
78970	0.0071002428478059	0
78936	0.00672011713396907	0
78656	0.0185250325352154	0
78654	0.0142902195280396	0
78313	0.0076872515224462	0
78297	0.000580356633640002	0
78238	0.0209203422600668	0
78156	0.00143891457417411	0
78022	0.00446340911039612	0
77892	0.00169421154034862	0
77775	0.0197652796947353	0
77748	0.000643434131469725	0
77698	0.00382940078901961	0
77578	0.0204660110455202	0
77561	0.000905526094654461	0
77389	0.000771243149171518	0
77310	0.0126870439421167	0
77220	0.000928863962372685	0
77049	0.00188157705238774	0
76679	0.00594262266615204	0
76577	0.0165928503145603	0
76568	0.0239638134223576	0
76520	0.000665829376894027	0
76493	0.0149818401014722	0
76472	0.00543074549402309	0
76390	0.000635374375502859	0
76300	0.000383438747182942	0
76296	0.00281795639659211	0
76075	0.00218937818510786	0
75954	0.000331065695018348	0
75933	0.0045167710937711	0
75864	0.0266967288671184	0
75772	0.00157703653901763	0
75764	0.00156677148045409	0
75751	0.00970340072954671	0
75749	0.00034022141375474	0
75371	0.000364306992716697	0
75206	0.00317961302301334	0
75130	0.00358196477942514	0
74774	0.00396211926236005	0
74518	0.00112144125339781	0
74163	0.000940864412966237	0
74042	0.000220020450764435	0
73861	0.00371761222740469	0
73636	0.00087471258108043	0
73464	0.00100739408309307	0
73341	0.000102879202008103	0
73328	0.00450272046426416	0
73051	0.00206000507016191	0
73000	0.00304095633206316	0
72957	0.0038759742107734	0
72932	0.00272448445297393	0
72924	0.00175255194316635	0
72901	0.0121864797299379	0
72807	0.000786837639904289	0
72529	0.00751676464427327	0
72339	0.0113018547214719	0
72145	0.0144661819509527	0
71889	0.000826568269959835	0
71708	0.000958320261303701	0
71669	0.0222650146209575	0
71405	0.000604930509570935	0
71103	0.000648524389706964	0
70495	0.00817740108825874	0
70417	0.0106109622245215	0
70395	0.0119912609276966	0
70232	0.00178678469201888	0
70154	0.00258224877729939	0
70095	0.000865827922050202	0
70045	0.0010165533113761	0
69794	0.0745573927822109	0
69710	0.00493510404343553	0
69598	0.00682698765684244	0
69462	0.000833190319045067	0
69177	0.00405741802876938	0
69147	0.000758612046157326	0
69077	0.00160980495033186	0
69067	0.000289687127631276	0
69008	0.000613843255390357	0
68742	0.000802091985309492	0
68337	0.000288521239026281	0
68177	0.00173066854137101	0
67981	0.000509464878153971	0
67847	0.00275224409609805	0
67655	0.0393821979856278	0
67571	0.0156215230692702	0
67439	0.00383186211153637	0
67370	0.000801344791124083	0
67347	0.00645607101313045	0
67304	0.0496101702958623	0
67144	0.000231988277756866	0
66898	0.000529522201811309	0
66400	0.00745138925573691	0
66268	0.00273757436664637	0
66172	0.00228832072524169	0
65979	0.0148722605984826	0
65913	0.0033791212132657	0
65907	0.029965150667292	0
65816	0.00329331135265203	0
65642	0.000372545361790466	0
65462	0.00203409918544827	0
65450	0.000240737044426803	0
65122	0.000769901275051362	0
64980	0.0254577951709579	0
64846	0.000279000467016127	0
64815	0.00212246522033601	0
64576	0.000628698098747875	0
64530	0.00181333290709846	0
64513	0.0199761378743094	0
64213	0.0119559991011382	0
64177	0.000369434629648202	0
64046	0.00486399869498003	0
64024	0.00246139150862209	0
63965	0.00194476823226582	0
63795	0.00105979454961267	0
63758	0.0057787239000768	0
63637	0.000484878708456373	0
63163	0.00107693661676679	0
62864	0.000454912892843198	0
62743	0.00313689583157063	0
62665	0.00453886365061095	0
62550	0.0025942197463047	0
62471	0.00190453618848054	0
62151	0.000267771651138707	0
62124	0.000219352915122187	0
62116	0.00398529709729991	0
62116	0.0130384566760822	0
62090	0.0112579223461038	0
61963	0.000424152102256244	0
61882	0.0014410670957188	0
61834	0.000616642226955126	0
61775	0.00191100988915384	0
61729	0.000259741608742594	0
61558	0.000518290192811571	0
61532	0.000767597394237556	0
61506	0.00180139116961014	0
61459	0.00377516401762878	0
61447	0.00152740494713042	0
61440	0.02659324717717	0
61235	0.0174748710854477	0
61223	0.0369366822198285	0
61168	0.00155083605007498	0
61108	0.000287525816891124	0
60913	0.0025197383688914	0
60836	0.000250647062610866	0
60739	0.000450113470107418	0
60605	0.00209535775379971	0
60334	0.00425944192202923	0
60171	0.00238956528163865	0
60049	0.00315761202314874	0
59820	0.000758800394988398	0
59696	0.000562293405215849	0
59682	0.0224857980319591	0
59607	0.000657237805428859	0
59349	0.000507349145704062	0
59309	0.00172377123030052	0
59297	0.000607891904175343	0
59230	0.0185055333698398	0
59213	0.0379413174247729	0
59197	0.0110472810485539	0
59098	0.00090103595574162	0
58938	0.000771908037205235	0
58920	0.000567800884616942	0
58697	0.000832401416006299	0
58625	0.00556926201147426	0
58498	0.00509802871907086	0
58430	0.00348627964490556	0
58412	0.000661402237788783	0
58177	0.00178868861563065	0
58171	0.0121293914372153	0
58166	0.00440972763474504	0
58048	0.0245813231759174	0
58045	0.00152709232039536	0
57922	0.0156442379148871	0
57701	0.0118882968080451	0
57697	0.00222629289639941	0
57640	0.00212355847795288	0
57568	0.00108331269249476	0
57290	0.00318702920987179	0
57011	0.000321895880155262	0
56927	0.000768341006767738	0
56877	0.0006169659994052	0
56853	0.00527923323473477	0
56808	0.000647450586322939	0
56690	0.0020883625760034	0
56656	7.78692512183367e-05	0
56449	0.000329456963245847	0
56418	0.00165847970629989	0
56362	0.0558878715656675	0
56352	0.00482520192608394	0
56215	0.000427566145532635	0
56161	0.0015597825882561	0
56142	0.0448630692161222	0
55987	0.00058663925817135	0
55926	0.00142773797242524	0
55840	0.0022187796644956	0
55825	0.00617207094434485	0
55683	0.00667253542623884	0
55658	0.00873399608185156	0
55546	0.000306765472519569	0
55276	0.00358388274965063	0
55156	0.000370111180475731	0
55077	0.00122319457832291	0
55026	0.00354963055893635	0
54942	0.0184172030890165	0
54731	0.00461105623364358	0
54683	0.0012213222271782	0
54550	0.000584934939926005	0
54538	0.14140152973969	0
54443	0.00445535739686777	0
54310	0.0391118089702963	0
54221	0.0369535604632869	0
54171	0.000720836206050943	0
54169	0.00420556817753674	0
54072	0.00107987348811106	0
53958	0.00504810180410397	0
53953	0.000222852944635356	0
53952	0.0277199746482686	0
53815	0.00108345331482878	0
53505	0.00255406525023377	0
53496	0.00211117558574443	0
53475	0.000985673440067083	0
53413	0.000886512961281913	0
53360	0.000339989222801251	0
53231	0.00465408681820941	0
53144	0.000507140756374952	0
52788	0.000817934355127304	0
52462	0.00166289540082564	0
52304	0.00545779716505141	0
52302	0.00103090508324136	0
52284	0.0220542330916771	0
51913	0.000543232376569721	0
51856	0.0113771856065203	0
51732	0.00791477594458974	0
51699	0.0174867701532905	0
51682	0.000497132785503509	0
51503	0.00482750255267995	0
51258	0.00220941539281946	0
51251	0.000243444330916633	0
51233	0.00998002972786105	0
51190	0.00149406542712509	0
51158	0.0130571160275683	0
50906	0.00188763130701481	0
50894	0.000541950626332708	0
50871	0.000710086629249433	0
50801	0.000990359774921576	0
50661	0.00392079035652585	0
50546	0.000865761872126957	0
50517	0.000550709526009916	0
50479	0.00133759955880238	0
50453	0.000231530205372554	0
50446	0.00219929970322073	0
50433	0.000836795920772241	0
50405	0.00186037427238857	0
50381	0.000428206757040542	0
50333	0.000889725644166065	0
50302	0.0106550052605163	0
50222	0.000641359942205862	0
50074	0.00613230618197915	0
50059	0.00384253844100002	0
49806	0.000493569231907885	0
49602	0.00399925085006006	0
49542	0.000709979944897286	0
49465	0.122173468415146	0
49355	0.000645417574797703	0
49339	0.00292662829939835	0
49229	0.00211751092672856	0
48908	0.00218055286844615	0
48859	0.00111161240929885	0
48859	0.00986038724695395	0
48830	0.000929433237273405	0
48805	0.000405704839785509	0
48787	0.000913148405603948	0
48767	0.000537112846733501	0
48750	0.00162122489220363	0
48729	0.000938694254951007	0
48674	0.00100052105986188	0
48614	0.00333719852350209	0
48465	0.000980069855453955	0
48416	0.000741769130431332	0
48252	0.0279600336029253	0
48215	0.010523439779268	0
48108	0.000929529579662193	0
48064	0.00218021970063657	0
48064	0.00141764291454186	0
47940	0.0151289856239937	0
47902	0.0101712477668591	0
47654	0.00632566853170831	0
47584	0.000361984164810937	0
47573	0.000306100866842926	0
47506	0.00129715320437086	0
47413	0.000519016044960436	0
47304	0.00349880708821405	0
47282	0.00777850250715464	0
47173	0.000326258979485394	0
47161	0.00160432197938839	0
46874	0.000234927378776376	0
46701	0.000419320194325584	0
46601	0.0132192857340142	0
46601	0.000487006691899243	0
46287	0.000270315665564047	0
46264	0.00151604399869859	0
46216	0.000487032295697029	0
45877	0.00821725633898032	0
45843	0.00836519533964609	0
45702	0.000534140279338274	0
45505	0.110212064414704	0
45471	0.000533000651434479	0
45398	0.00781961142136828	0
45157	0.00372894247449655	0
44982	0.0297026661544117	0
44805	0.000498763091125069	0
44784	0.000695299598745791	0
44759	0.0143200274002826	0
44674	0.0031741657059403	0
44620	0.00188657891965248	0
44583	0.00199375374527959	0
44430	0.00233234725297297	0
44424	0.000685702391535122	0
44294	0.00185805105190301	0
44113	0.000566967952957882	0
44032	0.000604598460655403	0
43967	0.0185686212936105	0
43930	0.00117065208944254	0
43807	0.002187427181957	0
43789	0.000600826702694404	0
43752	0.0240632712177804	0
43646	0.000303372719594625	0
43628	0.00113845580417354	0
43456	0.00348965389284067	0
43342	0.00300041781467203	0
43127	0.000219719252397958	0
42762	0.00920610919882395	0
42511	0.000627115768511041	0
42423	0.00195232673404578	0
42355	0.00389720171706622	0
42323	0.000958398164438736	0
42301	0.00245869727876257	0
42258	0.000875516078170566	0
42218	0.0015622947285568	0
42000	0.00957357662585535	0
41961	0.000244503571960017	0
41716	0.000644587922636254	0
41427	0.0059839291647563	0
41373	0.000249881833837545	0
41331	0.00196688891248229	0
41277	0.0026883601872939	0
41264	0.000888882607402622	0
41239	0.00156916118421703	0
41155	0.00138232558089542	0
41035	0.000227913909679545	0
41000	0.00188683798240297	0
40830	0.0195133293656069	0
40360	0.00135143424629645	0
40342	0.0128489428999252	0
40330	0.000289679394582233	0
40268	0.0192446766911318	0
40263	0.00814408859701704	0
40239	0.00417380591773185	0
40141	0.0143387131055122	0
40095	0.00465676058703788	0
40064	0.0149987636492416	0
40061	0.0172064499300526	0
39981	0.0145359086745183	0
39963	0.00230589519387568	0
39948	0.00299874804823341	0
39939	0.000750153774401441	0
39906	0.000590838194670381	0
39847	0.00381115709605039	0
39824	0.000799818894328436	0
39725	0.00183087196003656	0
39665	0.00220971954078526	0
39573	0.0023684350310537	0
39523	0.00338546163291599	0
39347	0.0313223018789393	0
39338	0.000635577906476576	0
39297	0.00593768371777185	0
39292	0.0202666652005511	0
39290	0.00328653148406267	0
39260	0.00115108509388253	0
39244	0.00486540903341273	0
39153	0.000261391882294784	0
39148	0.00129338665418516	0
39007	0.00866575017056149	0
38942	0.00157312315053955	0
38941	0.000726285802084438	0
38932	0.00380135969840312	0
38880	0.000321872229819722	0
38871	0.010542909789194	0
38868	0.00075542819297569	0
38848	0.00590076141561543	0
38610	0.000449541438677989	0
38517	0.000515771293575103	0
38402	0.000646508759879197	0
38394	0.00314051229656036	0
38383	0.0016550465237898	0
38308	0.00382758952385826	0
38240	0.00208757244379382	0
37955	0.00331256512993093	0
37697	0.0025325553937772	0
37629	0.0284090161578403	0
37619	0.000157931115326115	0
37553	0.0335951902371866	0
37504	0.00479787653986864	0
37380	0.00103560636100744	0
37369	0.00322671486264836	0
37294	0.00188269186751549	0
37179	0.0231953483481422	0
37080	0.000598412939501849	0
37057	0.00123563685711241	0
37050	9.36394592150328e-05	0
37018	0.00516218495605706	0
36961	0.00151977549308446	0
36839	0.115839331402196	0
36826	0.000972677566741911	0
36793	0.000702813522313739	0
36688	0.0014545682674961	0
36600	0.0013849284909918	0
36558	0.00164976383101834	0
36520	0.000293918652075258	0
36504	0.000337206857669384	0
36454	0.00122868055500634	0
36364	0.00134128739265599	0
36344	0.0117604037596791	0
36301	0.000512501977742703	0
36264	0.00232518510487534	0
36262	0.000266446464423665	0
36144	0.00611819209552571	0
35944	0.00284048879870046	0
35937	0.00142636235237307	0
35937	0.00185835829724552	0
35869	0.000494541022834318	0
35805	0.000518345675079924	0
35726	0.00188352703301273	0
35710	0.000739348448856686	0
35658	0.0161128281983293	0
35642	0.00819183253993095	0
35612	0.0179927544578092	0
35591	0.00154166516463022	0
35544	0.0368999684033094	0
35513	0.0051809913283152	0
35421	0.00108837541060013	0
35249	0.000872942035986312	0
35154	0.000612951713856569	0
34997	0.00116987905697449	0
34977	0.0108566862171523	0
34916	0.000680673160071752	0
34890	0.000918056413183572	0
34798	0.00141848549340184	0
34749	0.00096006737085842	0
34736	0.000263755766080512	0
34599	0.000908075780130507	0
34557	0.00617740907198555	0
34537	0.000757468657602267	0
34424	0.00341347599643863	0
34358	0.0214697937642193	0
34048	0.00635562591775327	0
34044	0.00156972414368684	0
34033	0.000687165990885957	0
33972	0.000634315392439234	0
33809	0.00610310576459076	0
33750	0.0274730844842307	0
33675	0.000115729316225564	0
33646	0.000437902593256294	0
33477	0.00156743577770274	0
33453	0.00352196099861981	0
33320	0.0696381227684648	0
33317	0.0195879999811687	0
33280	0.00173469763783113	0
33223	0.00157077112805429	0
33197	0.00147325873195682	0
32933	0.00341567815831343	0
32715	0.000699033443860976	0
32701	0.0026198383354249	0
32642	0.00169449616765142	0
32621	0.000788908937144001	0
32612	0.00912285617471923	0
32608	0.00104718669340101	0
32565	0.000405899979744076	0
32410	0.000237381911925635	0
32300	0.0225758244754276	0
32281	0.00126952649551564	0
32252	0.0356798405206316	0
32217	0.00192408227419624	0
32189	0.00257198676523695	0
32181	0.0061893453371811	0
31964	0.00787469094381903	0
31961	0.000802308681288213	0
31867	0.000647104168352014	0
31796	0.00114059236051011	0
31778	0.000418533493357745	0
31620	0.000765442403285614	0
31580	0.00304036822282401	0
31529	0.00215138589401706	0
31520	0.0247520843429882	0
31488	0.0067566040106575	0
31474	0.00484080795394483	0
31448	0.000442523508090238	0
31408	0.00149820902015906	0
31388	0.000532148841414958	0
31348	0.000525718667900091	0
31224	0.000399308599240032	0
31156	0.0447229454360702	0
31064	0.000445096078407977	0
31005	0.000565991423452936	0
30913	0.00163501953944987	0
30864	0.0413868560375117	0
30688	0.000731943626875339	0
30625	0.00711246784310846	0
30580	0.00247848693694849	0
30577	0.000425047022711201	0
30534	0.000723859625155222	0
30465	0.0256615435194458	0
30424	0.0149395260625594	0
30422	0.00139279480398559	0
30287	0.000836757475103319	0
30116	0.00184172919655587	0
30025	0.0229786087663379	0
29945	0.00124498588668806	0
29945	0.0168641625511839	0
29826	0.00311383437720546	0
29822	0.0133032336699243	0
29752	0.00319883210323678	0
29697	0.000313013686904867	0
29563	0.001899635136463	0
29562	0.00691694743912712	0
29398	0.000495268528575787	0
29303	0.000492393086756216	0
29234	0.0108100037318127	0
29234	0.0108100037318127	0
29172	0.0251945584936795	0
29076	0.00237928401782042	0
29075	0.000731858268944252	0
29010	0.0087316043336431	0
28913	0.000597501247160206	0
28863	0.00104124240541806	0
28842	0.00420919037709607	0
28638	0.00424213449276783	0
28583	0.00462717469240776	0
28576	0.00106888612227367	0
28510	0.00599901485479152	0
28460	0.00236211365938254	0
28263	0.0802044093395555	0
28252	0.00122185036044752	0
28148	0.000359077086846142	0
28060	0.00140750791001595	0
27977	0.0024376325002675	0
27976	0.00023660134423236	0
27847	0.00027225038559745	0
27796	0.000294009453559594	0
27780	0.000584127591211586	0
27682	0.000328655106626984	0
27636	0.00137355442992277	0
27536	0.000449840733602538	0
27469	0.0729425863622423	0
27428	0.0531388009271799	0
27409	0.0128521758404253	0
27301	0.0291088978123249	0
27224	0.0022416538681417	0
27095	0.00238779521253712	0
27035	0.0180831878857693	0
26998	0.00189653090863629	0
26916	0.0144575624141278	0
26872	0.000687616666751893	0
26645	0.00132338065501039	0
26591	0.0449557648546429	0
26542	0.00044061901181513	0
26513	0.00588707779683958	0
26505	0.000453138908155079	0
26477	0.0161196087025681	0
26456	0.00394569732802532	0
26452	0.000859058515393078	0
26398	0.0203476780022496	0
26315	0.0169488175678942	0
26282	0.000239661315370173	0
26233	0.0139504588420006	0
26197	0.00300251227882155	0
26119	0.00705373566083423	0
26096	0.000888942960829296	0
26050	0.00120797111092535	0
26028	0.102136968910265	0
25929	0.00313153234745941	0
25905	0.00428304439308849	0
25893	0.0146991982022056	0
25892	0.0213364457829792	0
25892	0.0734837693995506	0
25757	0.00586720468807289	0
25749	0.00176874897770181	0
25747	0.00205878879934864	0
25736	0.000358809020630227	0
25704	0.000767774489187143	0
25672	0.00224490509170352	0
25643	0.000423034170174323	0
25504	0.00464492716160699	0
25498	0.00195039167768314	0
25434	0.0182214488398184	0
25426	0.0056518384930144	0
25415	0.0137561314422082	0
25231	0.00183851922315248	0
25212	0.00166640667273938	0
25133	0.000728684944445838	0
25122	0.00285204798869075	0
25018	0.000774260837507698	0
24939	0.00509567526406815	0
24939	0.00538369845460122	0
24922	0.000752912072615532	0
24898	0.00202077374361162	0
24850	0.00205569641827493	0
24773	0.0125872729085994	0
24766	0.000686412598321716	0
24752	0.0100805693967625	0
24705	0.00691156840561605	0
24592	0.00764281877579027	0
24579	0.00452180815289269	0
24533	0.0148622059313209	0
24448	0.000976556100278142	0
24434	0.00248783088887298	0
24406	0.000357425590111319	0
24230	0.0165663106859065	0
24153	0.00200990374461044	0
24122	0.0113392821636969	0
24012	0.000423765456551217	0
23899	0.00985479633031575	0
23845	0.000517144111829966	0
23825	0.00136183865979672	0
23801	0.00434850326707786	0
23762	0.0356377915479392	0
23735	0.000546400511572042	0
23729	0.00223028646310794	0
23544	0.0447119708445444	0
23485	0.000278693291659063	0
23423	0.0962138838955332	0
23420	0.000231561401990382	0
23308	0.000233871258455803	0
23199	0.000729133265786579	0
23188	0.000413240081308006	0
23174	0.00188758938285725	0
23097	0.000264409619523973	0
23043	0.000222977311329806	0
23000	0	1
22788	0.0016782926119197	0
22755	0.0649075265091939	0
22703	0.0758883051330909	0
22625	0.000394604863762686	0
22542	0.00283305462492401	0
22487	0.000370042347704353	0
22481	0.00490364391122143	0
22399	0.000948011829567327	0
22394	0.00557606478583153	0
22386	0.000248190938418827	0
22313	0.0025790842244006	0
22174	0.00948202333755912	0
22162	0.000632499867474099	0
22138	0.00654097982548247	0
22092	0.00190704398620158	0
22054	0.00514318462718272	0
22016	0.00120662065263134	0
22003	0.00330328320530991	0
21868	0.00113617370240169	0
21848	0.00237500082073193	0
21827	0.00138274482569381	0
21820	0.00169519790159898	0
21795	0.0101804421467426	0
21785	0.00035797580115498	0
21781	0.0284582506175346	0
21732	0.030224677828342	0
21580	0.000911992572982825	0
21565	0.045137547042619	0
21552	0.000434921515410682	0
21544	0.000685324649373795	0
21512	0.000318868208552455	0
21421	0.0035450719351025	0
21380	0.000659681485925163	0
21286	0.00480106420626217	0
21274	0.0121325102667487	0
21185	0.000373907836854409	0
21130	0.03369560688029	0
21083	0.0135016257389617	0
20987	0.000929964520501774	0
20941	0.00345263158547553	0
20937	0.000563581396021056	0
20921	0.000620336038939393	0
20905	0.041603782932856	0
20856	0.000244351800943888	0
20850	0.00307666504647239	0
20730	0.00145373697256618	0
20658	0.0195693133922077	0
20657	0.000849113799297602	0
20541	0.00352805230181718	0
20522	0.00316727632550267	0
20514	0.00155578462687334	0
20514	0.00134832609557004	0
20485	0.000684663909504104	0
20463	0.000285586251416678	0
20404	0.0632271674235467	0
20388	0.000846186933136337	0
20295	0.00332922027618351	0
20251	0.001889536399136	0
20244	0.049849384175413	0
20243	0.00126520500633144	0
20225	0.000266037801287287	0
20221	0.00547308482239085	0
20208	0.00443380717354464	0
20059	0.000413413646888382	0
20052	0.00654503524942832	0
20026	0.00780483212262395	0
19987	0.029898929524498	0
19947	0.00050868295551022	0
19899	0.00404495740711873	0
19816	0.000682901173950731	0
19799	0.00124587901442674	0
19775	0.0312597405715995	0
19643	0.001361946810983	0
19557	0.00239035786158449	0
19553	0.000329024998319015	0
19545	0.00116157296824273	0
19425	0.000415745853757127	0
19416	0.00673488204854049	0
19398	0.00244450859094193	0
19386	0.00288471942032533	0
19350	0.00556979733876065	0
19265	0.03368476924866	0
19264	0.0308443752416738	0
19211	0.00106826600065867	0
19166	0.000517168921403658	0
19033	0.00310681683658044	0
19027	0.00621304943738956	0
18992	0.000473881024526742	0
18876	0.0185406710141287	0
18825	0.253097953459565	0
18808	0.00191651784011606	0
18762	0.00117782337988569	0
18685	9.99758031392047e-05	0
18681	0.000422882871372067	0
18679	0.0156972464784454	0
18611	0.000181935263715466	0
18552	0.000169534478764247	0
18512	0.000605938620321565	0
18477	0.00101002910759338	0
18291	0.0108633309040103	0
18113	0.00401504170673982	0
18021	0.0164417943721306	0
18019	0.00178383524344937	0
17984	0.00201163434345585	0
17948	0.003684979189426	0
17921	0.000412706931366744	0
17808	0.00389697184269884	0
17781	0.00158041899283938	0
17707	0.000921526796904665	0
17699	0.0014426220519918	0
17679	0.00247513355251001	0
17671	0.00264282285880273	0
17659	0.0172806314915839	0
17645	0.000445558763166324	0
17639	0.000269104449959866	0
17480	0.0450287427018877	0
17480	0.0450286486634206	0
17468	0.00138271703492631	0
17462	0.00225719109412667	0
17451	0.00145473234111319	0
17404	0.00166248176637423	0
17364	0.00889539905889526	0
17349	0.000394449826254408	0
17232	0.00138590652764178	0
17230	0.00106719872032661	0
17224	0.00279236996918868	0
17188	0.000323629593209951	0
17141	0.00222654166172626	0
17130	0.000403688281798952	0
17104	0.000265937477304945	0
17103	0.000975037539152907	0
17095	0.0025259632165308	0
17081	0.00143632023642334	0
17015	0.00827427148573286	0
17006	0.00358174757476936	0
16991	0.00241048401355272	0
16943	0.000523507365570264	0
16888	0.00308731213067123	0
16826	0.00124438309150843	0
16818	0.00262963398239768	0
16781	0.00129526931107314	0
16761	0.00167570943554908	0
16737	0.000350406605213446	0
16646	0.00115483457468305	0
16628	0.000366805093215336	0
16602	0.00140952475761896	0
16560	0.00304685801957468	0
16503	0.000315292384788638	0
16466	0.000297939803853708	0
16466	0.00210642317644255	0
16423	0.0100791478415942	0
16309	0.000334693791991732	0
16289	0.000708204672774969	0
16274	0.00846184429096137	0
16247	0.000378804235372061	0
16219	0.00805930918945548	0
16196	0.000585508488048508	0
16159	0.00225032921461456	0
16144	0.000261028825830919	0
16055	0.000519233430589101	0
16027	0.000507003891473759	0
16012	0.00103090224150097	0
15966	0.00189303979898171	0
15939	0.000370958824636781	0
15884	0.00375292153206678	0
15862	0.000424059063342466	0
15849	0.00132136217381748	0
15830	0.0017880964006982	0
15805	0.000521641028768067	0
15717	0.000376610568221497	0
15710	0.00829594243056483	0
15704	0.0043957598829007	0
15691	0.000898153464562738	0
15644	0.0348579680765885	0
15608	0.0163338859046438	0
15550	0.00237003733892628	0
15488	0.00494431347848373	0
15453	0.000299414348718899	0
15437	0.000243967209729773	0
15386	0.000818432653862456	0
15384	0.000398576287277971	0
15368	0.00325877493993285	0
15313	0.00614394736134652	0
15294	0.00522837313784451	0
15266	0.00811105842108414	0
15252	0.00122358295466014	0
15179	0.00056264422190717	0
15155	0.0006046227244085	0
15140	0.000486684478362581	0
15109	0.000328170721259942	0
15107	0.00747817579120861	0
15047	0.000573947643310809	0
15025	0.00390867504200156	0
14996	0.000225536176721452	0
14992	0.000832588490019626	0
14972	0.0189079083990114	0
14959	0.000513827421300555	0
14909	0.00144677608172605	0
14853	0.00204284419897171	0
14810	0.0321685950553883	0
14693	0.0250870520005174	0
14654	0.000545367781904723	0
14643	0.00428673317397476	0
14466	0.000596420442496507	0
14407	0.000326123310112924	0
14385	0.000257953088731537	0
14192	0.00112415817721774	0
14161	0.0220321709324452	0
14149	0.00152208929935224	0
14077	0.000190558732681257	0
14051	0.00229771236468082	0
14027	0.000441563771790566	0
13940	0.00718108176042043	0
13909	0.00376021547396046	0
13886	0.000813640349174297	0
13779	0.000344035180384611	0
13764	0.00138439601586308	0
13749	0.000393081489497507	0
13691	0.000268270494575577	0
13682	0.000296443178864029	0
13682	0.00190641942939835	0
13682	0.0240981620119133	0
13658	0.0149533327060323	0
13624	0.0125224132873833	0
13508	0.00211844522319144	0
13470	0.000280836221119276	0
13371	0.00394473189788268	0
13315	0.000672402358642304	0
13291	0.00116433974347597	0
13253	0.0135529711036822	0
13242	0.000904332187003448	0
13229	0.0018624189828943	0
13211	0.00367663189907375	0
13208	0.000311120137312461	0
13203	0.00150099974169914	0
13171	0.00131244328458861	0
13166	0.00192618227055721	0
13151	0.000748328362652291	0
13138	0.00131851184188506	0
13086	0.0224555338992507	0
13082	0.000425395248231445	0
13079	0.000773763416339772	0
13047	0.0346016301273329	0
12957	0.00269123850201249	0
12814	0.000892345775444675	0
12699	0.00245962306176638	0
12647	0.00423021550292687	0
12632	0.000416820806997849	0
12588	0.0245101205702541	0
12473	0.00240183242381536	0
12444	0.00199830080442522	0
12441	0.00988458955490207	0
12419	0.0050060692183923	0
12400	0.00121768872149269	0
12374	0.000360735232517964	0
12370	0.00246738193792143	0
12353	0.000300751566603506	0
12322	0.00200072034072986	0
12289	0.000421123731234017	0
12285	0.000412629768112364	0
12273	0.00056383461834038	0
12259	0.00605507193695176	0
12195	0.00217683260611802	0
12160	0.000294040361242435	0
12155	0.00177846920872606	0
12152	0.0169121242662691	0
12122	0.000526183446287463	0
12083	0.00354568216235057	0
11926	0.000240262869796543	0
11923	0.00460154378479273	0
11827	0.00017419119324594	0
11756	0.00300393482216509	0
11719	0.00190776515908373	0
11717	0.0581482049867393	0
11714	0.000400810052533762	0
11709	0.00275859851575701	0
11620	0.015159305690651	0
11513	0.00732964788966704	0
11468	0.00315705934897882	0
11390	0.00532548823500171	0
11347	0.021807580788951	0
11333	0.00109496854697161	0
11310	0.00135185248075352	0
11283	0.00855235828914525	0
11267	0.00399460976442949	0
11249	0.0212485616489981	0
11228	0.00186284284741844	0
11225	0.00656037149247643	0
11202	0.000421104678210476	0
11080	0.00204997673813231	0
11037	0.00221644370173623	0
11026	0.000905001268699778	0
10941	0.00846611408429023	0
10895	0.000635340363971386	0
10786	0.000639998661359911	0
10780	0.00142458550288223	0
10751	0.000810600602093124	0
10691	0.00843739848958313	0
10670	0.000878226615276744	0
10655	0.00899628571817706	0
10558	0.000994496297785693	0
10506	0.00745104153644219	0
10463	0.000441820813911	0
10352	0.000573935476955407	0
10338	0.000506060603473674	0
10280	0.00109392479310581	0
10217	0.000333228953084899	0
10163	0.000276607998118943	0
10157	0.000533471462768678	0
10150	0.00229878510751435	0
10138	0.000268683139138312	0
10095	0.000719656850166951	0
10074	0.000405808540299509	0
10041	0.0045161070994428	0
10016	0.00162375923866552	0
10006	0.000297566537856633	0
10002	0.00328068272723975	0
9876	0.0143904351884148	0
9848	0.00801098722933306	0
9791	0.000415978032588782	0
9789	0.000897119870341511	0
9784	0.00308489974639964	0
9784	0.00345786140511359	0
9775	0.0010267764303436	0
9739	0.000567906856737714	0
9726	0.0023079323663748	0
9714	0.0135855207934386	0
9713	0.00377515608002636	0
9614	0.000850863600677484	0
9565	0.00069023305196313	0
9563	0.00115724372739455	0
9544	0.000999786980461447	0
9542	0.0169471378611641	0
9518	0.00230227742671894	0
9512	0.00377574311828845	0
9471	0.0112297215162469	0
9465	0.00352547394462229	0
9437	0.00186369999569547	0
9434	0.000493771912694881	0
9403	0.00165549455710482	0
9359	0.00969683063966215	0
9340	0.000310607211393935	0
9330	0.0233627661283777	0
9313	0.00113034203102425	0
9310	0.0125141813818046	0
9303	0.000365153070481509	0
9300	0.00868216422304956	0
9241	0.00202462078856019	0
9223	0.00139536260755542	0
9218	0.00351539718207484	0
9210	0.00217335641809954	0
9109	0.0184144132312403	0
9107	0.0012025506376608	0
9055	0.00237371899067253	0
9035	0.00110129689609214	0
9001	0.00348946201008618	0
9000	0.098798706764376	1
8935	0.179265213442568	0
8908	0.00272891978038688	0
8869	0.00117076081758845	0
8829	0.00822308249608009	0
8786	0.0125105924335365	0
8720	0.000837797474499044	0
8716	0.0274689333481271	0
8681	0.00433443174438298	0
8669	0.002318470903905	0
8653	0.000727136449881981	0
8643	0.00348273671533857	0
8598	0.00238248621518085	0
8586	0.0011208609201407	0
8586	0.000253536767157228	0
8579	0.00051360308317903	0
8573	0.00637230240436475	0
8523	0.00956785489744635	0
8469	0.00159760178139223	0
8440	0.00153299288569066	0
8438	0.00110405088578944	0
8415	0.0201107698454313	0
8399	0.000797816642313664	0
8331	0.00167399347405181	0
8271	0.00986008231092742	0
8259	0.000241278219369914	0
8252	0.00232480510377791	0
8235	0.00450549729272239	0
8205	0.000391522628236246	0
8134	0.000744389485132467	0
8108	0.000106642789753032	0
8074	0.000461553995435436	0
8052	0.000833647708607237	0
8047	0.00261673620820341	0
8043	0.0119449891096536	0
8029	0.000804210028342817	0
8028	0.000473984201166017	0
8028	0.00123905167984777	0
7994	0.000797323438103136	0
7984	0.0456656436750212	0
7980	0.00239840296783449	0
7972	0.000601240610950966	0
7942	0.00209154537940054	0
7926	0.00240791396770683	0
7891	0.000757489649469473	0
7861	0.000248827646551978	0
7712	0.000527548017580743	0
7646	0.000364785992382592	0
7627	0.00102635928190208	0
7600	0.00545186497583185	0
7555	0.00108222609972242	0
7547	0.00141367710473246	0
7539	0.00773747996006342	0
7467	0.000493867145811677	0
7439	0.00609542757769625	0
7427	0.000634100532562114	0
7425	0.000740748389229523	0
7414	0.000312491407674106	0
7389	0.0185521509985411	0
7386	0.0126073150007507	0
7351	0.00349208234820988	0
7320	0.000947660937927668	0
7316	0.000467306462955812	0
7281	0.0019481391745461	0
7275	0.00119294538649314	0
7247	0.000421348857535941	0
7227	0.00306788789470896	0
7208	0.00282829027406895	0
7168	0.0234869591641432	0
7160	0.00337873143389584	0
7131	0.00177238169801504	0
7120	0.000387518776017911	0
7108	0.000922888105032845	0
7094	0.000321241558886596	0
7064	0.00577511843072688	0
7054	0.000596084019450893	0
7051	0.00235321671185159	0
7050	0.000565915143631798	0
7039	0.000262247993284182	0
7024	0.000764002913691759	0
7019	0.00115794610554814	0
7012	0.0154866651840829	0
7001	0.000269578789286594	0
6933	0.000700889096075395	0
6919	0.00178689081920506	0
6867	0.00169903123225629	0
6865	0.0371807353470665	0
6855	0.0223117581292302	0
6849	0.0441341535437029	0
6849	0.00181646253625256	0
6823	0.0046161186490247	0
6818	0.00164803570486326	0
6799	0.000914609566427746	0
6787	0.000681357049612269	0
6748	0.000704912332673037	0
6711	0.0213984246508443	0
6701	0.000843635123985525	0
6693	0.00290544397907169	0
6692	0.00384428169218868	0
6652	0.000258347648770904	0
6627	0.0048766475102731	0
6618	0.00363091579213128	0
6609	0.00620275539059602	0
6607	0.00227152687307586	0
6603	0.000406592754261151	0
6572	0.0785892042641046	0
6572	0.000227953530061232	0
6562	0.00317889756934233	0
6528	0.0275630110420256	0
6492	0.000465218209266635	0
6483	0.0150072054293024	0
6431	0.0172975769354465	0
6429	0.0168391119661103	0
6396	0.00109126854069321	0
6388	0.00116083148373242	0
6369	0.00043247214014054	0
6363	0.00207236916366759	0
6347	0.00832485786866129	0
6297	0.00074545344936747	0
6264	0.00265951674451989	0
6255	0.000830819720306784	0
6222	0.000567691947076486	0
6217	0.000322772521096337	0
6215	0.00244177880162028	0
6173	0.000342862074579834	0
6160	0.0144388078559869	0
6149	0.0401232851239158	0
6112	0.00276773979316873	0
6109	0.000907527171952932	0
6108	0.00020359140940845	0
6105	0.00210923815950521	0
6075	0.000924080357614661	0
6073	0.00188579917876576	0
6067	0.000887909353380178	0
6033	0.000361277034683751	0
5996	7.3710433183127e-05	0
5994	0.0140276333841582	0
5951	0.000357396164742184	0
5925	0.000403379744103322	0
5904	0.00122983516995677	0
5895	0.00376728549759213	0
5893	0.000889938379825851	0
5846	0.000245281871964614	0
5839	0.000544412477050928	0
5835	0.000624462439521472	0
5829	0.00147147209064666	0
5785	0.000881050889887447	0
5772	0.000471740061262914	0
5755	0.000361124932814333	0
5719	0.000429046975082564	0
5681	0.00209819684856675	0
5676	0.000918185293955615	0
5672	0.00466832653806106	0
5666	0.00117730753471753	0
5646	0.000286281988782423	0
5628	0.0337476488685473	0
5611	0.00111504173474951	0
5607	0.00985992144133389	0
5598	0.00753680848136353	0
5598	0.0031012695138018	0
5560	0.00570983703705239	0
5544	0.000656551253089952	0
5539	0.00162970120610589	0
5495	0.000265835400351663	0
5477	0.00145940025986534	0
5475	0.000118269816405555	0
5474	0.000431006212267045	0
5405	0.002569543616858	0
5397	0.000415431292383484	0
5392	0.00129911182133459	0
5390	0.000497385626471576	0
5363	0.00226911620286676	0
5342	0.00274832158338806	0
5298	0.00659398785748537	0
5297	0.00163746157468689	0
5265	0.00143996165860224	0
5259	0.000369626429163153	0
5254	0.0240472410199189	0
5251	0.0583424518617644	0
5247	0.00511179911446075	0
5239	0.0162107379126794	0
5231	0.00207059513738586	0
5224	0.00589305328052035	0
5214	0.00369602084580175	0
5157	0.00336415118209532	0
5150	0.000917752936035677	0
5148	0.012103717401071	0
5088	0.00136951444106705	0
5085	0.00228073779397845	0
5058	0.000494425994185376	0
5029	0.00927158162774552	0
5017	0.0182364253611367	0
5013	0.00723370267258983	0
5009	0.00174006602670854	0
5002	0.0091426350504794	0
4995	0.00395076110371025	0
4975	0.00404676916067172	0
4974	0.0139978579905986	0
4932	0.0143070283534405	0
4900	0.0238036513109956	0
4863	0.000906257019960887	0
4814	0.000303960870773569	0
4744	0.000274463872023065	0
4720	0.000745085386798748	0
4713	0.000235636728246005	0
4708	0.000900334348393052	0
4683	0.0155755584632553	0
4673	0.000199741094703183	0
4608	0.0462104931746096	0
4606	0.00296451882604403	0
4605	0.000330020120685422	0
4575	0.000742396186807023	0
4549	0.0010067375987178	0
4539	0.00121237147413719	0
4519	0.00296085529769742	0
4486	0.000345581035128974	0
4464	0.00186522040895984	0
4356	0.0021625964516415	0
4331	0.000624371419573366	0
4330	0.0383867769058747	0
4323	0.00129829847761458	0
4311	0.021537084345712	0
4284	0.00287151181821898	0
4275	0.0052830968017145	0
4274	0.00419513219913717	0
4272	0.14579886168315	0
4268	0.00195931941730333	0
4262	0.000611332432218637	0
4250	0.0177123631719193	0
4250	0.00110290914703945	0
4242	0.00163379113187316	0
4206	0.000473120166986584	0
4200	0.000246224516007118	0
4191	0.000694477357389002	0
4190	0.00460679595304383	0
4182	0.00198766459950467	0
4151	0.00378197202250671	0
4146	0.000235597354980571	0
4086	0.0483446658376137	0
4049	0.000447981909389392	0
4044	0.0426390355746831	0
4040	0.00727301380446836	0
4035	0.000644991550098084	0
4029	0.0271256326266515	0
4028	0.00207785181691743	0
4014	0.000727780825634194	0
4002	0.000759277133380409	0
3997	0.00606214502703051	0
3993	0.000798201084482601	0
3989	0.00646021315612794	0
3980	0.00474766367653868	0
3965	0.00276375473975524	0
3947	0.00181011374931557	0
3941	0.00138076390626901	0
3921	0.00236130286741763	0
3911	0.00130556405424695	0
3892	0.00150238134820282	0
3879	0.00227832567096959	0
3871	0.00203364728464382	0
3861	0.00029837360960422	0
3854	0.000424864087923497	0
3847	0.00187951685707089	0
3843	0.000401995725868259	0
3836	0.00115703617430066	0
3810	0.000351971482896533	0
3795	0.0641577889521789	0
3794	0.0398856204771011	0
3794	0.00127342955670728	0
3785	0.000363228418808294	0
3778	0.00159907573138731	0
3778	0.000637256124220706	0
3767	0.000233709929705718	0
3764	0.00233579268657543	0
3734	0.00134550192583048	0
3720	0.00107461566069662	0
3712	0.00036372313708359	0
3702	0.00235254964395704	0
3698	0.0012980674188101	0
3696	0.00510342040652515	0
3676	0.00201332236297113	0
3672	0.00109667296157107	0
3643	0.00112146238483957	0
3634	0.000735843495126376	0
3595	0.002336007715708	0
3577	0.000668150885672469	0
3566	0.0109761097641267	0
3503	0.000429431115312492	0
3500	0.00460064561784299	0
3465	0.000511956139689427	0
3438	0.0016469247983576	0
3436	0.00202954192796991	0
3436	0.00077794674512129	0
3420	0.00249185600253024	0
3392	0.0105368526484016	0
3387	0.00724315559335301	0
3386	0.000841868125004205	0
3344	0.000377273397416704	0
3310	0.000715579160862108	0
3303	0.0268988217692376	0
3303	0.000629253527914412	0
3297	0.00197823191790156	0
3295	0.000322339689930525	0
3291	0.00194305744320007	0
3283	0.00262346205523635	0
3243	0.000546977992629995	0
3233	0.00384922313617709	0
3218	0.00131434010057744	0
3186	0.000979976188205171	0
3177	0.00152893420820925	0
3156	0.00083886148338779	0
3137	0.00239981254353139	0
3120	0.0129943334581295	0
3094	0.000492372731754615	0
3088	0.000615314759732779	0
3072	0.000738959458616809	0
3059	0.00319311414201682	0
3031	0.00239875000249636	0
2981	0.00136205423720922	0
2978	0.0082071817919066	0
2970	0.00460059553767912	0
2952	0.00284279436545678	0
2948	2.88506137544129e-05	0
2911	0.0002192815921707	0
2902	0.000296127116191147	0
2889	0.0037314127744759	0
2869	0.00119355035091036	0
2848	0.00341683962534276	0
2833	0.00179020051389101	0
2828	0.000211239478891318	0
2825	0.00514670620867725	0
2815	0.00480274410608431	0
2814	0.00280180660366025	0
2807	0.000511126305509023	0
2802	0.000343479063713702	0
2794	0.0265850989086084	0
2794	0.00129559909151963	0
2788	0.000476814768239913	0
2773	0.0229180858786851	0
2767	0.00284606105300745	0
2761	0.000185962424659331	0
2754	0.00209829684054424	0
2737	0.00463711853437026	0
2718	0.0114640633889219	0
2717	0.0030923233442774	0
2697	0.00590972260933936	0
2691	0.000649369832587068	0
2689	8.81243114036142e-05	0
2683	0.000108141432506171	0
2675	0.000263014863104923	0
2675	0.000475614717865264	0
2649	0.00217086760445814	0
2647	0.000708224067083382	0
2631	0.00414952191752003	0
2630	0.0277910654131519	0
2621	0.0702147608480198	0
2609	0.00422965353179765	0
2590	0.00143062168154296	0
2589	0.01022247459882	0
2553	0.00539362067776187	0
2543	0.000261980945495141	0
2503	0.0011459879124352	0
2495	0.0554131578558059	0
2495	0.00091672483444319	0
2491	0.000283039176799164	0
2489	0.00059601269317226	0
2469	0.00404628029064261	0
2465	0.000336555204084977	0
2451	0.000341098284136467	0
2429	0.00132474465733363	0
2426	0.0159963614596109	0
2417	0.0186164648099274	0
2388	0.00394087589300405	0
2338	0.00345638495038589	0
2333	0.00039330014719896	0
2316	0.00150143093640502	0
2297	0.00159824523390852	0
2289	0.00150598768566226	0
2285	0.000660355986292675	0
2279	0.0132188058613443	0
2279	0.000824571047264032	0
2279	0.00485062684406408	0
2264	0.000626685918589873	0
2262	0.0016729318786209	0
2260	0.0034486415595083	0
2256	0.0010883209578747	0
2233	0.00129552221788786	0
2195	0.00083457397831992	0
2191	0.00247515358054009	0
2182	0.0403870365492389	0
2173	0.00453497994210335	0
2173	0.00156915251421672	0
2142	0.00088029389593637	0
2133	0.00277234123744744	0
2121	0.0129105301764785	0
2087	0.110409094608972	0
2076	0.000596347351018262	0
2058	0.00322040398096567	0
2052	0.00157002382844591	0
2052	0.00328670320825811	0
2039	0.000490482978193481	0
2018	0.00219256848997281	0
2017	0.000753338673099589	0
2002	0.0169220228042736	0
2000	0.000226224307540998	0
1987	0.000584859904466323	0
1981	0.000946770664384481	0
1971	0.00070922584759708	0
1970	0.0470553556102778	0
1970	0.000299831117558311	0
1965	0.000569307109849615	0
1949	0.00289719493682415	0
1942	0.0314696828356957	0
1939	0.00119095665105432	0
1934	0.000899116665895277	0
1917	0.0684636970446198	0
1916	0.00136076680427046	0
1901	0.00844953578449015	0
1896	0.00103717391997774	0
1890	0.00205942693796268	0
1887	0.000249066229637339	0
1880	0.00110142167803341	0
1864	0.00249800216691031	0
1856	0.00111596931412921	0
1850	0.0266803919236533	0
1850	0.000662367467641664	0
1845	0.00655834633086562	0
1782	0.0116306584985239	0
1728	0.000238050997498227	0
1723	0.00256506203650963	0
1700	0.000225291388317019	0
1689	0.00921315172307516	0
1682	0.000756425095544575	0
1678	0.00111472402654295	0
1652	0.000850697312708034	0
1647	0.00355967454662685	0
1642	0.00502283680040597	0
1642	0.000633975795819909	0
1631	0.000367789624122627	0
1627	0.000641729562440332	0
1623	0.000621414811878748	0
1615	0.0327751620317288	0
1600	0.00130407395218842	0
1597	0.0010338702853829	0
1584	0.00143067284032199	0
1580	0.00690370194428319	0
1574	0.000385437460574769	0
1566	0.00135541068357777	0
1565	0.00121526823859814	0
1555	0.000302979697863408	0
1551	0.000395042772769717	0
1547	0.0663973967739254	0
1529	0.00209569259038533	0
1528	0.00288853087953663	0
1527	0.0112751682677717	0
1525	0.000808549943707051	0
1515	0.000246366915027055	0
1489	0.00060667885610581	0
1473	0.00036363957762984	0
1469	0.000560959402758287	0
1468	0.00232404574716308	0
1444	0.00652148974695248	0
1439	0.000415952703521245	0
1416	0.1115236035471	0
1407	0.000910916116765055	0
1394	0.000383350574213068	0
1389	0.00194068307359449	0
1367	0.00256667936993138	0
1354	0.00247233094996116	0
1335	0.00435331980499296	0
1331	0.000261690127615171	0
1312	0.00100628860527293	0
1306	0.00154447694506725	0
1300	0.000582959076969486	0
1297	0.000640031910524848	0
1295	0.000761791834778066	0
1290	0.00211978370903205	0
1288	0.00189190208422208	0
1275	0.000232637446343833	0
1239	0.0647629189877001	0
1231	0.000269015105224901	0
1226	0.00100444375310622	0
1225	0.000220373223172582	0
1222	0.00197444878309583	0
1214	0.00100233583847511	0
1208	0.00159023181981216	0
1201	0.00123951807449596	0
1198	0.00458082885708963	0
1174	0.00507514836758835	0
1157	0.000621953206617786	0
1153	0.0544853578835573	0
1144	0.0108934621711177	0
1132	0.0337707085384108	0
1128	0.00339149170106385	0
1103	0.000311442644671788	0
1098	0.000576279761163845	0
1092	0.00037864877101982	0
1079	0.0038465318583201	0
1079	0.00709962085591995	0
1044	0.0107204793904037	0
1040	0.00973253803017818	0
1040	0.000884798433426832	0
1034	0.0072859653704928	0
1034	0.0622696412095726	0
1026	0.00957057914565403	0
1024	0.0303038140780339	0
1017	0.000695196081621937	0
1015	0.0260711522354778	0
1011	0.022859774718188	0
1004	0.00282436628008104	0
1000	0.0029091245248681	0
979	0.014946832861555	0
975	0.000340202249574163	0
973	0.00746559113372958	0
967	0.00128721313490673	0
966	0.000397819735467218	0
964	0.00149772678503815	0
952	0.000716179569987321	0
946	0.0176795089272115	0
944	0.00329244159320546	0
941	0.00958195220558398	0
912	0.00226929340956656	0
909	0.00355049154509629	0
897	0.0341108060187693	0
894	0.000281643854602154	0
885	0.00365358032250355	0
880	0.00199253762290712	0
873	0.00235288837152564	0
869	0.0294057985050538	0
856	0.109538895889024	0
853	0.000637361578735101	0
852	0.00124283853644931	0
844	0.00207791458858318	0
832	0.00184198937321375	0
815	0.00283569727826909	0
812	0.00192723756593431	0
810	0.00059618424918935	0
808	0.0157303537986851	0
804	0.00159509001531858	0
770	0.0080900839038958	0
768	0.00322199161230747	0
764	0.00119030553143361	0
755	0.00953394064362601	0
753	0.000649310693296347	0
750	0.00157916266424772	0
743	0.0030181870127979	0
742	0.000453558240194518	0
724	0.000485396697445553	0
708	0.00122198398637184	0
702	0.000823493921742793	0
681	0.00552281165031791	0
674	0.0021459952246639	0
658	0.0461705241915226	0
644	0.0543791072373436	0
641	0.00195830411044126	0
625	0.000625181863918409	0
621	0.00287277874542725	0
619	0.00107477910383873	0
616	0.00238331161189877	0
607	0.0047583894101382	0
606	0.000786256909621615	0
596	0.00223921920958926	0
590	0.0563478396075694	0
571	0.0028610007038497	0
567	0.000161184392440659	0
565	0.00302311545980404	0
548	0.000283128816464736	0
546	0.00659226206933432	0
543	0.000778304342282709	0
539	0.000525492696170007	0
527	0.00111899546870064	0
524	0.000257027859897095	0
521	0.00442863201229768	0
520	0.0732962038284612	0
514	0.00498383210198135	0
512	0.000596789600749247	0
508	0.00204979276140693	0
506	0.00373571972122959	0
501	0.0250694906770742	0
500	0.00158767810486737	0
499	0.00118973979725184	0
496	0.00648683780620867	0
493	0.0026015203867412	0
492	0.00526059629785905	0
489	0.00263228895164673	0
484	0.00799245076031844	0
479	0.00749725709322343	0
476	0.000280050002861423	0
468	0.000661158138932364	0
467	0.000748140086056854	0
466	0.00380850173645075	0
456	0.000273026504455991	0
453	0.00459783986658851	0
452	0.0010000686734604	0
448	0.00705342865280928	0
433	0.00170460439436106	0
431	0.00410655499243817	0
427	0.0027110860604732	0
421	0.000785936021425569	0
419	0.0166115756419987	0
416	0.000766636319345703	0
415	0.0108804109570347	0
402	8.74831198160948e-05	0
401	0.000884476605164797	0
400	0.025812679942968	0
387	0.0028635364857841	0
387	0.000749718694283485	0
379	0.000375833209953478	0
373	0.00122189172071739	0
360	0.000514899417250237	0
357	0.000111884804099734	0
356	0.00643144836929928	0
350	0.0015109392763523	0
349	0.000584072169711972	0
343	0.000637241277305995	0
340	0.000507142623048562	0
338	0.00133119009525675	0
329	0.000736330182198174	0
329	0.000561694089914265	0
328	0.00289598970533789	0
325	0.00174208282614767	0
322	0.00183318939576157	0
313	0.0017022205463633	0
312	0.000272573772325566	0
303	0.00229493572077581	0
302	0.000802795861116167	0
300	0.0111991149654652	0
291	0.00370132320333654	0
247	0.000779434154211085	0
241	0.00122942302787831	0
237	0.00181028627028359	0
230	0.00329808759039833	0
227	0.00298928149099711	0
222	0.0294683889728644	0
212	0.00221030046419969	0
211	0.00220189164667939	0
210	0.000269879934673669	0
208	0.000923399409859845	0
200	0.00662587155471401	0
199	0.00146608204228629	0
198	0.00142713625301205	0
198	0.000408693816430373	0
187	0.00519927399455596	0
181	0.000232269217602078	0
176	0.001849319573117	0
170	0.00286188692870839	0
169	0.00133704817826184	0
169	0.00169849481271997	0
154	0.00144730552372564	0
146	0.0040519851906138	0
143	0.000970800903435171	0
141	0.000500264856788474	0
140	0.00573928553018452	0
139	0.00159995616970892	0
130	0.029321859847299	0
129	0.0091636068473332	0
125	0.00784200316654934	0
122	0.0184235687116298	0
120	0.00542328229788734	0
101	0.00264944982341815	0
99	0.00698612796789555	0
92	0.00111481063462055	0
89	0.000770831044415279	0
88	0.0192497596601894	0
86	0.00963969590497312	0
83	0.000639702407414588	0
81	0.00203468712117616	0
77	0.00625019804482176	0
60	0.002660932822116	0
50	0.000538012019087336	0
48	0.00222326756591542	0
48	0.000872984418889075	0
44	0.0092914699984448	0
42	0.0184234807173052	0
35	0.00132434644074198	0
35	0.00138439877344	0
35	0.00131722571734241	0
34	0.00400792731048309	0
32	0.00027119308435417	0
28	0.0304382353583676	0
27	0.0319048052668724	0
24	0.00224310949073763	0
21	0.00091558884824755	0
17	0.000220558039230016	0
10	0.00120751580065001	0
8	0.00218508924729069	0
8	0.00259833803145497	0
4	0.00142957124341522	0
3	0.00063186725433368	0
1	0.00229273603357988	0
0	0.220590845053334	0
0	0.0661340360196118	0
0	0.35735819619047	0
0	0.140719524759687	0
0	0.0620905118748713	0
0	0.0267679617066087	0
0	0.050665408752779	0
0	0.0609763611973868	0
0	0.0113318487518552	0
0	0.0464830715654466	0
0	0.0467153269442098	0
0	0.0184740145218181	0
0	0.0849501804897642	0
0	0.0120728143331679	0
0	0.00941760214148001	0
0	0.0215586889362695	0
0	0.00768058861855323	0
0	0.0548759633977998	0
0	0.00731207304848229	0
0	0.00694793785201666	0
0	0.00782082003210105	0
0	0.0129499056385712	0
0	0.0317250162951396	0
0	0.0344011736033044	0
0	0.081812487586185	0
0	0.0132834871340856	0
0	0.0341887662577028	0
0	0.0111265376636666	0
0	0.00437947455887456	0
0	0.0938159463620401	0
0	0.0112066827547447	0
0	0.0268863190942478	0
0	0.0226749978649392	0
0	0.01015018783315	0
0	0.0154082267423484	0
0	0.0131961801022905	0
0	0.00998737286701112	0
0	0.00353728970441191	0
0	0.00832076075552179	0
0	0.00822796483384329	0
0	0.0131599682425073	0
0	0.0354593568853558	0
0	0.00300143425374021	0
0	0.0226501566917676	0
0	0.0341758245270211	0
0	0.0458771825352387	0
0	0.0457916254490062	0
0	0.00286805686034116	0
0	0.0035432764540352	0
0	0.00805113559128714	0
0	0.00449032319084544	0
0	0.00271863536186904	0
0	0.0235191805351715	0
0	0.00260234209242014	0
0	0.0137041319054642	0
0	0.00620805461325191	0
0	0.0207368205916405	0
0	0.00231239722051199	0
0	0.00605435514014563	0
0	0.0176095227481074	0
0	0.00825445875465967	0
0	0.0168663299134826	0
0	0.00976635220065075	0
0	0.00219193718141797	0
0	0.00217149199054547	0
0	0.00210603052861723	0
0	0.00209250920946368	0
0	0.00208578217104772	0
0	0.0183575360342059	0
0	0.00297269021097744	0
0	0.0351163023513676	0
0	0.00268963472269253	0
0	0.00190159759585677	0
0	0.00224391024885978	0
0	0.00183748397457392	0
0	0.00182089886965504	0
0	0.00475112290008124	0
0	0.00182411127332205	0
0	0.00468710276202123	0
0	0.00163636382139788	0
0	0.00160712160839369	0
0	0.0122382934174972	0
0	0.00264426240534535	0
0	0.0102521426278302	0
0	0.00264714212249585	0
0	0.00242733307047539	0
0	0.0641700240375182	0
0	0.00380194408224279	0
0	0.00950910406333158	0
0	0.003475398471864	0
0	0.0047818506120855	0
0	0.00364675637621454	0
0	0.00232514598942437	0
0	0.00359813704617919	0
0	0.00375837533738035	0
0	0.00352840062456973	0
0	0.00589863314209399	0
0	0.00345698478605167	0
0	0.00184931222427707	0
0	0.00485674642149095	0
0	0.00126963413029277	0
0	0.00125813687142138	0
0	0.00984139185695629	0
0	0.00327308875154045	0
0	0.00122448105182229	0
0	0.00119247878673108	0
0	0.00117695541730962	0
0	0.00165292470472185	0
0	0.0016449320457465	0
0	0.00302309885364977	0
0	0.00577157502416682	0
0	0.00112460664814621	0
0	0.00270879641274181	0
0	0.00110201479650793	0
0	0.00153618457269522	0
0	0.00280447062496088	0
0	0.0029166060465936	0
0	0.00270114685987133	0
0	0.00915237999062362	0
0	0.00255385200133452	0
0	0.000992548680789955	0
0	0.000976897144999371	0
0	0.0064131634643044	0
0	0.00547766370117726	0
0	0.00352892444430204	0
0	0.000955107493470866	0
0	0.00236879078150515	0
0	0.00243931266961692	0
0	0.0104667535653453	0
0	0.0102291872815515	0
0	0.00773316711455304	0
0	0.00202494903660378	0
0	0.0063203066167911	0
0	0.000822513796359196	0
0	0.00627420543095286	0
0	0.00278949670195171	0
0	0.00236231957023748	0
0	0.00232056906578166	0
0	0.00210910877032638	0
0	0.00193147966247076	0
0	0.00109524046121079	0
0	0.00182431467077552	0
0	0.00487543220325287	0
0	0.00200381140759307	0
0	0.00161276135429006	0
0	0.00313906280123767	0
0	0.00505336971289518	0
0	0.000737318385576565	0
0	0.00249607017861732	0
0	0.0528357472167025	0
0	0.00189923320790816	0
0	0.00394586899647725	0
0	0.0037290366094572	0
0	0.00186297562161989	0
0	0.00194973374918611	0
0	0.00185362133623019	0
0	0.00240204335244435	0
0	0.00302591546331484	0
0	0.00228210401673464	0
0	0.00123227898803307	0
0	0.00369953146836955	0
0	0.000232881096311413	0
0	0.00151954919853953	0
0	0.00221122219610321	0
0	0.00169346155597081	0
0	0.000644268414026776	0
0	0.00358638368582161	0
0	0.0016058685215745	0
0	0.000629152093536017	0
0	0.000628955643692914	0
0	0.00164187518287788	0
0	0.00163709460555324	0
0	0.00394017357896665	0
0	0.00143209578287996	0
0	0.0006098712434171	0
0	0.0107187487883259	0
0	0.00156993208291427	0
0	0.00156771399913685	0
0	0.0013935539246608	0
0	0.00410888771044898	0
0	0.00308563916130983	0
0	0.00155082071654865	0
0	0.000582327585572864	0
0	0.000801608431981397	0
0	0.00355394144848795	0
0	0.00146015926451151	0
0	0.00127844598111128	0
0	0.000546383660434782	0
0	0.00155206389261175	0
0	0.0161701421093314	0
0	0.00129585025304425	0
0	0.00200465870916151	0
0	0.00329081479775463	0
0	0.000517329814055129	0
0	0.00389706664291468	0
0	0.00137282856867918	0
0	0.000783062947628901	0
0	0.000843083443321627	0
0	0.00119417603491741	0
0	0.00869396173519628	0
0	0.000684107074732004	0
0	0.00138899973990844	0
0	0.000522833866515798	0
0	0.000998578706078473	0
0	0.000490052706924642	0
0	0.00302181226183512	0
0	0.00047570470158503	0
0	0.000475433850432396	0
0	0.00375618699938365	0
0	0.000464606231590362	0
0	0.000461839764605326	0
0	0.00307345403352825	0
0	0.0017498013952987	0
0	0.00229811864573859	0
0	0.00287737522412586	0
0	0.00130101097667379	0
0	0.00255179236431128	0
0	0.000447801267612775	0
0	0.00119931926821679	0
0	0.00994262776064037	0
0	0.00103217748710782	0
0	0.00485702092184049	0
0	0.00289060966104375	0
0	0.000436472496179713	0
0	0.0094081782506953	0
0	0.00139886168091955	0
0	0.0260274675685951	0
0	0.00115349741105184	0
0	0.0032030820355859	0
0	0.000408648600231946	0
0	0.000402714279981536	0
0	0.0011026622583081	0
0	0.0174817531967033	0
0	0.00303224628874726	0
0	0.00103996448197286	0
0	0.00102524282580683	0
0	0.000404399030191658	0
0	0.00242001527123597	0
0	0.00118292971155671	0
0	0.00141494979598874	0
0	0.000983137296962729	0
0	0.0212309455335023	0
0	0.000368446701780694	0
0	0.000365999665683783	0
0	0.0160571224590933	0
0	0.000354597213992524	0
0	0.000923480766728613	0
0	0.000800781851219939	0
0	0.000910988585543701	0
0	0.00196301747075331	0
0	0.000339916251138044	0
0	0.00533722593732557	0
0	0.000337473496984906	0
0	0.0194741688235804	0
0	0.00210585036143645	0
0	0.00528393714050277	0
0	0.00943682657941119	0
0	0.000455291809861207	0
0	0.00111127097820593	0
0	0.000334892985225461	0
0	0.000322443210593207	0
0	0.000879413750436505	0
0	0.00144203808173743	0
0	0.0219407378241757	0
0	0.00137057348482517	0
0	0.00274657803315782	0
0	0.00272930283201075	0
0	0.000314513585859876	0
0	0.00030874692936079	0
0	0.000303042658886487	0
0	0.000785871950924756	0
0	0.00157101749222617	0
0	0.00102319829870743	0
0	0.000788148446902719	0
0	0.00190506479399623	0
0	0.00225475783797483	0
0	0.00194067975828643	0
0	0.00192521068989896	0
0	0.00170382679494301	0
0	0.000759801958289556	0
0	0.000289916040984141	0
0	0.00083172497029472	0
0	0.000356997536545645	0
0	0.0163063193134794	0
0	0.000803275215678824	0
0	0.000283824028339089	0
0	0.000283243900066323	0
0	0.00178412389106789	0
0	0.00125332760429639	0
0	0.00178005385420575	0
0	0.0010544959761278	0
0	0.00148062380471788	0
0	0.000732631409135032	0
0	0.00174364777655116	0
0	0.000693980650222127	0
0	0.00205744449779221	0
0	0.000626927698859265	0
0	0.0103432372490041	0
0	0.00308163314641311	0
0	0.000372247696857935	0
0	0.00895192370730447	0
0	0.000606988149054012	0
0	0.00063233118234792	0
0	0.00130369185410965	0
0	0.00025911600371124	0
0	0.000258478584167997	0
0	0.000668723127126372	0
0	0.00488286237464739	0
0	0.00193215803779562	0
0	0.00110724052878466	0
0	0.00127650094937145	0
0	0.00129580451120325	0
0	0.0107335658056788	0
0	0.00694078504894829	0
0	0.00152858977362531	0
0	0.00179204099650452	0
0	0.000655021008717487	0
0	0.000252104161478549	0
0	0.00122071677121348	0
0	0.00121633022489117	0
0	0.00372589353382618	0
0	0.000544809815424484	0
0	0.00151468579473553	0
0	0.000785198431795751	0
0	0.00269459800943382	0
0	0.0319934200796452	0
0	0.0100375847874531	0
0	0.000530989078412548	0
0	0.00110448403672317	0
0	0.00142703240723848	0
0	0.00030887377364463	0
0	0.000607123579761238	0
0	0.00114789232642672	0
0	0.00022650593611236	0
0	0.00138842456083487	0


==> data/5000c/BilanzsummeDebtrank.txt <==
BalanceTotal	DebtRank	Bankcount
53047351000	0.220590845053334	1
8752878000	0.28488010716752	3
5005820046	0.226207728493922	2
20149080600	0.300898201317983	2
3237805208	0.168304932748227	2
4686616198	0.0959042988886674	1
3448818286	0.153265159777853	3
3908628681	0.0908028742522448	1
2247972027	0.140701766886165	2
1908001842	0.0812247156453993	1
4085039282	0.115006507809046	2
1635025419	0.111774231379173	3
797688688	0.0781111515225281	1
645242014	0.179265213442568	2
5000264445	0.109538895889024	4
2341889114	0.390204573982462	1
4222446005	0.213252454096291	1
879813667	0.0711840219645139	2
7605923993	0.127127210620491	4
4736472924	0.0661340360196118	1
1543187631	0.0628515174682714	1
488723598	0.35735819619047	1
2184809975	0.316522378056495	2
2837713454	0.0752071905893865	3
720796682	0.283468802791546	2
1434165615	0.140719524759687	1
894304151	0.0867691249673617	3
490112449	0.149752774656689	1
987776379	0.0483253043901801	2
724270478	0.0475963247303335	1
1294591507	0.0663092956247789	2
3312171450	0.0472190636636013	1
1881258044	0.0431477490196665	1
1236716337	0.072454036541919	2
1761795084	0.103134935622184	1
1284509610	0.0213364457829792	1
716261335	0.0404538772861452	1
946158226	0.0627694944780205	3
336732891	0.275963395791138	1
1123364821	0.2018339447203	1
1152101323	0.0353719972256447	1
999712840	0.0510855189220501	1
819372130	0.034560555191974	1
13158699000	0.126693155067752	1
1189126404	0.0465995030067905	2
1377178603	0.0463477133690334	2
1499930000	0.0620905118748713	1
42606304	0.181356366379118	2
1012141304	0.0382264886816445	2
268698270	0.0688921935508305	2
1129898130	0.0567517196303623	4
862631153	0.0475800189843827	2
877740130	0.0406424775293835	2
804048925	0.0402093584471974	3
1157338973	0.0289073884867384	1
269003327	0.0458359775621233	2
1068944778	0.0277910654131519	1
6495176564	0.0277803079165161	1
856192000	0.0267679617066087	1
2918693900	0.0262967614880368	1
582566183	0.0417729647419884	4
206387361	0.0258115451134339	2
1081148640	0.0258952454881358	1
515020993	0.0273361379641787	2
336784678	0.0250220244498525	1
2535043165	0.0248518187171785	1
708040293	0.201390782944482	1
696370639	0.200682201951677	1
937907351	0.0337707085384108	2
395581943	0.201866456246949	1
687334694	0.0229786087663379	1
1283745838	0.192415112539966	1
212671200	0.253097953459565	1
602203180	0.0218960150048199	2
1605930181	0.0215907629121653	1
977751916	0.021537084345712	1
313826109	0.0299657527979341	2
324814858	0.0326936880434386	5
12358795500	0.0362721216998288	3
422196941	0.0207268727459934	1
1259447352	0.019751055892733	1
443137456	0.027729286019686	2
462510951	0.0189079083990114	1
859760503	0.0796108288709078	2
274219156	0.050665408752779	1
1446422666	0.0191122567452731	2
199073426	0.0192552867251839	2
1570682583	0.0609763611973868	1
2980266754	0.0251945584936795	2
667403727	0.0177918692000343	2
744242741	0.0174867701532905	1
262958871	0.0456656436750212	1
113738750	0.0172880582111555	1
168053430	0.0113318487518552	1
162251331	0.0240452764256313	3
454552679	0.0464830715654466	1
517413910	0.0169583566381339	1
832974926	0.0486345343433615	1
774505774	0.0168718724338942	1
307191478	0.0450287427018877	1
307190838	0.0450286486634206	1
448605922	0.0162945197884497	1
135954750	0.0431005483309104	2
777469385	0.180860879233771	1
328660164	0.0156288655295955	4
203590227	0.0427690837503698	1
607825032	0.0289165124091915	3
619172402	0.015187462058565	1
191004053	0.0179126628471832	2
166930238	0.0415328928718666	1
1756494074	0.0293324522466477	5
172122222	0.0486482422499757	1
215030284	0.0758883051330909	1
470265215	0.0156692101187141	2
192103439	0.0150346605030994	2
548662709	0.108078073543912	1
195913267	0.0573107911011912	3
639305024	0.0805766559794748	1
452907000	0.040879576018921	1
1280333606	0.0237548258239467	3
151157348	0.013620816492871	3
996828831	0.0701828913059366	3
137690827	0.0467153269442098	1
196969992	0.0184740145218181	3
790329763	0.0135529711036822	1
222093893	0.016964528544476	2
2058268518	0.0191545052422621	3
107622488	0.0129294748662507	1
256861252	0.0180092921108465	3
142696735	0.0849501804897642	1
177911633	0.0128369492452088	2
119325068	0.0128768740063635	1
101814633	0.012860200683651	1
312611869	0.0214335623965956	5
445897743	0.0249421007011182	4
168568060	0.0213243923038762	1
156843562	0.0123522223743626	1
178179659	0.0353702779116477	1
74748405	0.0317700662278362	1
331943273	0.0120728143331679	1
1016007523	0.0118467754807263	1
91377960	0.0118076042274442	1
734366888	0.0116916890753535	1
595959212	0.0118804206082072	2
144063104	0.0239638134223576	6
142935811	0.0113369115961942	1
445602172	0.0215306126624771	4
233513759	0.0221329544880646	5
124040434	0.0137734782172968	3
439777289	0.0118403599502778	2
156845795	0.0317652859567875	1
473752057	0.0301464430070137	1
369282566	0.0108795412184768	1
123768732	0.0415570823115832	2
371044103	0.0108716953350524	1
174927487	0.0204451526982599	6
119957977	0.011277120790535	2
211320336	0.0103634014246322	1
1962411892	0.0103608297238304	1
760809594	0.0786630808276885	1
162426468	0.0109327139147564	3
198223193	0.0101463528065731	1
217730888	0.0341688344344452	1
274148937	0.0275630110420256	1
122849580	0.0274730844842307	1
326649863	0.0140735602313843	2
302860265	0.0338383248255078	1
90935524	0.0647629189877001	1
331675251	0.0267176942184871	1
1096054031	0.0136676770574818	2
173490416	0.010266191541485	2
742948950	0.0732962038284612	1
169440192	0.0276203865566701	1
276248900	0.00957357662585535	1
290998220	0.0146657482285143	3
342244587	0.0094938284594737	1
2331471021	0.00944367686081255	1
75812159	0.0359823408417057	2
350685617	0.00941760214148001	1
232997419	0.0432720829221765	3
352885782	0.0215589080759028	1
522898130	0.0136671352457534	4
526192465	0.00928515509271497	1
108339196	0.00927158162774552	1
341503767	0.0175197455748531	3
142844428	0.0537994697550893	4
140743075	0.00981749778445423	2
91863524	0.00920610919882395	1
109277197	0.1115236035471	1
4220753000	0.00904255748429384	1
487211644	0.0182152210956268	5
381751456	0.00884325787429042	1
356513815	0.00883025649530554	1
402526715	0.0124007068434969	2
186278228	0.0100552373834753	2
495273824	0.0609890573383481	3
240401688	0.00855046709400251	1
227033240	0.0119027362235486	2
370598159	0.0118869193714395	2
320922351	0.00889539905889526	2
73324564	0.0215586889362695	2
266493220	0.0283257353178041	4
165995201	0.00845419219370712	1
245798825	0.011771066235025	2
237136242	0.0641577889521789	1
167102287	0.00987384685841825	2
125759857	0.00823969546882714	2
276729862	0.0136927767466657	3
169156929	0.0138536764957723	2
440101858	0.0530280141103996	1
351382325	0.0112015920828762	2
580399649	0.00801365007948132	1
236605810	0.00799036276046029	1
479526969	0.0112388451781765	2
236624109	0.0120515973427456	4
649535520	0.00792031113596797	1
313015147	0.00787469094381903	1
135157821	0.00926344606654717	3
400104423	0.0145056665190731	5
467326046	0.0123390427366879	3
98388084	0.122173468415146	2
110307558	0.0106541345528102	3
127839937	0.0108934621711177	2
102135980	0.0171694012597871	2
239857915	0.0204338748788469	1
98664068	0.0202920326362288	2
224565025	0.0077595303656223	1
547769155	0.0107799962767599	2
206251344	0.0121293914372153	3
171193983	0.0108398610501814	2
110962252	0.00768058861855323	1
236406231	0.0105647217487539	2
3267394856	0.0105250651628041	2
331964914	0.00927717777028067	1
115141474	0.00751676464427327	1
80082815	0.0548759633977998	2
382136725	0.0112439361166545	4
7989952	0.0245813231759174	2
94844237	0.00728290530251757	1
145153917	0.00897630246751005	3
246716772	0.0183184078081981	2
88021835	0.00727633386118598	2
68437685	0.00731207304848229	1
469657781	0.0181690474259692	2
279598457	0.00705149458350777	1
111070318	0.00958195220558398	5
88678107	0.00687401197925277	1
259557420	0.00965539505880786	2
82471477	0.00694793785201666	1
240578323	0.00951170664471528	2
110051554	0.0486881588242626	2
633865169	0.0112896797094469	6
2043464944	0.00666305593985234	1
468970517	0.0115386551256329	3
11254577	0.0253700073936322	2
180928011	0.00660765305835056	1
218811015	0.00659398785748537	1
434671285	0.0119455802648281	5
324565393	0.00654097982548247	1
136076328	0.0112611102024248	3
373274584	0.0100553030565969	3
38319189	0.00648911466959196	1
398584945	0.0076428855044877	2
227295813	0.0610559754231996	2
187525043	0.0176626792728676	1
219837020	0.00760074718476648	2
121937722	0.0183693709796342	2
210017007	0.0273420444163168	2
169512371	0.00637230240436475	1
53981258	0.00782082003210105	1
90797095	0.0283787397331533	2
128084013	0.0181698361553327	1
139473457	0.00625019804482176	1
106670575	0.00847210739589943	3
411409793	0.00873308861677525	2
43960125	0.00619114720768031	1
295587882	0.0061179362905483	1
69515941	0.0458409104790612	1
174815122	0.010922534074982	4
60604188	0.0558878715656675	6
109448573	0.00593768371777185	1
65034900	0.00353827150070037	1
99271146	0.0096487094315027	3
251828273	0.0154333747174356	1
88981366	0.00606020956367793	2
333419403	0.00823309727288053	2
394448938	0.0195852469956313	2
559506869	0.0167624344361278	1
71148110	0.00821725633898032	4
65734748	0.00869804762274241	2
248972981	0.00816660547234297	2
133653242	0.0158301251504221	2
94316870	0.00891653934015869	3
266152537	0.00573928553018452	1
229121245	0.00698938746387646	2
120435824	0.0194542958163894	1
83235765	0.00611819209552571	2
61806925	0.0406830251605778	5
276068062	0.00567308984323568	1
132752086	0.0148622059313209	1
198089454	0.00889359302793754	3
448229439	0.0460884574519108	2
69321297	0.00897016548241348	2
317035239	0.00557491188996443	1
58585665	0.0212485616489981	2
225854184	0.00784200316654934	2
136323093	0.00554890919771092	1
200735260	0.00891804590934468	2
203719931	0.0286416193126769	1
54525434	0.14579886168315	3
156331517	0.0150754161395002	1
456537458	0.0133772012188872	4
173537875	0.00645868970356014	2
51952484	0.041603782932856	1
1811073653	0.00764281877579027	3
109221710	0.00883517100123518	6
200241132	0.00750170523702038	2
246739629	0.00532933378408604	1
72367389	0.00621767755360347	4
48971417	0.0151289856239937	1
61789016	0.0072859653704928	2
361636202	0.00613404941094495	2
317377469	0.0341108060187693	2
416853496	0.0198056415136149	2
59990703	0.00916785451900459	5
90505882	0.0225758244754276	1
172685037	0.00514866712868128	1
115684949	0.0217308580882138	3
30579063	0.0071002428478059	3
265926559	0.0251811601084149	4
173552839	0.00822947306352158	2
287179700	0.00511621385283447	1
384302367	0.00511194569068196	1
222251288	0.00716939674925627	3
55060685	0.00510655599423772	1
226290813	0.0133032336699243	1
139160798	0.00507514836758835	1
67108317	0.00506673030545263	1
78339834	0.0802044093395555	1
143755165	0.0169499645875054	1
41181315	0.00529435999365604	3
75523510	0.0329482584254591	1
71998668	0.00500376589886233	1
7558190	0.0116306584985239	1
119079959	0.00801739764944304	2
73387260	0.00498383210198135	1
1171736393	0.00494641132528746	1
69643155	0.00494431347848373	1
120200172	0.0129499056385712	1
74608848	0.00493314816326446	1
151258915	0.00492443762420896	1
138298826	0.0323252010093012	2
146715239	0.0061159005469558	2
88833307	0.0308459726761323	1
90800034	0.00487053254978315	1
105513892	0.0345173449605185	2
1066604904	0.00487834075464613	2
60532718	0.00483669995846762	1
153515681	0.00482520192608394	1
53367869	0.0317250162951396	1
498563511	0.00481813268938532	1
698735117	0.00744754481912713	4
633026526	0.0066601954140135	2
40455093	0.00658668854397098	2
63921692	0.00469746803951021	1
88888436	0.00555735621870017	6
428971870	0.00466832653806106	1
74370791	0.0242346530799396	1
315354232	0.0118393510771455	2
176935708	0.008340071395451	3
86686836	0.0348579680765885	2
54022417	0.00463405506785206	2
112444060	0.0046161186490247	1
57715643	0.0344011736033044	1
153678182	0.00459658296697767	1
34387536	0.0045846169495655	1
57904809	0.081812487586185	1
91183456	0.0154140237355048	1
181411330	0.0131484054370204	1
97594385	0.00774808448960863	6
129496155	0.0128735531838326	1
66223258	0.00455664443377422	1
233789438	0.00635562591775327	2
133067597	0.0115563347344995	2
485483673	0.0132834871340856	2
83689769	0.00620275539059602	3
46514589	0.00445952742253698	1
58662008	0.0121864797299379	1
239084939	0.102136968910265	1
52899326	0.0145359086745183	3
111176992	0.0341887662577028	3
102297785	0.0111265376636666	3
81632518	0.03368476924866	1
1399398171	0.00724962038975913	3
208106909	0.0325600357975545	1
70483175	0.0203476780022496	4
75743367	0.0043957598829007	1
166502494	0.0120097763862519	1
511341611	0.00437947455887456	1
118032189	0.0691971834309959	1
42543761	0.0108067776165085	2
101516710	0.0043138279787038	1
44943047	0.00989798955060329	1
106862516	0.00669909715940638	4
464727019	0.00598562247257345	2
57337079	0.0159963614596109	3
322420965	0.00590720571236926	2
56043136	0.0293048022091844	2
81648495	0.00729148661910158	6
568557949	0.00585307891837203	3
98175825	0.0137561314422082	1
9891065	0.0154482828844865	4
173545017	0.00417068606013241	1
147144501	0.00467714344790248	2
49109633	0.0403870365492389	3
193074962	0.0119559991011382	1
65977994	0.00415295643582707	1
38726785	0.0938159463620401	1
91588601	0.012327717256322	5
105857420	0.00410540974982397	1
248385720	0.0073977743117173	3
62732013	0.0259495714570259	1
114067862	0.0112066827547447	1
31578922	0.0268863190942478	1
118957596	0.0135771217270521	2
154482384	0.00654275347477683	2
245074521	0.0057252507017257	2
62039772	0.00405886668010267	1
48058849	0.00407155560113549	2
151603216	0.00633384117702605	3
80731458	0.0255396217383804	1
159503513	0.00631649583515097	3
100542766	0.006460848531019	2
169854656	0.00427113257372182	2
64966097	0.00261065393625555	1
136657502	0.00702836426103007	5
63045031	0.0226749978649392	1
47448780	0.01015018783315	2
63747139	0.00468545467953798	2
158654733	0.0134396863630882	1
53171003	0.00420919037709607	2
198279155	0.0108181038879515	1
50356025	0.0173814393355508	3
49233293	0.0284090161578403	6
34037844	0.00391507882903129	1
48287553	0.00545360953829123	3
56198267	0.00818155575266063	6
70796101	0.0108617707482707	2
218229807	0.00388938639074011	1
146457334	0.00547950524712181	2
50304960	0.0183844136827434	1
79471448	0.0192915215356067	2
150296512	0.0294057985050538	1
102834925	0.0154082267423484	1
48944416	0.00740168917931228	1
264149257	0.0131961801022905	3
88575683	0.00891127125207734	1
61491922	0.00989873474668318	1
196625052	0.00381855974617607	1
49422045	0.00998737286701112	1
111956465	0.00535986525009861	2
63049792	0.00537538194062373	3
125415657	0.00526002463556904	2
248196933	0.00505641877374037	3
80557051	0.00600129011487378	4
124181656	0.00376257319060536	1
46212468	0.028651695940732	1
24623424	0.0962138838955332	1
46345353	0.00375079246557018	1
92013644	0.00399380961844876	2
162544513	0.00527923323473477	3
99037000	0.00965860321889856	1
82284021	0.00569777915824676	4
100752601	0.0037090545446828	1
240704000	0.0776590133914681	1
43713589	0.0875178425939767	1
121262829	0.00367752609442544	1
201213821	0.00514670620867725	3
123916266	0.00480002524049112	3
110744824	0.00365921086431394	1
61253277	0.0291879782810538	3
199611147	0.00386033114053257	2
36129645	0.0045167710937711	6
55910590	0.00361702215530523	1
92961772	0.00235129063298886	1
79198535	0.00876112730847789	1
49615541	0.00746499209953947	5
275067885	0.00537633152749473	4
106552714	0.00358388274965063	1
90234250	0.00358196477942514	1
42591986	0.0186164648099274	1
71396540	0.00607383939687973	5
217051275	0.00357822313602913	1
197490754	0.00356804026128785	1
58695452	0.0234034260843027	2
182050760	0.00355703806273669	1
60111031	0.0155755584632553	1
91626717	0.0231064589159355	3
67959305	0.00353728970441191	1
89294983	0.00345263158547553	3
30253596	0.00811462464047932	1
56517364	0.00394473189788268	2
153976307	0.00468694247279399	3
128884967	0.00350304573623681	1
42610448	0.00761030031249069	2
62160096	0.00426125528228655	2
40423061	0.00349549777944665	1
101853591	0.00349208234820988	1
93197932	0.00645607101313045	1
79895380	0.00520646272392678	3
56246099	0.0153025873108988	1
62408980	0.00346214639829895	1
42626620	0.00347172932690496	2
510584629	0.00345600798237609	1
118766012	0.00505595440453851	4
60205774	0.0170820630179419	5
88834360	0.00343121294134138	1
68328906	0.004662409479898	3
40681219	0.00895929182830477	1
94790432	0.011552194884497	1
338348558	0.00861894749666422	2
108827803	0.00399589524536323	2
147184763	0.0840335149238686	1
72784822	0.0213596445401141	1
277483136	0.00334440472308433	1
76826483	0.00334242335294887	1
7491645	0.115839331402196	2
34194894	0.0775678703326009	3
69875037	0.00333719852350209	1
81139991	0.00333458504098121	1
25326036	0.0528713800595733	1
37137100	0.00868216422304956	1
48355088	0.00355104232503125	3
491184522	0.00331047321788886	1
253202194	0.00330618449940599	1
33533472	0.00401176457118817	2
67790580	0.0250557313412098	1
192404395	0.00329205437714553	1
97511466	0.00328008928895934	1
218465986	0.00896965887033294	1
46656950	0.00832076075552179	2
217952408	0.00327315738510438	1
93497510	0.00471274319924489	5
107713406	0.00325075014326268	1
144188520	0.00324820092708393	1
57322582	0.00822796483384329	2
86356114	0.0165615210872446	1
41640242	0.00352547394462229	2
63749669	0.00521330870991467	5
115721557	0.00322199161230747	1
163797434	0.0182364253611367	1
97686726	0.00321372334959246	1
39232365	0.0092436041033645	1
88840371	0.00321108961741341	1
47513755	0.00405370595433681	2
106568631	0.00447275512651568	2
128398818	0.00838422883068423	1
63681704	0.00433443174438298	4
111386996	0.00836406969008086	1
149483318	0.00432596839645175	3
86928341	0.00606214502703051	6
35139061	0.00318484354218636	1
96495992	0.00868734893957486	1
112965000	0.00344701302002154	3
44144722	0.0622696412095726	2
149185831	0.0161196087025681	1
73344472	0.0106268229253944	1
116518242	0.00314051229656036	1
258980000	0.00633466042986898	4
70457680	0.00412468306017842	6
121271091	0.00335019022891552	2
103089171	0.0611302828399919	1
80229661	0.0237703305683213	1
25560110	0.00811105842108414	1
36801696	0.0161602208199457	2
99180379	0.0234869591641432	1
72423645	0.00309272297187059	2
81582989	0.00308489974639964	1
53716196	0.0131599682425073	2
66019979	0.0030792018575972	1
63115800	0.00304598001010318	2
598446000	0.00304095633206316	1
145766313	0.00459967862573088	5
81246149	0.00303918351898894	1
28256511	0.00564321582226316	4
186020634	0.00358065839453534	2
61751823	0.00439520440286343	3
61307784	0.0354593568853558	1
35262235	0.00677380982524562	2
67776284	0.00301924656571745	1
57042938	0.00300824468698299	2
110177200	0.00300143425374021	1
29498180	0.0223736905081707	1
198393573	0.00299478066259895	1
52998157	0.00784672845482284	1
29321337	0.110906438632333	2
28850632	0.0481154415625963	2
79289238	0.0226501566917676	1
56226020	0.00348965389284067	3
76224426	0.00507996267129959	3
31356225	0.0195879999811687	1
154328519	0.00998766007637826	1
52098625	0.00294031626797126	1
19362819	0.00292918762577317	1
391151774	0.0133778522415376	2
35238905	0.0496101702958623	1
72691912	0.0341758245270211	1
209554162	0.00742010175263194	2
44424684	0.00788886724390553	3
52559508	0.0176932375238816	3
225492417	0.00793791048454178	1
103783324	0.0040519851906138	4
7746820	0.025532459142801	1
22613948	0.0458771825352387	1
47548575	0.0457916254490062	2
66346668	0.00286805686034116	1
736158326	0.0035432764540352	1
145001542	0.00402977481178465	2
43793550	0.00454101316657788	6
153164955	0.0152687901245187	2
124383078	0.0186508309747603	1
50406510	0.00283305462492401	1
205796394	0.0179113146740234	1
178031976	0.00394569732802532	3
62574407	0.00341068306106829	3
123105668	0.00505012499143436	3
38746466	0.0177836695229675	1
27476902	0.0247520843429882	2
71886343	0.0184172030890165	1
72429338	0.00805113559128714	1
27790597	0.0240321164815579	2
639837807	0.00449032319084544	2
378407000	0.00279223019532986	1
27145880	0.00465676058703788	6
145518295	0.00278856998396633	1
78960017	0.00394175881833885	4
42513293	0.00283034429688041	1
48574823	0.110212064414704	1
198728020	0.0042292559594233	3
57014997	0.00277234123744744	1
55798023	0.0209183034525671	2
40095037	0.0038465318583201	2
142117239	0.0047039751103118	4
86608142	0.00934903263029192	1
64595304	0.00385601890551218	3
38976517	0.018047151998228	1
48038867	0.0173902189938424	1
71737380	0.00477302303311529	5
45763963	0.00180139116961014	2
195988310	0.0434840569572037	1
91136980	0.00272846623660401	1
39432909	0.00290052044768215	2
499113134	0.00271863536186904	1
73339492	0.00461632625083209	4
88840527	0.00376671277366089	2
151688830	0.00713778284216343	2
127318367	0.00267954417059008	1
90538714	0.0169471378611641	1
46544300	0.00284351608601383	2
21830386	0.00727301380446836	2
116309438	0.0092914699984448	5
30264411	0.0026537464258353	1
85487983	0.00264944982341815	1
33112994	0.00761204771970189	1
112728182	0.00724315559335301	1
69014084	0.0235191805351715	1
3871543	0.00691156840561605	1
33030135	0.0134426415766784	1
9565737	0.0166330740338083	1
61794290	0.00732472245627519	2
66608814	0.0220542330916771	4
73794252	0.00705373566083423	1
27519467	0.0947848015982674	1
86396128	0.00703574429057086	1
43697015	0.00256774018847187	1
23853559	0.0745573927822109	1
35112021	0.00737616056860266	1
26994543	0.00355432227909385	2
88334986	0.0447617240773861	1
46156556	0.0038438734928261	2
80064829	0.00255406525023377	1
406049183	0.0246863801616007	2
102652702	0.00300812630776165	2
61612071	0.00399460976442949	3
52258818	0.0696381227684648	2
78858880	0.00354521913315287	2
30432130	0.0297026661544117	1
73532176	0.00663733078666141	1
130439123	0.0027821291340894	3
116751105	0.00319584483370208	2
100412512	0.00690370194428319	1
130966911	0.00452850321662128	3
70987628	0.00375292153206678	3
73964566	0.00343040661365546	3
143871305	0.192343423170173	1
105134336	0.0138963343804156	2
24662278	0.0118326473003991	1
107357854	0.00260234209242014	2
224943037	0.00350760081664991	2
46074158	0.00680087243819348	2
33464972	0.0137041319054642	3
84059158	0.00370132320333654	3
45979037	0.0105475813868185	2
126943273	0.00725993232392003	2
179565772	0.00246449334990585	1
62555206	0.00244828316587905	2
27807757	0.00131851184188506	1
31466240	0.00643144836929928	1
38977985	0.00442217139281202	5
59783021	0.0024538265979159	1
27779191	0.00832485786866129	1
19758030	0.00823419416121677	1
117459477	0.00563935232649408	1
99423608	0.0079255609704005	1
97526984	0.00241799080230492	1
103397604	0.00235254964395704	2
280832884	0.00434006420304657	4
38642252	0.0030181870127979	4
36491366	0.0156442379148871	3
27154519	0.026143657425409	3
39677098	0.0606658373477437	2
28930904	0.0033791212132657	1
33759429	0.00330328320530991	4
78437092	0.00620805461325191	1
43559757	0.0023684350310537	1
42315307	0.0180385816791002	1
148113951	0.00236296362330392	1
43089143	0.00331789494681923	3
107359452	0.00332110073218259	2
36765964	0.00235002326659706	1
86092968	0.00377574311828845	2
47641446	0.0153991398547549	1
188793689	0.00233356270894255	1
60676179	0.0207368205916405	1
41857278	0.00232777309507456	1
33303546	0.00247477499459517	2
88123586	0.0177123631719193	1
26324495	0.0032320455148541	2
32368216	0.0176795089272115	1
77743271	0.00231623707563447	1
76406034	0.00231239722051199	1
22216577	0.00605435514014563	1
361121712	0.00342149299126345	2
53735301	0.0176095227481074	1
52696119	0.00230646211325137	1
99286592	0.00629274083500097	1
16927334	0.00825445875465967	2
4038170	0.0108566862171523	1
46858680	0.0117197999784764	1
24172543	0.0174748710854477	1
28209111	0.00311659033770813	6
37437664	0.0108100037318127	2
37437664	0.0108100037318127	2
196346198	0.00228015985790409	1
56690660	0.00740000204102851	3
53915457	0.0353260918720547	2
101347366	0.01729609358851	1
316980016	0.00225849178765663	1
56696729	0.00419513219913717	3
94068130	0.00225369435218125	1
26904029	0.00559607599974203	1
86920342	0.00224968338654967	1
34032981	0.00587499665309424	1
952236852	0.002397728208559	2
41162957	0.14140152973969	1
80201803	0.0369535604632869	1
68802663	0.00353538507391227	5
191367414	0.00222587406627144	2
25446129	0.00222629289639941	1
23567532	0.0140985283356475	1
33956611	0.0993937751878383	1
31686135	0.00516218495605706	1
26404300	0.0111008704296423	5
20869948	0.0171899920399468	3
97035938	0.00251802154872329	2
18254973	0.0168663299134826	1
125354861	0.00220941539281946	1
20084962	0.00577511843072688	1
35648656	0.00226872308697596	2
86861563	0.00334362539965763	4
57008374	0.00976635220065075	1
24753223	0.00219929970322073	1
24836980	0.0795144430735256	2
38458847	0.00371804618646127	2
40919036	0.00232480510377791	3
82208825	0.00219193718141797	1
28589071	0.00376728549759213	6
46576672	0.00229771236468082	2
42875937	0.00629263506096554	1
47015427	0.00572377990291698	1
62145826	0.00218031785945695	1
174402020	0.00217149199054547	1
242879000	0.00271565254558656	2
238121858	0.00305310557581943	2
34863847	0.016517969798297	1
20662917	0.0021625964516415	1
87039196	0.002160932788458	1
59264829	0.00502283680040597	1
184523395	0.0036052615044553	3
64645297	0.00590076141561543	1
53386045	0.00215391490392694	1
23064368	0.0136388448056757	1
47796367	0.00618112896900674	2
69198735	0.00215941949095095	2
56178605	0.00214823197062642	1
32008885	0.00265288228710666	3
85961792	0.00214552827700134	2
25459444	0.00809113893565551	3
24072284	0.00718108176042043	1
51430468	0.00212842429159222	3
138062958	0.0055381634738843	1
17178285	0.00553321832539461	1
19196282	0.0101752386531203	1
135462065	0.00210603052861723	1
58102885	0.00210016952207366	1
41089233	0.013640138153079	3
69216472	0.00209250920946368	1
132037091	0.00209154537940054	1
115101417	0.00291695954992676	2
61522524	0.00263696748510007	2
32248529	0.00208849819504414	1
269423241	0.0132197198666348	1
180600178	0.0033557456637472	2
56740083	0.00208578217104772	1
90653027	0.0152380709868494	2
116711516	0.00352805230181718	2
106705076	0.00245962306176638	2
30664875	0.0106550052605163	1
103381286	0.00207850942304683	1
33373350	0.00207021613629714	2
42429245	0.00207221560416454	1
56859548	0.0091426350504794	1
50009463	0.00207059513738586	1
98442622	0.0020680050509411	1
111873808	0.00288245207843944	2
29374685	0.0183575360342059	1
71492834	0.00219710638044727	2
25973965	0.0684473790782289	2
29761190	0.0116209632996517	1
17719109	0.00288853087953663	2
194657303	0.00204777917565991	1
33940207	0.00341905772018388	3
47565048	0.00291496420588662	2
32060313	0.0067566040106575	2
57893293	0.00690286397061197	1
55453626	0.00202954192796991	1
49079495	0.0182368472517678	1
25059851	0.00217086760445814	3
96263294	0.00531175595732055	1
34709458	0.00202598109083347	1
21838391	0.0133213841019369	2
42098597	0.00373868884159905	1
26003893	0.00300041781467203	3
46531427	0.00282802376522886	2
25548612	0.0177159619763996	2
25219680	0.00237010083960369	2
18996383	0.0035972396990034	2
69876516	0.00314791723641874	3
24358256	0.0152267179771259	1
21905982	0.00198766459950467	3
40073453	0.00199830080442522	1
172244148	0.00199664599396982	1
24593808	0.0028567022532439	2
119627891	0.00199157640317589	1
47509381	0.0147636206454808	1
42104232	0.00197315363573398	2
42156732	0.00519927399455596	1
37940918	0.0776524446260039	1
20912549	0.010141984949553	1
118374109	0.00318314355087682	2
41068310	0.0102836647063868	1
66918007	0.00297269021097744	2
24403282	0.0314696828356957	1
17079207	0.0351163023513676	1
55423550	0.00196483459229555	1
23138683	0.026205584289367	3
26341922	0.00315705934897882	4
49642556	0.00196093867550496	1
43625329	0.0128521758404253	1
91657069	0.00313689583157063	2
43707281	0.0019481391745461	1
36219486	0.00195656743217706	2
74263677	0.001959908729825	2
497522290	0.00305647725891166	3
124498292	0.00194447227163005	1
50048557	0.00532548823500171	1
984601504	0.00290015883753808	5
291544057	0.00334596016510782	5
87068554	0.00194086461215555	1
59197319	0.00206272658197817	2
1152645513	0.00193508558759089	1
106681818	0.00299243610232964	3
55632765	0.0176354265198619	3
2380269103	0.00301699913176145	4
253953103	0.00526757846026822	1
31623712	0.00984263493208384	1
40933531	0.00192246732778973	1
206146065	0.00226911620286676	2
83198311	0.0708903537768162	1
227625721	0.00487612309154438	2
32933110	0.00731078691029847	2
94009202	0.00191098170650655	1
61793194	0.00522733517937843	1
49087448	0.00190776515908373	1
56424353	0.00268963472269253	2
77301351	0.00191420529689451	2
38549171	0.0361961225536356	1
35092063	0.00198811421762808	2
61456104	0.00124725661924417	1
29086824	0.00190159759585677	2
77436278	0.00202423730001807	2
147793558	0.00224391024885978	2
23609489	0.00953394064362601	2
3607022	0.001899635136463	2
84933234	0.00284056986748321	1
42867198	0.00189190208422208	1
23728059	0.0168311960136452	1
68355398	0.00349622867670468	1
23830467	0.00188758938285725	1
219626086	0.00262714356201954	2
27459659	0.00261094056976847	6
43103850	0.00187760095769123	1
29589376	0.00334870838278964	6
20750240	0.00438455690882381	2
29572610	0.0600142931502266	2
13539943	0.0008230585484417	1
36022693	0.00198285963753485	3
52863033	0.00186522040895984	1
79426072	0.00186037427238857	1
24967582	0.00185705448379951	1
25594822	0.00948355353517604	1
81886593	0.00706197092675172	2
28048101	0.00263638006966366	3
76428984	0.00258094362029864	3
411534283	0.00183748397457392	1
14215708	0.0083314185179623	1
19381541	0.0245279159300242	2
82293199	0.00183465682010645	1
60265518	0.00188727251235097	2
130937103	0.00200141710113667	3
53549342	0.00847035022495694	4
52579810	0.00182089886965504	1
19890890	0.00181507528433508	1
601201719	0.0018689933080315	2
240943794	0.00475658808362822	1
42312253	0.00829989351514919	2
17509090	0.00341016027530126	2
25595946	0.010187074394149	2
80696022	0.00475112290008124	1
106925709	0.00332503569003045	4
14931534	0.00180689155959595	1
33091761	0.00184734218974	3
34074846	0.00180069185983725	1
16119916	0.00182411127332205	1
38437657	0.00183087196003656	1
64476857	0.00417380591773185	1
22588961	0.00308737138965696	4
28740533	0.00468710276202123	1
46685524	0.00178737820261612	1
27686002	0.084278864109641	1
23382221	0.0025197383688914	3
26178957	0.0028610007038497	2
52247248	0.00450272046426416	2
37499166	0.00510662474472588	1
26328420	0.00306788789470896	5
27936693	0.00411500989662171	2
55581128	0.00188325209925263	2
33901840	0.0111711297549103	1
38710897	0.00410384709136192	1
80852115	0.00176147209123599	1
58314640	0.00832968976817807	1
117072448	0.00207304948686387	2
52180215	0.00175479616208942	1
15596673	0.00404495740711873	2
107132900	0.00174760396433711	1
61405515	0.00243557396371121	2
24721670	0.0350678360916919	2
57841141	0.00174498110433663	1
97473400	0.00745138925573691	2
272837883	0.00174208282614767	1
69041089	0.0132192857340142	1
21349246	0.00453497994210335	1
27240293	0.0157303537986851	2
29677064	0.00658695133922503	2
66551536	0.00172003533392544	1
30918214	0.00171470902792766	2
22950663	0.0108633309040103	1
23332601	0.00171413608838593	1
30659953	0.00170897800848943	1
12829649	0.0057787239000768	1
22632291	0.0227312462497695	3
74618569	0.00870320163386565	1
15922896	0.0077262197073393	1
82304669	0.0142786702964927	3
51946174	0.00290356304804129	4
43973423	0.0153767665321351	1
44527747	0.0188107776870111	3
68013826	0.00740170083469058	1
1022557131	0.00168627757275682	1
97206964	0.00168540702078189	1
24583979	0.00211188706309769	2
30563670	0.00310681683658044	6
23100863	0.0109612946841926	2
20691389	0.0118450735910255	2
61957257	0.0136242648907969	4
48646273	0.00262820229253183	3
45162234	0.00167570943554908	1
788024482	0.00827751338207896	2
83749499	0.00389801779320969	1
30139578	0.0729425863622423	1
17818742	0.00210063882793864	1
76110576	0.0016680251478471	1
29164053	0.00196539098252748	3
171578244	0.00278451234285013	3
55050709	0.0264974012597936	1
31426633	0.00178047940755017	2
21698266	0.00709962085591995	2
23549945	0.0023079323663748	2
61089144	0.00386792205982588	1
52296844	0.00166619477742571	2
21374312	0.0016550465237898	1
19462531	0.00382443112895846	2
32541705	0.0734837693995506	1
85093439	0.0026532092674922	2
16182501	0.0085656504211797	1
26962169	0.00164858942102357	1
102338675	0.0019452195712516	2
15692127	0.0016469247983576	1
150473478	0.00164638459991137	1
43905333	0.00258666001958609	3
48926356	0.045980091007364	3
3463500	0.00428304439308849	1
27920644	0.00193870569704118	2
13253643	0.00429047632837945	1
53837081	0.00167958224227112	2
484774029	0.00163636382139788	1
60473126	0.00163501953944987	1
42201125	0.0145347011904194	1
21932277	0.0104165466644616	3
18272873	0.0197652796947353	2
120749088	0.00162970120610589	1
50955543	0.00226929340956656	2
19217108	0.00890068643527479	3
29707102	0.00226417018390085	2
26752457	0.0061989969669399	2
96362896	0.00379791776420036	2
15448911	0.00714063612035158	1
72418590	0.00255878979482363	5
48013197	0.00227832567096959	2
45401574	0.00869550701814758	2
21327888	0.0082071817919066	4
60314819	0.00161258377683162	1
43015202	0.00160376790563712	2
47387723	0.00440323192631478	1
12604131	0.0142902195280396	1
15187460	0.00160712160839369	1
25437761	0.0308443752416738	1
25129285	0.00160497470923251	1
26636237	0.0762606230939975	1
64085170	0.00226993384218483	4
89756447	0.00240183934885937	3
13737580	0.0122382934174972	1
37179641	0.00755047975378162	1
47389178	0.0022416538681417	3
57069264	0.00159575358648659	1
26318817	0.0063364843646373	5
22106873	0.0125837964413426	2
76180578	0.0100805693967625	1
76328365	0.00159141147226832	1
39705332	0.00159056047941216	1
18887483	0.00223590145772006	3
44275070	0.0154270337332707	1
5491798	0.00414952191752003	1
48324738	0.00157916266424772	1
38095412	0.00212716897363071	3
26187840	0.00191651784011606	2
43184603	0.0183307528001434	2
105279276	0.00157002382844591	1
21565805	0.0351351058354322	2
53410323	0.00156916118421703	1
23719483	0.00237500082073193	1
38786815	0.00156743577770274	1
57734571	0.00156607546193086	1
81785774	0.0119449891096536	1
20890031	0.00801098722933306	1
7817412	0.00156352139238258	1
52787942	0.00264426240534535	2
36863485	0.00363091579213128	1
43394670	0.0102521426278302	1
40447445	0.00586720468807289	1
40001828	0.00527768651042256	1
121675100	0.00155578462687334	1
16895907	0.00426029766637206	1
16989096	0.00264714212249585	3
21206722	0.00425034673556735	1
18699417	0.00655834633086562	4
18102170	0.0015501096670549	1
499036690	0.00154892913085164	1
46872822	0.00242733307047539	3
29065679	0.00217475761651848	2
29457525	0.00181333290709846	3
37363045	0.00376021547396046	1
64490206	0.00214283203472466	2
19074146	0.0072554945193422	2
17261608	0.0132723347751147	1
23005966	0.0132188058613443	3
52701676	0.00153299288569066	1
33090819	0.0581482049867393	1
49533086	0.00152893420820925	1
47990067	0.00152878454155446	1
34086815	0.00217335641809954	3
50119239	0.00189379506781938	4
28463106	0.00212961540038306	2
84164612	0.00215138589401706	2
20523427	0.0025942197463047	3
53303552	0.00999771464278171	1
43329388	0.00398529709729991	1
50766034	0.00151923479817271	1
46581708	0.0015097284351533	1
18868163	0.0710934199281122	1
37353798	0.00410655499243817	1
164753800	0.00149772678503815	1
55982478	0.00209388975015387	3
35381884	0.0022755543108857	4
39544259	0.00378428257804823	3
92477008	0.00210062317718787	2
11610539	0.00149857657372588	3
74927330	0.00148581182361056	1
35293892	0.00186284284741844	2
21695377	0.00172544512983671	3
14799370	0.00343831058088491	1
35685210	0.00148027567522208	2
18773556	0.00162122489220363	3
17565119	0.0163338859046438	2
19902320	0.0015178811115461	3
41988590	0.0641700240375182	1
178220651	0.00147040308759583	1
1296310263	0.00271529023733619	4
23593135	0.0265850989086084	2
24917379	0.0161128281983293	1
230876803	0.00146364321401644	1
18587754	0.00277756283109767	3
23855945	0.00760142883745726	1
33457856	0.0129733890125372	1
38775346	0.00171968913752925	2
14295653	0.0108804109570347	1
21892410	0.0279203850964024	1
48028681	0.00642411230964574	1
17519066	0.00380194408224279	1
14557615	0.0107862457923275	1
108940165	0.00202295940961831	2
44874300	0.00214417544017732	6
26554485	0.0059839291647563	1
41806406	0.00157401340474034	3
129666612	0.00154080787313571	2
63390159	0.00159741645128552	2
12645275	0.00950910406333158	1
55357167	0.00154447694506725	2
19601945	0.010961151976446	1
52224115	0.0106109622245215	2
48862929	0.00152709232039536	2
717281688	0.00201877369428379	2
878170325	0.00199069154004068	4
14333195	0.00149406542712509	2
91105885	0.00168421920024297	2
24930633	0.00264282285880273	5
38184668	0.003475398471864	1
369803492	0.00177623727191581	2
16043876	0.0091294294123115	2
85403671	0.0391118089702963	1
193883223	0.00141603262036238	1
46667083	0.0019648952888165	2
21018998	0.0274689333481271	1
20019470	0.00141848549340184	2
37921616	0.00406325877653219	1
40602727	0.00140952475761896	1
27928968	0.00369104125769312	1
17547679	0.0135855207934386	2
14693382	0.0047818506120855	1
12449912	0.0684636970446198	1
23331146	0.0129943334581295	5
59353463	0.00140357974142103	1
57259161	0.00197853242137952	2
75929300	0.00141334959181106	2
14457170	0.00899628571817706	3
16446387	0.00196547465701144	2
57519514	0.00139279480398559	1
37368636	0.00244274038742676	5
50160396	0.00364675637621454	1
49877421	0.0015588089808514	4
30875435	0.00380415123021647	1
37231926	0.00245757572075296	5
127330993	0.00222928252087067	2
17160905	0.0123211091760957	1
85117967	0.010542909789194	1
101279808	0.00138337521895018	1
29486009	0.00195012469251811	2
14488664	0.00138232558089542	1
50298521	0.00201367836948328	4
66819070	0.00222004860656218	2
49283298	0.00146665081263389	2
33734707	0.0013766246620944	1
23972944	0.0102345289833509	1
35877176	0.0182967318992469	1
29079035	0.00143661972587124	2
50571545	0.00232514598942437	3
28393245	0.0550231470136395	2
35461660	0.00359813704617919	1
27422941	0.00375837533738035	1
19671972	0.00149820902015906	2
32146296	0.00359419240851973	1
12077524	0.00137056447799311	1
45510912	0.00136762504919213	1
16628490	0.00393432792941525	1
20470118	0.0668016396381884	2
12318397	0.00165847970629989	3
30935247	0.00392079035652585	1
10180065	0.00136169170138736	1
25763733	0.00136076680427046	1
167062809	0.00356540059013787	1
18293299	0.00268232250033567	4
51229420	0.00190143028265446	2
572500084	0.00134832609557004	1
30654389	0.00121204994496355	1
85654480	0.00168832835254981	2
35786776	0.00352840062456973	1
19344152	0.00404635972055589	2
72947968	0.00216325834260365	2
124584908	0.00134550192583048	1
18891994	0.00514318462718272	1
46043280	0.00134128739265599	1
29530883	0.0025325553937772	1
64312508	0.00133704817826184	1
35723909	0.00133672770261065	1
33000041	0.00451943685665296	1
23573444	0.0129105301764785	3
83076624	0.00452949831158976	1
29742725	0.00142773797242524	2
15489810	0.0148722605984826	1
40114757	0.00510342040652515	2
144405262	0.00348627964490556	1
21466401	0.00348273671533857	1
47847739	0.00589863314209399	1
14131579	0.00662587155471401	2
59026760	0.00132603777029571	1
42446386	0.00132602099310785	1
14002837	0.00136205423720922	3
28804826	0.00380158287063487	1
82753573	0.00345698478605167	1
161859358	0.00131898013417592	1
19205992	0.00338153739111436	2
54045142	0.00219710702879602	6
89977303	0.00343533808616362	2
23289710	0.00249800216691031	3
28524045	0.00131480639911459	2
24354885	0.00121261459041512	1
36098945	0.00377515608002636	1
14284044	0.00184931222427707	2
33594196	0.00458175266804563	3
16818718	0.00184700296244087	2
12340449	0.00701918896745858	3
145664882	0.00130875806103114	1
18281139	0.00074950227608058	1
23720814	0.00304036822282401	1
20997253	0.00130588849554478	1
39601706	0.00130556405424695	1
29015354	0.00181069292350933	2
121746885	0.00130002411726053	1
9746217	0.00355967454662685	1
65988250	0.00129911182133459	1
35236315	0.00181196635842277	2
128480344	0.00129845544904833	1
25792779	0.00518577193498508	1
123566766	0.00136951444106705	3
118915168	0.00314369282602549	1
506089481	0.00786016313395072	3
32940866	0.00409107283047024	2
90343424	0.0241135876269935	2
38204850	0.00237003733892628	4
37090412	0.00328212507895007	2
26528761	0.00132929897271072	2
10175016	0.00338546163291599	2
15032740	0.0297435268187071	2
65643255	0.00162475582225173	2
23546214	0.00791642678130922	2
27070314	0.0013194935128827	2
139896834	0.00151482085674638	2
75909020	0.00177527914987821	3
24921651	0.00128163414317046	1
12715071	0.0718639783452801	1
118501206	0.00201321392461018	3
11044492	0.00331256512993093	2
12027458	0.0598171707348876	2
22145972	0.00364416638650375	2
13540870	0.00211844522319144	1
18400316	0.0244359207737481	1
35993775	0.00311950620318593	1
19117343	0.0050901786187476	3
15830311	0.00485674642149095	2
14927710	0.00411888311456238	4
1098256244	0.00126963413029277	1
17596815	0.0112751682677717	1
6926196	0.0165928503145603	2
8854093	0.00126599772099184	1
33231502	0.00126517421836175	1
66619061	0.00232518510487534	5
82359872	0.00223028646310794	4
101432704	0.00177531723657937	2
17892254	0.00329808759039833	1
40866207	0.00155505961624776	1
66965496	0.00125813687142138	1
32440675	0.00984139185695629	6
21673771	0.00293002055318519	1
19897761	0.00129001118319381	2
16372112	0.00329244159320546	1
173909914	0.00125449848084561	1
14113882	0.00326471422109789	2
39063412	0.0111467189932531	1
45365614	0.00291680611903724	1
24378022	0.0029179709814228	3
19300995	0.0139256803239425	6
74398673	0.00327308875154045	1
55123911	0.0112707968961831	1
26073791	0.000406592754261151	1
19270254	0.00745104153644219	2
11848219	0.00124587901442674	1
21508947	0.0012447553851444	3
29593632	0.00143067284032199	3
73247580	0.0100943242574259	2
73053842	0.00173055384667486	2
34578833	0.00963969590497312	3
99245451	0.00339149170106385	1
25429047	0.00123563685711241	1
80403696	0.00123532087802153	1
30950432	0.030224677828342	1
63155370	0.00123031712541617	1
29826014	0.00122868055500634	1
35623699	0.00733999198133389	2
36401460	0.00122734640646261	1
45697170	0.00936462907530427	1
17287447	0.00182403445333869	1
14132904	0.00122503618246989	1
13827105	0.00122448105182229	1
67639618	0.00285204798869075	1
101931977	0.00167892926688269	4
22731274	0.00143860990956986	2
64848000	0.0365821285089484	3
37226022	0.00171214513592082	2
15200203	0.00121020135525809	1
25157914	0.00120999439165247	1
41950465	0.0031624304323342	1
20146969	0.0107204793904037	1
21635046	0.00408863986334537	1
30363962	0.00208985253215203	5
29011102	0.0044585686928758	1
42678960	0.0012022314564241	1
21014040	0.00442863201229768	2
15138034	0.00231682323216933	4
35037871	0.0012029436364835	2
20113593	0.00829703912939252	3
42687510	0.00120583142678265	3
15651375	0.00208924520224808	3
36698579	0.00202462078856019	2
43644294	0.00202317685093313	2
17297346	0.0101693939698412	2
14957490	0.00121237147413719	2
33697626	0.00124665203764161	3
42483208	0.0011927511074328	1
40247266	0.00119247878673108	1
97212207	0.00126824796627743	2
11953689	0.00674577911863695	1
45163053	0.00138293272079738	2
33782053	0.00118974031505082	1
38298280	0.00118973979725184	1
21564383	0.00342126430643794	1
22567842	0.00873399608185156	2
33829981	0.00118532289509919	1
12307450	0.00205794503882314	3
166385196	0.0114456529832825	2
13779530	0.00319770530753014	1
105299727	0.00118003774889138	1
242108377	0.0011791010063563	1
71574442	0.00117695541730962	1
45129246	0.00399657363209328	1
23265243	0.00877552459892991	1
24085472	0.00147508181687826	3
21189309	0.00220318203118661	4
30942129	0.00165292470472185	2
13393514	0.0632271674235467	1
12576209	0.00233096705145498	1
106251961	0.00117096161318348	1
24220370	0.0483446658376137	3
42144824	0.00138076390626901	2
11981320	0.00511966896931961	1
63847939	0.00223686403290643	4
37121577	0.0016449320457465	2
10226396	0.00423135926836002	6
23202564	0.00553139819269477	1
44810202	0.00304685801957468	1
22357705	0.00334314605504986	1
26244393	0.00116017139435374	1
12818857	0.00652148974695248	2
33401422	0.00161662149724046	2
19062519	0.00115830739161293	1
13730055	0.00742198514644615	2
10347552	0.0111623036555414	2
47749267	0.00710440190933302	2
131597890	0.00302309885364977	1
18977652	0.00155083605007498	4
599539883	0.00230589519387568	5
38029576	0.0011520310178243	1
125932289	0.0011505687892299	1
12144933	0.0209203422600668	2
54913180	0.00389388040900039	1
97759729	0.000497132785503509	1
42267045	0.00122773794541887	2
55921835	0.0702147608480198	1
30576449	0.00114299261217305	1
30334541	0.00298928149099711	1
72173883	0.00114025122104716	1
32026878	0.00342719238716514	2
34029333	0.00120797111092535	3
30438891	0.0194846977052796	2
13712814	0.0012124947257514	1
17204611	0.00325784898807417	1
36738033	0.00113086571530929	1
31093251	0.00113034203102425	1
24845132	0.0026015203867412	1
552881247	0.00309156771081841	1
26103385	0.00112828738788404	1
13879817	0.00577157502416682	1
36918151	0.000283039176799164	1
20368792	0.0222149147306528	2
9313401	0.00112460664814621	1
85543046	0.00112973851511586	2
68809109	0.00125190851974993	3
31927248	0.00117297826794736	2
28865690	0.010192084010855	1
73568285	0.00132474465733363	2
39132680	0.00211160367331382	3
63150334	0.00111923209967426	1
66555758	0.00111720954834125	1
67626825	0.00111412821204022	1
17477897	0.00209535775379971	4
39817577	0.00270879641274181	1
19973263	0.0672194196644949	1
17385015	0.00156677148045409	2
11972174	0.00449047776211745	2
14188303	0.00575443523996719	1
52879801	0.00635698971330715	2
25077803	0.00296454914339397	3
28550036	0.00110405088578944	1
1377437801	0.00110142167803341	1
84302189	0.00176875807388232	4
27820771	0.00110175759029749	2
27357936	0.00739615841240192	1
37213305	0.00109993155434699	1
14638476	0.00430565377655776	3
57641291	0.00110269934038983	2
31444722	0.0145979892678608	2
19988689	0.00412757509122756	1
22571286	0.00109667296157107	1
49678764	0.00109550812951255	1
50058962	0.00371160301726723	1
116497441	0.00109309632407267	1
15071482	0.00286188692870839	1
8225902	0.00970340072954671	1
20522688	0.00109104197561655	2
16601121	0.00105979454961267	2
137919544	0.00208774380827747	4
35199720	0.00115724372739455	2
36078685	0.00132397973538242	2
34620953	0.00174700476173849	2
56497064	0.00115483457468305	2
57816545	0.00152907011747859	2
11495467	0.00955743714409789	2
18105848	0.00523409497404359	2
28022022	0.00958061404038534	1
55822791	0.00273211059578253	2
48564949	0.00262346205523635	1
29719023	0.0029429812128984	1
18688000	0.00110201479650793	2
87242665	0.00403894512786486	1
13896854	0.00791477594458974	2
311386897	0.00153618457269522	3
82383647	0.00280447062496088	1
10805925	0.00130036283889423	3
32461806	0.00146737378554952	6
31432564	0.0029166060465936	1
21458840	0.00307341912560385	1
44749831	0.00291037600295906	1
28597814	0.0204660110455202	2
17895649	0.00672011713396907	1
34654047	0.00451369574782662	5
24713309	0.00179259088575553	2
29161442	0.00805930918945548	1
54189941	0.00112786845407983	2
43773379	0.0227601659412438	2
20698926	0.00659405562206219	2
620203345	0.00787827437456737	1
17892083	0.0129085180994719	3
9860314	0.0202025052088249	1
82990419	0.00288496427789931	1
79283737	0.00288471942032533	1
38736577	0.0258081545468533	1
184105441	0.00105192703931935	1
44437065	0.00111715540279258	2
33748019	0.00104853743221049	1
51916648	0.0186776156638574	1
21593127	0.00111401516028594	2
143902760	0.0028635364857841	1
151700657	0.00273757436664637	1
25193733	0.00104252258930608	1
50369662	0.0653375711524731	1
119879264	0.00398112176763198	2
116439197	0.00104100897949638	1
12982028	0.00239875000249636	2
20842226	0.00659226206933432	1
12562163	0.0592379005627396	1
10135432	0.025781841749617	2
20578977	0.00491917039262408	1
72385568	0.00103717391997774	1
31353477	0.00103717248975264	1
20473510	0.045137547042619	1
17934373	0.0146991982022056	1
38336654	0.00528865477074171	1
26497965	0.00103327477238135	1
19364793	0.00811040288592921	2
10476569	0.00441321699847684	2
18931141	0.0161668256332182	2
22497803	0.00297128874747912	1
31230744	0.0650555855868078	1
208931565	0.00145525999189184	2
14477225	0.00105486868534071	2
35138966	0.00270114685987133	1
27686802	0.00181989688154064	2
126648679	0.00296330161793718	1
54488230	0.00151990913676809	5
79951253	0.014628232201131	1
33715846	0.00915237999062362	1
25820476	0.0010267764303436	1
10596088	0.0649075265091939	1
39701355	0.00144426191762613	2
11302740	0.00781961142136828	1
33622780	0.00109126854069321	2
23525206	0.0110234184050421	3
103469767	0.00105387324248487	2
17266569	0.00452374699327418	1
40954528	0.00164083618059306	3
39031958	0.00973253803017818	3
15767633	0.00777850250715464	1
44449422	0.00108830196502544	2
14107685	0.00530920069335475	1
13267555	0.00483218948194796	1
7464181	0.0156215230692702	2
9680382	0.0447119708445444	1
16463252	0.0090576781444472	1
43326958	0.00171155473498733	4
15921641	0.00101734099450658	1
9322498	0.00260876820480549	1
14797483	0.0327751620317288	2
22761614	0.00101494184011061	1
16607117	0.0531388009271799	1
13078087	0.0111407747366147	1
3378435	0.00479787653986864	1
16493621	0.0050060692183923	2
13439405	0.00140389908342907	2
13395178	0.00101002910759338	1
11162921	0.00472548761137422	2
51125620	0.00447779776654584	1
46718634	0.00342756060679556	1
32771783	0.00100908458029107	1
9583142	0.00948202333755912	3
22999059	0.00100603732354564	1
27423832	0.0027535630368687	1
14858378	0.0447229454360702	1
24881764	0.00255385200133452	2
28406188	0.00141804829911752	3
22895107	0.00446340911039612	5
19895059	0.00125738295510651	3
15926627	0.00263228895164673	1
20776875	0.00749725709322343	1
28055593	0.00274832158338806	1
62753435	0.00141427116035975	2
23572338	0.00141367710473246	2
14523853	0.00100233583847511	1
50046306	0.00100036853167112	1
11223050	0.00846611408429023	1
25784703	0.00907032273149475	1
24709701	0.0010002343752156	1
18309660	0.0307887607833968	2
33201152	0.00760517581920598	1
25556590	0.00287767681327573	1
27504391	0.000999786980461447	1
21989397	0.00632795603684088	1
13828902	0.00656037149247643	1
12296118	0.00380894862307185	2
11495965	0.0583424518617644	1
19526564	0.00342555683708577	2
35923746	0.00163725058954871	3
18904911	0.028295270786874	1
26113857	0.000992548680789955	1
37593129	0.000991635258628367	1
11337374	0.00230815685479627	1
13706298	0.00229425740955444	1
13880373	0.00626426410675175	1
20842184	0.00248783088887298	3
31646073	0.00107693661676679	3
230876170	0.00186449338605591	3
162628411	0.000981930248341644	1
14537728	0.00256667936993138	1
43577135	0.00540224593354356	3
52701792	0.0094596301360412	2
23660467	0.000976897144999371	1
89764563	0.00169745474432225	6
11631633	0.00404679175816138	2
15784952	0.00229106093690816	2
27343603	0.0072812626613318	1
60188648	0.0064131634643044	1
46096272	0.0544853578835573	1
14880099	0.000304589661645219	1
12329661	0.000970800903435171	1
14452546	0.000970302978253084	1
21346412	0.00648683780620867	2
42157420	0.00723812924824461	1
14093619	0.00225463132075573	1
13855473	0.00547766370117726	1
19973443	0.000965458760477396	1
19133648	0.0185250325352154	1
24576315	0.000965067935669737	1
10724775	0.00352892444430204	1
18807853	0.00335880678408202	2
12279459	0.00557606478583153	3
15846230	0.00732146094532135	2
19290445	0.0014852993263872	4
15454534	0.00730390105449133	1
17353160	0.00656710103290335	2
19476304	0.000971782604340447	1
25076768	0.000958320261303701	1
15665785	0.00489308860541834	1
20933558	0.00725935403618812	5
53083959	0.00261673620820341	1
21993321	0.000955107493470866	1
36819443	0.0024193145106214	2
19946468	0.00341683962534276	3
24601138	0.000624462439521472	1
23313402	0.00249264748254166	1
10587331	0.00450549729272239	1
491822665	0.00250940663150143	2
27927861	0.00133759955880238	2
22191778	0.00272891978038688	1
212018488	0.000947660937927668	1
60059178	0.000947207510410312	1
10707290	0.0554131578558059	3
61177205	0.0010129424859254	2
21866667	0.000944605963473842	1
2516311311	0.00133029376917679	2
15490778	0.00131218942000266	2
81397804	0.000942235188014172	1
5948959	0.000942025392382446	1
8953367	0.00166289540082564	2
16949736	0.0185367621627249	2
246986984	0.00136698309629341	4
123310725	0.000940099494088981	1
11523665	0.00743237701312174	2
52397577	0.00140750791001595	3
17943540	0.00246253723325889	1
12639226	0.000938694254951007	2
30893830	0.000937169624977119	1
16855630	0.00165478046376407	2
24102731	0.0247329981339567	2
40802804	0.000936201316162041	1
11511975	0.0244250529824627	2
34149518	0.000720836206050943	2
52756825	0.000933704786902463	1
22998000	0.00844953578449015	1
67422590	0.00131559927902927	2
22665077	0.0184235687116298	2
10422496	0.00106826600065867	2
21386985	0.000931939390911306	1
51977327	0.000928749507217441	2
11146070	0.015990336822755	2
32491579	0.000930722956625779	1
12794803	0.00482750255267995	1
12566471	0.00109893300423781	2
12088917	0.0148181933850131	1
27235943	0.000930037738498252	1
22944907	0.0407893267268163	1
8907009	0.000929529579662193	1
11495350	0.0149533327060323	2
19729465	0.00241506863649307	2
23935756	0.00113181616619816	2
13394842	0.00369841381228009	2
17994124	0.000928231920120369	1
36580830	0.00148829629476544	2
32909642	0.0147392018901488	1
12960044	0.00119201703096748	3
15489802	0.00265951674451989	1
25551683	0.000923398196848186	1
26150676	0.00313153234745941	1
26592300	0.000921526796904665	1
13724076	0.0102194445594959	2
32467069	0.00432713841458266	3
24482329	0.000918185293955615	1
20023256	0.000919381449033969	2
79254225	0.000917174107862448	1
82573847	0.00128977767348008	2
1759489	0.000914609566427746	1
37034845	0.00127091890817709	2
35631907	0.000913148405603948	1
25513778	0.000910916116765055	1
14126320	0.00335690285632363	4
25301128	0.000909400194876539	1
11540399	0.000596084019450893	1
10480953	0.000731858268944252	1
57921021	0.000907916673273534	1
40979943	0.00093360663733226	4
71529609	0.000907527171952932	1
6514576	0.0135016257389617	2
14318175	0.000909882489007372	3
16752937	0.002390795938751	2
31750797	0.00246139150862209	3
19921847	0.000905269258396178	1
6604951	0.00428673317397476	1
14914691	0.0563478396075694	1
10062595	0.00236879078150515	1
67420873	0.000901425744855677	1
9069674	0.0172806314915839	1
45543074	0.00090103595574162	1
36567823	0.00150598768566226	3
11658841	0.00467580331268342	1
27927846	0.00144677608172605	2
25774710	0.000897756263513071	1
23799581	0.00243931266961692	1
37828177	0.00169858903633714	3
15516451	0.0104667535653453	1
254391876	0.00234164189601522	1
19685878	0.00256944419060685	1
62102190	0.000891390423814037	1
11276342	0.00233579268657543	1
29825341	0.00302738260564719	1
30690466	0.000889938379825851	1
17528197	0.00421539998683313	1
22434418	0.00207236916366759	1
59319388	0.000889185453192212	1
7227170	0.000888942960829296	1
20189809	0.00225719109412667	2
9198245	0.00316727632550267	2
19119601	0.000885665900253413	1
24208936	0.00675165540062749	1
62031981	0.000884798433426832	1
11973311	0.00136760354690721	3
10962142	0.000883482313468806	2
146140139	0.00377806407136706	2
49641861	0.00088194606464938	1
98764726	0.00131877146023292	3
17091418	0.0014426220519918	1
9999559	0.000808549943707051	1
13741823	0.0012213222271782	2
21347898	0.00148549590921206	2
28649401	0.000939643994359121	2
11140565	0.00140822620641818	2
87247671	0.00554281014478171	1
28906659	0.00387299214191991	1
8415004	0.00087471258108043	1
42593596	0.0102291872815515	1
39390144	0.000874152159497837	1
21838642	0.000219352915122187	1
30672775	0.00123228039609235	2
9824588	0.000873502262743293	1
16574155	0.00234275659268488	3
58368083	0.00776608512539337	1
20401183	0.000872942035986312	1
13181417	0.00352644277005788	2
20765506	0.00773316711455304	1
21653217	0.00202494903660378	1
23445104	0.00120751580065001	4
34842632	0.00769991075799359	1
54901985	0.00169421154034862	4
29123594	0.0166115756419987	1
20284773	0.0296736953649919	1
26623553	0.000566967952957882	1
22090004	0.00200990374461044	1
4645238	0.00488578423118601	1
143831571	0.00329393672031412	2
45101629	0.00448128985775262	1
17227800	0.00129559909151963	2
29643876	0.000914819607397159	2
13393057	0.0441341535437029	1
8267156	0.0245101205702541	1
31185391	0.00131769154982536	4
31157292	0.000944505248664095	4
7815414	0.00829594243056483	2
65372695	0.0015982529904907	5
26044197	0.00142002427815055	3
4972715	0.00812232771077207	1
31574028	0.00449429723545829	1
9924830	0.0121325102667487	1
25217052	0.000830302967890781	2
44777102	0.00131425888371794	5
7027063	0.000377978342642618	1
70728922	0.00118293477045504	3
21114054	0.000850750766202827	1
15534770	0.00136689396636549	2
13207605	0.00222654166172626	1
8083854	0.0369366822198285	1
129843309	0.00118305341734562	2
23384813	0.00753680848136353	1
11524822	0.0052830968017145	2
39623231	0.00646021315612794	1
21471511	0.000846186933136337	1
21311886	0.0113018547214719	1
54293729	0.00118027879843837	2
22387664	0.0139978579905986	3
19997003	0.000846713026460266	2
38025507	0.000843635123985525	1
11582783	0.00121768872149269	1
14773060	0.00421105355410713	4
10017287	0.00600037631407116	2
9984904	0.00213744836833264	2
22524704	0.00104078860326198	1
25190484	0.00118721557702035	3
17898647	0.00155442356327651	1
10210305	0.00698612796789555	1
18947878	0.000841333764096705	1
10405941	0.000362351659019247	1
17795161	0.000841125276425613	1
15373861	0.0063203066167911	2
44086886	0.000891750206478167	2
23230328	0.00512293597678716	2
37099384	0.000836757475103319	1
81141546	0.00228832072524169	1
13820254	0.00138011442883333	4
37094663	0.00083457397831992	1
134635433	0.00211554960315741	2
31815645	0.0336712061580315	1
10102816	0.00089183803267308	2
12832309	0.00739749383431693	1
25096804	0.049849384175413	1
8756217	0.00302311545980404	2
14054548	0.000836818503292345	2
15151921	0.000830456063449484	1
38417133	0.00117017267174148	2
172265434	0.000829822977653975	1
24587237	0.000888882607402622	2
100713694	0.000829361764224903	1
38932574	0.00238654409118529	1
134912359	0.00228709478546777	3
31452166	0.00136098758811609	3
22880375	0.000886512961281913	2
25446986	0.000850863600677484	3
16273726	0.00422965353179765	1
15326432	0.000826123323708624	1
11254160	0.00160207685367034	5
11687070	0.00292413980786592	3
7480601	0.000822513796359196	1
17609077	0.000822500010711697	1
30425313	0.00627420543095286	1
13306891	0.00137355442992277	3
22255165	0.0045071802244866	2
50933263	0.00278949670195171	1
23799329	0.00236231957023748	1
19607868	0.00299702572155494	1
26649677	0.00230176297675316	2
20648331	0.00358904935737529	1
7574113	0.00154815941125619	1
7793158	0.00723370267258983	1
9759459	0.0021249399264875	1
27534696	0.0042459054091946	1
7478272	0.00276711887422438	1
126695423	0.000814696984672242	1
24223015	0.00102094436221557	2
20866255	0.00739657065533961	1
7667169	0.0663973967739254	1
12000495	0.000905526094654461	3
11170590	0.00278672435631586	1
33990002	0.00234147404761861	1
54144662	0.000813245445109838	1
11076429	0.0152119306634641	2
25106329	0.00415542640273728	1
26584986	0.00081811636628895	2
66769641	0.000810614275993669	1
11845117	0.00533160448445829	1
11353815	0.000862433758484678	2
21442421	0.00232056906578166	2
13170832	0.0164417943721306	3
11367948	0.000972296104799203	3
26313498	0.00614394736134652	1
11186830	0.00511179911446075	1
13546721	0.000832969511923892	2
19731012	0.00210910877032638	1
12894727	0.00210871423755282	1
38232291	0.000804138271733387	1
33559520	0.000803968955668178	1
25466767	0.000803896045033375	1
16790571	0.000803605398135316	1
3060657	0.00111821299452923	2
6690003	0.00609542757769625	1
10654835	0.0144496960769426	2
11509682	0.00185805105190301	1
7156121	0.00612250869695142	3
14100700	0.00377568266193946	1
10210797	0.000799818894328436	1
23599341	0.000799464828031868	1
19164279	0.0127291254747137	1
12628770	0.0145704345358046	2
77046492	0.00209315063609278	1
24081867	0.00271199934367197	1
36844227	0.00505691168002841	1
14184596	0.000798201084482601	1
9860205	0.000797816642313664	1
21734793	0.000853020511469393	2
22948048	0.00119688717399709	2
8916959	0.000990359774921576	1
14382021	0.00281022053050763	2
27709270	0.00706832604643428	1
8957627	0.00389697184269884	2
86916718	0.00228346973791205	1
41296720	0.00112794714870904	3
41446579	0.00228129118684573	1
21869164	0.000792585312850573	1
23560681	0.00193147966247076	1
20406699	0.0126073150007507	1
96688305	0.0008423345290501	2
18804422	0.00108331269249476	5
15323087	0.000840922236007755	2
24763758	0.000789331600653096	1
25020758	0.00160599259833308	1
28758697	0.00078903557207464	1
7062801	0.0448630692161222	1
13782186	0.00109524046121079	2
371907868	0.000787280865044884	1
10584464	0.000656551253089952	1
98911823	0.000786837639904289	1
64793783	0.00133859169824165	3
11970044	0.00114059236051011	2
15451966	0.000797828538571038	1
18412351	0.000785936021425569	1
11315862	0.000841868125004205	2
21785945	0.000767597394237556	3
34500462	0.00109363577773544	2
37469802	0.00108822791356105	2
17533437	0.00182431467077552	1
128950331	0.000784686581586884	2
68458021	0.00597244502485159	1
15419472	0.000836795920772241	2
27490929	0.0341102101291028	1
44408053	0.00134738895255268	3
10010782	0.0125872729085994	1
31635590	0.0149683728128202	1
14565480	0.00105473451365785	4
10788929	0.0543791072373436	1
7298031	0.000778091991276194	1
15948442	0.000948011829567327	2
12697586	0.000795536056543692	2
18210201	0.00077794674512129	1
18709509	0.000775680653671979	1
12876984	0.0010883209578747	3
7497692	0.000774260837507698	1
10214907	0.000774150093893765	1
27984634	0.00204544030810958	2
35170252	0.000773882562615101	1
20974290	0.000771261462623288	2
8376596	0.00400647354878528	1
16172255	0.000616766730921905	1
47909630	0.000770395839688333	1
11931099	0.000938142698162969	2
15513464	0.00296959305787643	3
21789742	0.00487543220325287	1
10501599	0.0337619936026619	1
12999829	0.00178768312840483	1
33788267	0.00107551984162648	4
9541203	0.0145183899354529	2
43484273	0.0058421885715896	3
62644095	0.00109571216020899	5
34377610	0.00178352144062215	1
19752489	0.00220189164667939	1
27027982	0.00106719872032661	2
42234201	0.00107844173836288	2
10666921	0.00200381140759307	1
10788037	0.00161276135429006	1
14922410	0.00863658789084154	2
9567993	0.0121508698355721	1
98005637	0.000928863962372685	2
14764224	0.00085295294106338	3
17688442	0.00500594994984131	2
36982671	0.00326423829689237	3
31211993	0.00176874897770181	1
22003056	0.00198652939317259	1
42656377	0.000755516848124679	1
24930538	0.000755353306057261	1
94114681	0.000754490690542565	2
34225942	0.00536988448351529	5
57944476	0.000753571339578007	1
10147149	0.000752412179162909	1
19713291	0.00175255194316635	1
12092897	0.000804210028342817	4
20962306	0.00133601869564792	3
26872816	0.00299645027291061	2
29915905	0.00337955060393729	4
61642644	0.000800017240953574	2
35834511	0.00120733231538741	2
10196691	0.000748140086056854	1
26516272	0.00570983703705239	1
14733942	0.0045051308747042	2
20204739	0.000746714268452107	1
3585963	0.0118851914262113	1
15851482	0.00328713079700448	2
7715180	0.00813174879655634	3
35181205	0.00568274717245992	1
15440900	0.0011693094927642	1
11223563	0.00188579917876576	2
8000668	0.000742396186807023	2
7156747	0.00380135969840312	1
17454556	0.00420556817753674	1
19063336	0.00179163737464296	4
14960227	0.000485977672653834	1
7188589	0.00552281165031791	1
19139247	0.00313906280123767	3
70328	0.000739348448856686	1
29023582	0.00104718669340101	3
12083082	0.00505336971289518	2
15117245	0.000737318385576565	1
25042937	0.00103929437629803	2
23704654	0.00194434597902251	2
9155553	0.00348946201008618	1
11978359	0.000736330182198174	1
8853641	0.00211784432833192	1
17922318	0.000735843495126376	1
46988985	0.00466102417477329	1
13212724	0.00677906335931729	1
7563000	0.00249607017861732	1
880823612	0.000764650639929909	2
20138482	0.00814408859701704	2
28593559	0.00544512444802415	3
15563015	0.00123906504057285	2
18157017	0.00556926201147426	1
70426207	0.00117672552439889	2
44872377	0.000731635098953552	1
11549448	0.000947220756900726	3
16849894	0.0334882629844061	2
43154997	0.00247848693694849	1
13212951	0.0528357472167025	2
11823665	0.000740959118804009	1
27632337	0.00102635928190208	2
15761645	0.00314466200092	3
26950767	0.000727571208386846	1
160282387	0.00101447450174076	2
17526866	0.00460064561784299	1
29769089	0.000726285802084438	1
118287574	0.00100636534830401	3
18724782	0.00072501903782936	1
25422348	0.00189923320790816	1
246379716	0.000724706559805608	1
9106321	0.0329489159560087	2
67698443	0.00245898565814825	1
170360882	0.00208342493433673	1
21974512	0.00101959847179461	2
10431355	0.0396901812963453	2
8085141	0.0138607095692763	1
11070019	0.000769332634448448	2
10791441	0.0444186576660226	1
15547269	0.00104744741496405	3
33640307	0.0403939594342878	1
9220836	0.001889536399136	1
14983141	0.00549356483196277	1
9629469	0.000719486239315979	1
68057976	0.00167399347405181	1
26060529	0.00394586899647725	2
59939215	0.000717918452802999	1
35079501	0.0016715921902506	1
17932256	0.0037290366094572	1
6197723	0.000716379458328067	1
11661630	0.0109177131261231	3
7519083	0.0314117922644846	1
19689734	0.0309758878050857	1
28268563	0.0037194632499748	1
14034328	0.00469947666128614	2
7826784	0.0529125803989937	1
18179521	0.0113771856065203	1
36066906	0.00100584128984938	2
12006405	0.00464047599690576	3
54932385	0.000713146133361244	1
8155215	0.000842121557026039	2
20295025	0.000994845728872717	2
17641776	0.00100539252207371	2
15530681	0.00542328229788734	1
61969813	0.00194718143904375	3
10032720	0.000842202615314733	3
7634487	0.001849319573117	1
11518185	0.00801549621792515	2
6102879	0.0185521509985411	2
8385987	0.0101804421467426	1
27821298	0.00186297562161989	1
14365595	0.00284124128105538	1
43608397	0.00335854604083474	2
40216996	0.00113963953649781	5
6125050	0.00194973374918611	1
56697519	0.00194435276832966	1
117508784	0.000709439748555924	1
61162652	0.00070922584759708	1
9847803	0.00473957017031691	3
13596810	0.00287006236677773	2
8271116	0.0506135936039702	1
26565323	0.000708320324829516	1
62976550	0.000708204672774969	1
40489349	0.0031430850629042	1
19789029	0.0133865090454541	2
20029835	0.0173407549675534	1
17523748	0.00442297063873463	2
11930057	0.00185362133623019	1
19478659	0.00440972763474504	2
17463408	0.0152940770388986	1
10185130	0.0030923233442774	1
31548172	0.00338482399683031	3
6492592	0.00599901485479152	2
6521082	0.00556979733876065	2
21476248	0.00184660039391863	1
13377864	0.00240204335244435	3
8352803	0.00122983516995677	3
35399694	0.00070421307396787	1
23910483	0.000753718193606588	2
128101993	0.00192618227055721	1
19464923	0.00112817973837963	3
8912759	0.00462003760143163	2
6269611	0.00444469087745343	1
8378442	0.00241052315621923	1
42187278	0.000700081748760562	1
16372085	0.000874990547704458	1
10121769	0.0785892042641046	1
8482908	0.0030470004646885	2
20279645	0.000906257019960887	3
12873277	0.00237239387810774	1
31188205	0.000698279951816894	1
6701206	0.000723586174269316	2
17301144	0.000850150194657377	2
41827255	0.000702930393062236	2
15082737	0.00088029389593637	4
15616082	0.000696438974306368	1
19789499	0.000696075691265868	1
11131977	0.00069597151723996	1
24341679	0.000980069855453955	2
26762966	0.000694763541846832	1
6707519	0.00074150011593868	3
8432648	0.00517817090608834	2
41649546	0.00181477162273555	1
90217885	0.00071170258383449	2
16442502	0.000691682327246643	1
12494709	0.00526059629785905	1
280734990	0.00103560636100744	3
12586233	0.000691302339753167	1
17724582	0.00157931869032616	3
15607169	0.0179927544578092	2
8876799	0.0077502456379032	1
80730852	0.00122565686843267	3
14397864	0.00117076081758845	1
5085445	0.00613230618197915	1
137780991	0.000689020434690832	1
28844550	0.000812699176855807	2
18200818	0.00625849027956919	1
8374056	0.00977728772085525	1
13874446	0.00181646253625256	2
32077217	0.000964134257900438	3
7928281	0.0061092942583673	1
19910229	0.000686418330045134	1
33359095	0.000967607408292715	2
26535731	0.000681399424332618	3
10002857	0.000685324649373795	1
22473501	0.00511857189316984	1
19590039	0.00238779521253712	3
25633537	0.00440385136720388	3
6523319	0.00179020051389101	1
14367538	0.000682901173950731	1
45663366	0.000682796755703025	1
35667110	0.00969683063966215	1
7441213	0.00535549575405538	2
14874743	0.00178678469201888	1
7547313	0.029898929524498	1
5592848	0.0284582506175346	2
6965643	0.0112579223461038	1
8278485	0.00605507193695176	1
8803069	0.000492393086756216	1
25463167	0.0026427299566291	2
6894631	0.00516959675542303	1
34451615	0.000677830260763101	2
43259061	0.00143970155881447	1
51382320	0.000803426991561693	3
49300805	0.000776246873101326	4
28559059	0.0025301807167609	1
18226484	0.00270928587408572	1
14055469	0.00127820104579029	3
41664919	0.00302591546331484	1
7510379	0.001049749299153	4
13061610	0.00156981576280854	1
24070215	0.00075718448796351	2
16266647	0.00399925085006006	2
18670037	0.000751469766459822	4
5561853	0.000672402358642304	2
62743040	0.00547308482239085	2
7884608	0.00228210401673464	1
20826098	0.000946771416578861	2
53520635	0.00107927145613553	2
20012621	0.00597009266887366	1
18732791	0.0011416629387103	3
21934873	0.000669632220994515	1
18410212	0.00183318939576157	1
386482482	0.0128489428999252	1
45516250	0.00480710900764808	2
9151907	0.0034223050380604	2
5442723	0.029321859847299	1
17770490	0.00779731788993466	2
32639754	0.000668150885672469	1
7407143	0.0015484428496174	1
16183216	0.00676357805182023	2
14061849	0.000666810604085215	1
46222479	0.000986402702408605	5
1092873	0.000799826478320837	1
12855882	0.000929433237273405	2
12824409	0.00123227898803307	1
21795342	0.000949413480690209	3
46920577	0.000962397820393428	1
19066525	0.00345786140511359	1
41179609	0.00174105901079802	1
23536001	0.00105788382871967	3
6681425	0.00176603130825653	1
6483647	0.0290982362793176	1
14809020	0.00396211926236005	2
21143465	0.00589305328052035	1
28254082	0.000661404556905524	1
8938310	0.000661114387287348	1
29529337	0.000937872601017282	1
13542527	0.000660355986292675	1
18336263	0.00371116975370144	2
9755712	0.000475103577838876	1
10960006	0.000929964520501774	2
70003505	0.00433892741776517	1
305592888	0.000658411252668886	1
15719077	0.00065800949794076	1
22588008	0.00065720194049788	1
32672609	0.00247513355251001	1
15589215	0.03369560688029	1
14863040	0.00222326756591542	1
7403587	0.00590972260933936	1
18150975	0.00931342263472881	1
19255774	0.000653878510002404	1
46603315	0.000653167903595041	1
11286583	0.00369953146836955	1
11552204	0.000232881096311413	1
18872666	0.00151954919853953	1
47698577	0.000651639264869918	1
145814971	0.000651469290656933	1
23455324	0.000651401936882859	1
56528593	0.00194944806189514	4
9470752	0.00221122219610321	1
10846591	0.000900427716601647	4
15466556	0.00137962251013764	1
15001877	0.000661402237788783	1
15341309	0.00151338454712403	1
6925596	0.051007301711063	1
15757966	0.00151312441427499	1
22229852	0.000665995803770056	2
17425453	0.000914508699092736	2
9617555	0.000648524389706964	1
17423914	0.0139504588420006	2
17619642	0.0015109392763523	1
667940992	0.000648310958741555	1
21572301	0.00109687631254052	2
51763853	0.000648233404344503	1
6587198	0.000425047022711201	1
84140461	0.00104784687335991	3
89551176	0.000913345040374033	2
15238436	0.0271256326266515	1
31642294	0.000647104168352014	1
23267547	0.00168134757073204	1
8813970	0.00711246784310846	1
15241282	0.00169346155597081	1
8740803	0.00486540903341273	2
12192058	0.00488055520030877	3
36004576	0.00150238134820282	1
116421766	0.000644268414026776	1
28870794	0.00490127765772038	1
15011919	0.00072088940862822	4
28967588	0.0023360279017424	2
17198965	0.000642362129109103	1
15469092	0.0254577951709579	1
10054926	0.000687616666751893	2
49053528	0.000161184392440659	1
37308131	0.000641729562440332	1
99469056	0.000641359942205862	1
18160027	0.00077404336076149	1
16368445	0.0102159351955183	1
11669323	0.00121526823859814	3
9497829	0.0122866030579414	1
9282586	0.00217027358486533	1
13188138	0.00122490368370323	4
77810161	0.000638783435108505	1
16886085	0.000684114308793411	3
16900	0.000637241277305995	1
21396990	0.000637086127452901	1
44376984	0.00219706003899193	2
17992611	0.00904710674163377	1
7410768	0.00425944192202923	1
14991950	0.0677685978917909	1
4626920	0.000640031910524848	2
36559096	0.0121966991649353	1
19530053	0.0048358912089491	1
15548534	0.000634315392439234	1
7610886	0.00484080795394483	1
26724383	0.00574918479287814	1
22233820	0.000633975795819909	1
79754786	0.00483511897882718	1
12675632	0.00063302986273757	1
12249910	0.00147435562025421	1
16886531	0.00358638368582161	1
14246412	0.000632499867474099	1
61244609	0.00214806880517103	1
8101783	0.0470553556102778	1
34827418	0.00175606870753694	2
15635087	0.0016058685215745	2
49042637	0.00153823116711302	1
18870321	0.000752622684010756	3
6881233	0.000630925872096883	1
21964881	0.00063032883710127	1
22167028	0.00112494310323028	3
26594138	0.000778304342282709	1
14827982	0.000629635705837884	1
13605280	0.000629152093536017	1
21606388	0.000628955643692914	1
10958915	0.000280836221119276	1
31349217	0.002126015267537	2
12609577	0.0120524445054094	1
10714890	0.0266789799249316	3
1129166	0.000875516078170566	2
8111119	0.00846184429096137	1
31840549	0.00296085529769742	1
7764381	0.00543074549402309	1
11411294	0.000627115768511041	1
10111650	0.0103642873325916	1
18035330	0.00164187518287788	1
8964171	0.00159824523390852	2
9781570	0.00351539718207484	2
11008502	0.000702448362835964	2
29884920	0.000625181863918409	1
7393731	0.00212252378075363	1
23856395	0.01132019298596	2
6293699	0.00315761202314874	3
8587203	0.00163709460555324	1
9903692	0.00179694735957655	1
5883913	0.00150143093640502	2
23916700	0.00395076110371025	1
12142951	0.000624371419573366	2
135085903	0.00266222618770422	2
17198589	0.0115822843306368	2
16592107	0.00505816856866509	4
6944609	0.00408659199759853	2
25045868	0.00394017357896665	1
4807140	0.0272605194273917	1
10003772	0.000628698098747875	4
14100872	0.00322040398096567	1
6482692	0.0335951902371866	2
199671338	0.00110811503524574	3
10010588	0.00489466661126277	2
12787302	0.000682156669131749	3
13908006	0.00143996165860224	1
13976539	0.00705663884801792	2
11204394	0.00159707514155536	1
20548082	0.0023166309313553	3
187987949	0.00124283853644931	6
7475817	0.0379413174247729	1
11499510	0.00169519790159898	2
6712036	0.0046916451341998	1
25244993	0.0040560482352059	2
25726289	0.000616574404273444	1
7639613	0.00459783986658851	3
7482816	0.00319934497874919	1
22361739	0.000615314759732779	2
34156711	0.000725370116883117	2
38220043	0.000613843255390357	1
25251133	0.00545779716505141	1
532353750	0.000864947350205428	2
23910612	0.000612951713856569	1
12295580	0.00393693632414889	2
7468151	0.00452180815289269	2
9052826	0.0272177356795192	1
9481136	0.00465408681820941	1
10547275	0.000791547383139629	3
17686578	0.000611332432218637	1
5661162	0.00143209578287996	2
14843848	0.00386607655526676	1
22414712	0.00233663255491142	5
23437780	0.0006098712434171	1
12567855	0.00400792731048309	3
17168202	0.000862838516842634	4
41738110	0.000741140865809157	3
25327307	0.000911047769259919	3
55118470	0.000856837021081885	2
17713879	0.000819405025791845	3
335964782	0.000607891904175343	1
30551493	0.000856152410268182	2
10278569	0.000606553188698855	1
20776653	0.00392621006750565	4
10434600	0.00152740494713042	3
16837134	0.00232404574716308	4
18122262	0.000623341762953756	2
32486520	0.00286756828489252	3
8885482	0.00383267710380671	1
98034430	0.000848769608734507	3
18172622	0.000604598460655403	1
46718217	0.00460059553767912	1
9012421	0.00173942400899477	1
8437554	0.0449557648546429	1
12181096	0.00419023916090492	2
87767567	0.000851499553347946	2
617735278	0.00206942838255969	2
9452915	0.00460154378479273	1
60097894	0.000974912288727117	5
5943718	0.000645657096677918	2
16298168	0.00060667885610581	2
11980486	0.0115572445416154	1
23311344	0.000837387252028491	4
10471462	0.00157703653901763	1
11789896	0.000851792398059672	3
14878482	0.00230227742671894	1
11260232	0.00380850173645075	1
10438289	0.0462104931746096	1
453165029	0.000777349470866955	3
15417595	0.0107187487883259	1
22002479	0.00115024462768772	4
83136820	0.000848649341232274	3
14036848	0.00157077112805429	1
16938127	0.00156993208291427	1
19292385	0.00172377123030052	1
10026011	0.0104983783971844	2
9319847	0.00658205867803521	1
8714282	0.00283569727826909	1
27559447	0.00156771399913685	1
20456319	0.0013935539246608	1
35882660	0.00163746157468689	1
11948269	0.00410888771044898	1
118808276	0.000894928956513078	3
10181930	0.000597464373346563	1
2378584	0.00378197202250671	1
14979065	0.00228073779397845	2
7763922	0.00282829027406895	1
15569361	0.000865827922050202	2
6362902	0.0013849284909918	1
195202105	0.000811498289388926	3
21996869	0.000595465518118321	1
21435660	0.00090785975708387	3
31950123	0.00145940025986534	1
14281615	0.000633814956482818	2
21295094	0.0094823386474388	1
12384706	0.000955604948780384	2
117826664	0.000889725644166065	3
8012027	0.00653904429117482	1
16706724	0.00308563916130983	1
8611530	0.000563581396021056	2
6990524	0.00155082071654865	1
30093372	0.000833190319045067	3
18185499	0.00200743728436139	1
6453994	0.0113392821636969	1
6075438	0.0426390355746831	1
5532547	0.00548382399110594	2
4936551	0.000829291714159335	2
366034266	0.00199491260761578	1
29879390	0.025195339175931	2
9622794	0.00369219519872721	2
16848951	0.00224095419621058	2
14808521	0.0319048052668724	1
77372433	0.00445535739686777	1
15571803	0.0225359658586677	1
6170432	0.00058663925817135	2
14340043	0.000584934939926005	1
40139962	0.000584859904466323	1
53868215	0.000584570691171828	1
15000024	0.000797323438103136	4
15294595	0.00218508924729069	1
27297334	0.000584105614270715	1
10000979	0.00206407717852487	2
19261712	0.00258844007588462	1
12947006	0.000583609593655997	1
10851027	0.00281795639659211	2
28917714	0.00151626246260466	1
7200349	0.00058338912592252	1
4959314	0.0030269899064217	1
33651866	0.000687165990885957	3
32741479	0.000821209355346736	2
19117516	0.000582327585572864	1
6950487	0.00382964690607596	1
45190838	0.00382940078901961	1
4579079	0.00159023181981216	2
24200127	0.000696156158577207	4
22153930	0.000580378075172279	1
17772631	0.000566350704578498	3
8473437	0.0419768504531326	1
33292841	0.00057950277127541	1
6230067	0.0413868560375117	1
8336659	0.000620336038939393	2
7896689	0.00221644370173623	1
9424495	0.00784230928336752	1
13897519	0.000577172383355464	1
25239775	0.000906692257492961	3
11715141	0.00151111919875306	1
24861152	0.000576566958989064	1
188467629	0.000576279761163845	1
9423572	0.0037314127744759	2
13491054	0.000575815889972461	1
26893017	0.0014613347550004	2
19930544	0.000584072169711972	2
17472757	0.000801608431981397	2
28644240	0.000574063289849629	1
10563748	0.00985992144133389	2
8608480	0.000573947643310809	1
9131066	0.00437827974846674	1
63050221	0.00156972414368684	1
11682569	0.00133496571910522	2
5875946	0.00405741802876938	2
5783095	0.00193389448891717	1
68235048	0.00509567526406815	3
25320039	0.00100427741047396	3
26660307	0.0195133293656069	1
8619492	0.000568735158651187	1
12444065	0.00132338065501039	1
3819332	0.0151353724749898	1
15446917	0.000977023386473014	4
15238097	0.00130407395218842	2
7324177	0.000635577906476576	2
29374742	0.00241912168898776	2
27117940	0.000565915143631798	1
8330491	0.00358174757476936	1
7322155	0.000817934355127304	1
8186502	0.000141895046674688	1
45102953	0.00197477068423109	3
7078760	0.00217683260611802	2
34305361	0.003684979189426	2
5799223	0.00191446963290087	1
13215000	0.00056264422190717	1
6426921	0.000562293405215849	1
7779524	0.000561694089914265	1
16037083	0.00413106577628831	2
14707378	0.00369372990824347	1
23336693	0.00369239895970754	2
5567079	0.000601240610950966	2
6648774	0.00355394144848795	1
13934223	0.000560959402758287	1
9429058	0.00610310576459076	3
64829969	0.00153454450472961	1
8986163	0.0106560930008366	4
20478832	0.00142048491779108	2
10288952	0.00279972982753464	2
7459765	0.00160980495033186	1
8725809	0.0321685950553883	1
38746239	0.000787870971632816	2
9624761	0.00454385130301651	2
5922259	0.0398856204771011	1
17662834	0.0088833694272157	1
242759631	0.00146015926451151	1
9027834	0.00188657891965248	2
17117629	0.00352195599837838	1
6552535	0.00424213449276783	1
12259304	0.000772107151504732	3
16692939	0.00127844598111128	1
20476482	0.000834373247661291	2
22326914	0.000594492503859716	2
13956099	0.022859774718188	2
21631046	0.00188239627437048	1
758111939	0.000554195769414367	1
10906442	0.000772976261526746	2
728456254	0.000780920717992264	2
10811089	0.00188763130701481	2
15939666	0.003507271372649	1
30826386	0.00400561915500371	2
7380642	0.0279600336029253	2
3838004	0.00287151181821898	1
16267570	0.00180679562777074	1
167336882	0.00159006122697349	1
21369631	0.000554981603395595	2
7022588	0.0015114890927727	1
37812247	0.00349352445898135	1
6200911	0.00276375473975524	2
19338536	0.000550709526009916	1
6660897	0.00209283026422802	1
7338649	0.00432338591217267	2
2362467	0.000550540505139493	1
210035406	0.000918056413183572	5
41559426	0.0313222260002841	1
18530578	0.000771908037205235	3
95864153	0.00254326214022718	3
17096196	0.00214206479231672	3
12358941	0.000892898755611776	1
7185723	0.0126870439421167	1
12181460	0.000773541387555505	2
35560529	0.000768341006767738	3
22826896	0.0025347025093532	3
7211013	0.00157700038699282	1
136829956	0.00186033734792983	1
18681514	0.00069386250063224	1
7962111	0.000597501247160206	2
15588804	0.000546977992629995	1
9158471	0.00177846920872606	3
6591804	0.00157312315053955	1
22934216	0.00101118696423418	1
1289328	0.000546383660434782	1
20228773	0.000550136761909256	2
16894744	0.00142713625301205	1
77295471	0.000687421662492007	2
16052475	0.00142695564958518	1
13969570	0.000544687510740665	2
14365677	0.00142636235237307	1
56747798	0.000561797617840284	2
14453218	0.00483907635448147	1
33831691	0.000813682363267854	3
12498302	0.00211017692173725	3
15478718	0.00240800307044296	3
5780947	0.000543232376569721	1
14675951	0.00399574324736866	2
10302906	0.0132920766292559	1
7962941	0.00107461566069662	2
62580739	0.000542134528526814	1
10783130	0.00389190677022155	3
5461832	0.00181011374931557	2
21383577	0.000579591746614423	2
13555938	0.0076872515224462	1
8933645	0.0010000686734604	1
4249275	0.0024493624584489	2
18721235	0.00206040751441767	2
13018863	0.00155206389261175	1
4475294	0.0401232851239158	1
46189764	0.000539117165250663	1
52803147	0.000538254109178463	1
23183969	0.000757489649469473	2
13646231	0.0101712477668591	2
22009424	0.000239828793839836	1
18058256	0.00248141900334983	3
6375473	0.00236563795687512	1
12641422	0.00435331980499296	2
7873074	0.00124708687167696	1
14383037	0.000573538205861963	2
89207038	0.00140271273907622	1
17484756	0.0288076514041478	1
37965105	0.0006317453800298	2
8901070	0.0387375234819995	1
7927578	0.0238036513109956	1
37002267	0.00124429187465317	1
9088353	0.000881050889887447	2
18920524	0.00124498588668806	1
25436922	0.000834818750598441	5
14230086	0.000630659017117291	2
17457963	0.00742419646011664	2
7034336	0.000573935476955407	3
8765183	0.000754923303730858	3
18120945	0.000533418589395875	1
4928537	0.0161701421093314	1
9097675	0.000567906856737714	2
326156791	0.00246639113780047	3
17018803	0.000533000651434479	1
2390321	0.000532798313221553	1
402437	0.0233627661283777	1
7455425	0.0048766475102731	2
15050503	0.0303038140780339	1
756471	0.00847897785809184	1
18435735	0.000749932505274466	2
10342325	0.00594262266615204	1
16422553	0.00129585025304425	1
9673494	0.00194760568085127	3
12779210	0.0312597405715995	1
9014540	0.000565895144183803	2
24317032	0.000531244552769073	1
31492847	0.00480274410608431	1
31559655	0.0010165533113761	5
36917492	0.0014545682674961	1
10917533	0.00122198398637184	1
20802815	0.00134801101369557	2
22272257	0.000746871327639907	3
7691286	0.00138831704367944	1
9709420	0.00123177292895976	1
32762030	0.000529218166564802	1
16857453	0.000529043052209633	1
34627213	0.00138434808344685	1
19768862	0.00956785489744635	2
6204579	0.0461705241915226	1
7838972	0.000527969289682854	1
13431085	0.000733292589366625	2
26998042	0.000527548017580743	1
9372106	0.00052734620683886	1
30173704	0.000527320357904171	1
29985719	0.00256662913492566	3
7362132	0.00682698765684244	1
43289741	0.000526299425544029	1
12225612	0.000526183446287463	1
6701680	0.00384253844100002	4
6403017	0.00401486292607656	1
5216250	0.0046770644472736	1
44805134	0.000525747669123807	1
39627668	0.000525718667900091	1
100763032	0.00151301289676312	1
1480314649	0.00269123850201249	1
8924919	0.000620270169106053	2
9458206	0.00200465870916151	2
19075497	0.000524123333823359	1
13989498	0.00229493572077581	1
39877503	0.000772341813411386	3
19730978	0.000523773287737008	1
11172881	0.000523507365570264	1
49849353	0.00145001230415783	1
15780016	0.00177367363979792	1
7839407	0.00187743194962191	2
19435437	0.0425693453909348	1
114602857	0.00051599956544746	4
7173125	0.00425792758720901	3
8058167	0.000740748389229523	1
5904567	0.000521016865194362	1
13782345	0.000605286395816174	2
6992080	0.00397468959864233	1
8623249	0.00928856584636952	1
7738501	0.00120662065263134	2
11443778	0.000520244653144526	1
19544665	0.00144371507344206	1
13013908	0.00329081479775463	1
3526972	0.0348930112565741	2
6601733	0.0268988217692376	2
15269153	0.000807137301090889	5
18302883	0.0013590522585542	1
57857031	0.000727288315768032	3
14629916	0.000517959220025202	1
8428133	0.00460679595304383	1
12464364	0.000517329814055129	1
11971412	0.00135541068357777	1
13812872	0.000517144111829966	1
63941506	0.000729133265786579	2
41463092	0.0039448510276761	1
8637350	0.000643014905454844	3
24945370	0.00244450859094193	1
43672363	0.000515465962882638	1
6925865	0.0266803919236533	2
18355169	0.000645417574797703	2
70034950	0.000514225178327523	1
12749859	0.000716165375026303	3
27833132	0.00338106448755585	2
12942889	0.000513896430045911	1
12757645	0.00337873143389584	1
17185022	0.00100739408309307	1
14995048	0.00246723645314917	3
13673247	0.00817740108825874	1
30431685	0.000512959219618642	1
4789436	0.0026218173466616	1
23967213	0.00390867504200156	1
5886397	0.000511956139689427	1
10891154	0.000515771293575103	2
4714151	0.00147325873195682	1
5611084	0.0327725425476677	3
9842785	0.000548370683470737	2
25718426	0.000518495202314191	3
10750165	0.00329694142153885	2
66754814	0.000511319220579693	1
44272170	0.00382261338971401	1
19780594	0.000511126305509023	1
12375449	0.00195216184067145	2
9976207	0.00119030553143361	1
15100293	0.000510852237675095	1
18751934	0.00389706664291468	1
22301652	0.00347603966761112	4
9294109	0.0356798405206316	2
13377829	0.00116433974347597	3
17838815	0.00146608204228629	1
4592606	0.0220321709324452	1
20121016	0.000600732034542875	3
6594745	0.0313223018789393	1
6577640	0.0371807353470665	1
5327670	0.00050868295551022	1
20310159	0.00352978939526317	1
17200004	0.000716179569987321	2
17864418	0.0080900839038958	1
6558517	0.00117730753471753	3
6143161	0.0407450021812569	1
19373652	0.00385784203571378	1
8678205	0.00053745861579197	3
11072784	0.00446286964253784	3
12326177	0.00223921920958926	2
12809502	0.00970829436551137	1
9075433	0.00117848002992736	1
25522621	0.00168250376738393	2
11176787	0.000502493883513361	2
8454947	0.00970658863466287	2
17843590	0.000955177113502984	3
8910106	0.0011547853961856	2
18032618	0.00319311414201682	1
13123310	0.000504002012348638	1
6171337	0.000728684944445838	1
2334949	0.002336007715708	2
11250275	0.00117212686733266	1
7191704	0.000502295808008605	1
8238948	0.00442523721801655	2
31072822	0.0143070283534405	1
5369443	0.00366401492058096	2
7856104	0.000537112846733501	2
7964028	0.00137282856867918	1
11479073	0.00203707764914223	1
8132637	0.0261165319485382	1
11634319	0.000512769345036586	2
18203691	0.0014410670957188	1
7564004	0.00329331135265203	1
9095295	0.00259833803145497	1
25625346	0.000695196081621937	2
5712111	0.00621304943738956	2
15035808	0.000499965403345643	1
48872415	0.000822006498162766	3
48455582	0.0315237247518917	1
5044430	0.00443380717354464	1
42824736	0.000783062947628901	3
12638952	0.000843083443321627	2
32433874	0.00708066003704179	1
2705477	0.00252214155248716	2
19773760	0.00258224877729939	1
9971228	0.000605048761111483	5
42179796	0.00142742381734654	1
12004952	0.00189303979898171	1
10274235	0.000734088220146977	2
5504094	0.015814638874517	2
6459792	0.000527437412776563	2
29782896	0.000660569683515803	3
6354230	0.025316016299967	1
9086410	0.000494425994185376	1
19448008	0.00135385894689147	1
53960031	0.000494284595959613	1
311562534	0.000878226615276744	3
9471866	0.00135185248075352	1
14459994	0.00211117558574443	2
10099497	0.00049264007190558	1
5620652	0.00467753405453357	2
11190042	0.00141353716072201	1
11076562	0.00166640667273938	1
28964441	0.00128674090307376	1
8689894	0.00235321671185159	1
15868536	0.00373571972122959	1
6944234	0.00434850326707786	1
10294816	0.00208860741007228	2
31594350	0.000731943626875339	1
6913079	0.000904332187003448	1
15770644	0.021199765884534	1
22405440	0.000487438082346207	1
12222854	0.00165549455710482	1
21597213	0.0123985072456368	2
6704579	0.000718612242456748	3
21265508	0.00119417603491741	1
24304213	0.000487032295697029	1
9870640	0.000487006691899243	1
12283819	0.00869396173519628	1
24040752	0.000486793098629469	1
11850720	0.000486684478362581	1
5121391	0.00307666504647239	1
6979800	0.000727136449881981	3
13599830	0.000866832996885007	4
10928486	0.000917752936035677	1
13981631	0.000485276668767889	1
12603617	0.000684107074732004	2
12866014	0.00103844548629229	2
16758622	0.000484878708456373	1
17096783	0.000572163736758032	2
49520928	0.00048447105976422	1
10547180	0.00291709946713748	2
4907127	0.000514727093319426	2
12413214	0.00317889756934233	2
7669555	0.00539362067776187	1
9141560	0.00138899973990844	1
8207844	0.000757468657602267	1
16002307	0.000485606677400357	2
12161644	0.00111472402654295	2
28415447	0.0133993945455377	2
34061265	0.00061139759983148	2
13564327	0.000143036635554395	1
104012950	0.00159995616970892	3
12230968	0.00138271703492631	1
13438868	0.00922025712949603	1
24468803	0.00245869727876257	1
13046603	0.00111899546870064	1
12958450	0.000480102926254422	1
12261649	0.00111842985147894	1
10047200	0.000522833866515798	3
9220455	0.000510982088637364	2
23616714	0.000619049984318962	3
12825918	0.0038427991551065	2
5625784	0.0356377915479392	1
6588097	0.000998578706078473	1
37476957	0.000675158269050713	2
1411340	0.00364054485682207	1
3555051	0.0346016301273329	1
20569247	0.000477815903463478	1
9559045	0.0110316284449645	1
18452876	0.000490052706924642	2
12779391	0.0091636068473332	1
21984721	0.00178689081920506	1
13235000	0.00302181226183512	1
9420814	0.000476814768239913	1
7937606	0.00311383437720546	3
108236480	0.0012467471310965	1
24117721	0.00239035786158449	3
9912886	0.00353131257325276	2
10693229	0.00047570470158503	2
12636616	0.000475433850432396	1
222625289	0.00130192029611628	1
9557769	0.00161308526053243	1
6411927	0.00111596931412921	2
5120046	0.0208310009590952	1
23168153	0.000659598398427464	2
19879641	0.000577988375576889	2
13475104	0.00375618699938365	3
28501228	0.0012980674188101	1
28325750	0.000473881024526742	1
13902047	0.0037221530045493	2
18139736	0.000473177107714804	1
11294141	0.00522837313784451	3
4994409	0.00905566163059307	1
43994413	0.0012920038688559	1
17078348	0.000471740061262914	1
26273636	0.000672436652404469	4
16365625	0.000118269816405555	1
13871076	0.000470692433205009	1
27830444	0.000733432911723862	3
3569007	0.000979976188205171	1
7018284	0.000659681485925163	2
11183378	0.000467840384452978	1
5347338	0.000467306462955812	1
7192235	0.00195931941730333	2
17063231	0.000466902790842284	1
17368467	0.000466340677122983	1
30743824	0.00306372938455836	1
9156687	0.00341567815831343	3
11641394	0.00108345331482878	1
40428427	0.00354963055893635	1
23019185	0.000850670935487744	6
11384684	0.000844975803322261	4
85739372	0.000886130202660188	5
296705817	0.000464606231590362	1
18008358	0.000580702001621973	3
6645996	0.00065386288135587	2
6647580	0.00157450774853375	1
12957920	0.0015597825882561	2
4483482	0.00304850178978724	1
32781792	0.00121306544364339	1
160115695	0.000462587799545593	1
11474224	0.00133119009525675	1
9489872	0.00131722571734241	2
13452121	0.00352937075006625	1
8067777	0.000994846354072747	2
17249843	0.00407163144574456	2
80750978	0.00192334931630276	5
7802931	0.00292649280339454	1
12541245	0.000461839764605326	1
43752772	0.00513574580832436	3
6338630	0.0337309230798376	2
11300997	0.000460810677568795	2
24675835	0.000649369832587068	2
55020546	0.000459475786145373	2
9992337	0.00291504469849745	1
9105249	0.00132434644074198	1
13506683	0.000492895496938169	2
10281347	0.000489352924595524	2
3621493	0.00307345403352825	2
10391238	0.00505544130898267	1
7531076	0.00119422840844348	1
11478812	0.000567800884616942	1
4425221	0.0029091245248681	1
8172439	0.0022399520567852	1
1027483	0.00301845971729729	1
164283596	0.000597221519606211	4
46999785	0.000552472008942231	2
11348890	0.00290544397907169	1
42398980	0.000638118648567741	4
4483389	0.000644991550098084	3
2507339	0.0017498013952987	2
13098821	0.00155495447231866	1
13974104	0.00229811864573859	2
16523144	0.000457600653967057	1
6765102	0.0340386374093787	1
4330411	0.00289719493682415	1
10519074	0.0307315029442635	2
11272583	0.00131582227562952	1
11533383	0.000682164554321784	1
17695412	0.00045705137759633	1
10617108	0.0011508262476623	3
17989952	0.000456900932284116	1
8409190	0.00123951807449596	1
9568322	0.000555109974837615	2
8438872	0.000455694532396731	1
32155050	0.000455645538751905	1
6195862	0.00147147209064666	1
5478189	0.00372894247449655	2
20622882	0.000631951487788864	2
8397121	0.000495268528575787	3
7177128	0.00119095665105432	1
6521537	0.00400763748968148	2
8821987	0.0404000386409962	1
50525783	0.000640530247558449	2
15271499	0.00287737522412586	1
8893830	0.0298558936918001	1
8477479	0.000683694243007233	3
14190823	0.000756418683233938	3
18296284	0.00287539945530702	1
4545981	0.00827427148573286	2
27181592	0.000453745275112572	1
11454956	0.000453691627021692	1
12325231	0.000857613851948167	1
23716022	0.000453323334900047	1
31475281	0.000202459313882464	1
7512662	0.000914474878260691	1
12231975	0.00124114691894065	1
19930555	0.000453138908155079	1
29580338	0.000452651378841817	1
11771784	0.00130101097667379	1
3662206	0.0195693133922077	1
6210121	0.00401504170673982	1
52001322	0.000849150129501162	5
23000961	0.00261596706109797	3
26769587	0.000635977380232145	2
5209995	0.0277199746482686	1
21488284	0.00255179236431128	1
35020597	0.000450113470107418	1
5129414	0.0022187796644956	2
4577730	0.0120841967017715	2
35298895	0.00117818174338962	1
6330117	0.00236211365938254	2
6144486	0.00205942693796268	1
9000974	4.58510849841189e-05	1
7378113	0.00129200914732091	1
5081418	0.00819183253993095	2
10485183	0.00271098307045187	2
4801819	0.00284279436545678	1
6957740	0.00198935107758112	1
13005231	0.00063186725433368	2
8821811	0.000710086629249433	5
20216957	0.000447981909389392	1
7032443	0.00289598970533789	3
6757371	0.00352196099861981	2
44913233	0.000547484263995327	3
23668478	0.000447801267612775	1
10385081	0.000502799863424204	2
85980124	0.00151830118692163	1
8245031	0.000727780825634194	1
30182161	0.00294333777092607	1
5088832	0.00341347599643863	1
11453192	0.00128721313490673	1
38509505	0.000468370865037967	2
13478129	0.00122466737122351	1
12842684	0.000897647892714111	1
12769917	0.000450368939715358	2
10041241	0.00353275447577903	2
8109502	0.002318470903905	1
57779111	0.00055950833340979	2
58249491	0.000527079837444178	2
17494579	0.00119931926821679	2
4600164	0.0169121242662691	2
8384146	0.00490423055961874	1
13627738	0.00079965592320862	2
17178422	0.000842512843366972	1
11714978	0.000445096078407977	1
35217481	0.000473984201166017	2
7712482	0.00632566853170831	1
4671961	0.00994262776064037	2
14808992	0.000472507176154894	2
24352499	0.000874879990190971	2
260363958	0.000443515625209047	1
12008292	0.00706146919275116	1
21024298	0.00394087589300405	1
11405279	0.00103217748710782	1
19240066	0.00367663189907375	1
18141509	0.00279580046947465	2
19799443	0.00127342955670728	1
7790844	0.0006169659994052	3
33657786	0.000613256081205258	3
6936607	0.000453558240194518	2
14100566	0.000441820813911	1
9225331	0.00115108509388253	1
13591486	0.000749718694283485	1
18612467	0.00485702092184049	1
4894187	0.00846814922880015	1
9572349	0.000709979944897286	3
36826987	0.000440877410232023	1
20067797	0.000453897846076512	2
12395839	0.000440321752096105	1
7797631	0.000620356601274443	2
15784612	0.000439794438181625	1
22039931	0.0011754670935954	1
7414787	0.000519233430589101	2
17970797	0.00126520500633144	1
18412040	0.000264409619523973	1
4090189	0.00289060966104375	1
15540522	0.000664099465426843	4
25545901	0.000635374375502859	1
8889998	0.00156453119775383	2
31192396	0.00235288837152564	3
6280430	0.00545632844508626	1
14682731	0.000438103449171577	1
9170931	0.00102034191996128	1
4408112	0.000437902593256294	1
31681952	0.000437718210592992	1
20289560	0.00287602006112635	1
7702035	0.000889096921803778	3
8885801	0.000436777123729176	1
20269538	0.000736168503636838	4
15183476	0.000436472496179713	1
3723480	0.00836519533964609	1
23456409	0.00437272173998867	4
6876870	0.00778290481169899	1
5349024	0.00288915988028639	2
35527273	0.000466342663067305	2
11484673	0.00185989477605343	2
15635343	0.000699033443860976	2
5033030	0.000434487724845634	1
13522760	0.00146124864425758	2
17564709	0.000603356061321538	3
8011167	0.00110129689609214	2
13904108	0.0026883601872939	2
26966622	0.00691088114085035	1
12254440	0.000528212158204597	2
5102583	0.00690719347126109	1
5157626	0.000240262869796543	1
75709509	0.0006046227244085	2
9155215	0.0010067375987178	1
18072618	0.00044061901181513	1
23916435	0.000542254768444071	2
36049030	0.000432507174034773	1
9351565	0.000626685918589873	2
21793247	0.000884476605164797	1
12484595	0.00131434010057744	3
9705811	0.0094081782506953	2
23504338	0.000431163301960837	1
8579239	0.00124070580895943	1
22421079	0.00139886168091955	3
23845292	0.000692713706040539	2
11989756	0.000430641305309868	1
4235558	0.00328670320825811	1
31022471	0.000600826702694404	2
12771212	0.000430487583708283	1
7979586	0.00257198676523695	3
23639663	0.000526561730466542	2
13191880	0.000429941111194024	1
6126202	0.00746559113372958	2
6265248	0.000429553922890673	1
69765854	0.000637249756250491	5
7661064	0.00059601269317226	3
17941188	0.00123464182036361	1
21012448	0.00219602086926336	1
30428120	0.00056508202091447	6
29570843	0.000428206757040542	1
12918424	0.00325877493993285	1
6474781	0.00448066320213184	1
20127493	0.000427967954877314	1
19749872	0.000427566145532635	1
5342555	0.00083886148338779	1
7501529	0.0260274675685951	3
5683785	0.00272448445297393	2
16410700	0.000439913092678967	2
12596209	0.00128744240450853	2
22646675	0.000994496297785693	1
4795311	0.000258347648770904	1
7227146	0.00112415817721774	2
12012215	0.00095368843587619	2
9919203	0.00673488204854049	2
20275093	0.000425395248231445	1
8296731	0.000856179317386706	1
12810033	0.000501689819307916	2
15425254	0.000532513944420835	2
9916840	0.000424691576669072	1
29662230	0.000424541913235497	1
10996375	0.0004239785251377	1
10825188	0.000423467362056594	1
149894752	0.000423282507361136	1
11401830	0.000423034170174323	1
10559583	0.0025397617690196	2
23049559	0.00528260637052019	2
6139397	0.0185406710141287	1
12050834	0.00282436628008104	2
9405535	0.00317961302301334	2
7365376	0.000452159902535138	2
10469893	0.000276607998118943	1
18780234	0.00289889019081818	1
4253458	0.000421348857535941	1
89266830	0.00288510655813219	2
14883942	0.00215919997357482	2
8166540	0.0028574501153259	1
12805815	0.0229180858786851	1
4183911	0.00115349741105184	1
18828900	0.000421123731234017	1
10501227	0.000985673440067083	2
17703828	0.000527865853298222	2
8139344	0.000420918896480646	1
3432394	0.0032030820355859	1
12532066	0.00142786143675657	1
9470323	0.00733511089092749	1
5252411	0.00387414272747056	1
3059641	0.00218223684042817	1
14317800	0.000420099480794249	1
18368527	0.000592180692322349	2
46204270	0.000449840733602538	2
15735374	0.0019855566863834	1
15769430	0.000418757330088018	1
10528668	0.00318702920987179	1
4214892	0.00159907573138731	1
9183724	0.000418533493357745	1
2477424	0.00279627331620006	1
27963404	0.000493771912694881	2
26876978	0.000417857746146575	1
5544389	0.00204997673813231	2
9929049	0.000493867145811677	4
13330670	0.000446672211640193	5
7502558	0.00205569641827493	3
6062438	0.000767774489187143	3
13771878	0.00044526707742226	3
7849112	0.0256615435194458	1
11123039	0.000417084202532115	1
11123039	0.00800598668265032	1
6545645	0.00109293173718803	1
17547309	0.00115812952084948	1
9464170	0.000416820806997849	1
13840305	0.000416745507454076	1
11341988	0.000416637158988029	1
42952299	0.000501532984907805	3
31485282	0.0181441318636522	1
13456531	0.0043366025151133	1
6902413	0.0101912417857871	1
60155832	0.000415910172831114	1
6251472	0.000415745853757127	1
25278973	0.00113845580417354	1
4392868	0.00369602084580175	1
3402003	0.0182305783967565	1
30569676	0.000490671002309128	2
15164401	0.00145473234111319	5
7797039	0.00262820481731535	1
4972873	0.00113512389571828	1
1421124921	0.000441270983571204	2
6228928	0.00855235828914525	2
9792672	0.000951141195441201	2
12416781	0.0231786695094826	1
6641619	0.00484065626361175	1
18911231	0.000468846985836523	3
3482583	0.000562083501777819	3
4321802	0.000442523508090238	2
1832441	0.000412706931366744	1
10322279	0.000412629768112364	1
82517482	0.000412214808289835	1
4380307	0.00096006737085842	1
15826910	0.00103735073997079	3
17016555	0.00790215031641386	1
18609330	0.000642763010984612	3
9298160	0.000411104668294913	1
14965465	0.012103717401071	1
11753637	0.000449541438677989	2
3055763	0.00365358032250355	1
6309352	0.000999239053843813	2
48611991	0.000410552480446748	1
7411633	0.00767683489110232	2
14391475	0.00112146238483957	1
17810697	0.000337206857669384	2
21340277	0.000576237722890039	2
3248090	0.000408648600231946	1
5900400	0.000576097655770485	2
4565631	0.00138494237513507	1
46987019	0.00138590652764178	1
9553201	0.00138439877344	1
11755626	0.00283335900739773	1
15330776	0.0010679555585069	1
6516714	0.000181935263715466	1
4714108	0.00800322582994599	2
5539830	0.00211403522772817	1
4730048	0.000818432653862456	1
1470450	0.00780483212262395	1
29113010	0.000573265370797299	2
28726025	0.000406410678506467	1
65152167	0.000479903321092272	2
10566706	0.0266967288671184	1
6977034	0.000405808540299509	1
4911273	0.000940864412966237	2
8789888	0.000405704839785509	1
6639034	0.000794225508812956	1
10433671	0.000404605331575382	1
27488791	0.002660932822116	2
10726019	0.0013736680317717	1
9216380	0.000404350764080322	1
4596759	0.0182214488398184	1
15433185	0.00209819684856675	1
17116473	0.00105856989398774	1
7772467	0.00116157296824273	1
39752196	0.0025563868234592	1
7547956	0.000402714279981536	1
4243650	0.029965150667292	1
8237221	0.00237371899067253	1
12916960	0.0011026622583081	1
6995701	0.0337476488685473	2
4821621	0.000402072682588	1
5719607	0.00793554941918131	2
8773911	0.00208757244379382	1
16522988	0.00264214257038359	1
10256692	0.000983087748924702	2
4685830	0.000400810052533762	1
9261542	0.00246738193792143	2
24272128	0.000976556100278142	1
5324090	0.00328653148406267	2
13983569	0.00040020932482392	1
9591416	0.00040631155326093	1
4539560	0.00056383461834038	2
27255007	0.000472175997806092	2
9634389	0.00171182713282288	2
20243668	0.00253210632381447	1
58071671	0.000555416121552137	2
11999008	0.000425504660344401	2
9873311	0.0174817531967033	1
14241667	0.00170667521329865	2
5320755	0.00354898405199825	1
4924812	0.00354568216235057	1
17489239	0.000398576287277971	1
12047884	0.00705575530527195	3
9975134	0.000485451575067931	2
5794421	0.000922888105032845	2
12056322	0.00509802871907086	1
8265894	0.00353852369004273	1
7110892	0.000423643017677616	2
9509696	0.00303282595604842	1
24282938	0.00303224628874726	1
6395364	0.0213783396099976	1
4485696	0.000559754157419037	2
16790759	0.000468894938666496	2
4973307	0.00103996448197286	1
7275328	0.00251343879787334	1
4907051	0.000445558763166324	2
10704510	0.00103905896251851	1
81243998	0.0157189111365754	1
1621960	0.000923399409859845	1
26250810	0.0010326652640758	2
14797127	0.000423832867363304	3
12627511	0.000396364153860242	2
12978993	0.00302942280406148	2
8477673	0.00145744756765285	2
7621917	0.000401995725868259	1
57448184	0.00132905799226472	2
12709652	0.000422882871372067	2
27763126	0.000394604863762686	1
6330954	0.000634100532562114	3
11560786	0.0230800165132735	1
12118897	0.00133105746756926	3
22314513	0.00137934898564476	3
12529222	0.000394449826254408	1
14804560	0.00264018495865651	3
10602251	0.0143200274002826	2
34439830	0.00280467690547195	3
3128090	0.00103090508324136	1
29879058	0.000393158170488882	1
13435690	0.0111991149654652	1
17120023	0.00413861775599184	2
14982008	0.00107595174918141	1
123555119	0.00112956418342768	1
15186281	0.000529593987904471	5
8492880	0.0172064499300526	1
7142044	0.0025790842244006	1
3834947	0.000115729316225564	1
28557332	0.000546400511572042	2
8263460	0.00187951685707089	2
29736370	0.00102524282580683	1
10763209	0.000390486557799935	2
15181914	0.000390893219494121	1
9605842	0.00697517519298026	1
14069802	0.00254378324385606	3
73732354	0.00090972634824724	1
11936396	0.00169449616765142	2
1871397	0.00132136217381748	2
6538036	0.00256506203650963	1
7811016	0.00238248621518085	2
9166754	0.00236967667096785	4
7217248	0.000405899979744076	2
13687876	0.000831624136614843	1
8016723	0.00112144125339781	1
10249142	0.00747716337708487	1
6694063	0.00039140290914792	2
7189495	0.00705342865280928	2
60850257	0.00074545344936747	5
72368412	0.000416709478643354	2
14075791	0.000388930959408563	1
11048693	0.00121519164521979	3
7460894	0.00246368257321408	1
18225329	0.00101927880883231	1
32956832	0.00220472710993063	1
9941837	0.000416646079065867	2
8279921	0.00220432221152286	1
26189999	0.000388797573329978	1
5845235	0.00184172919655587	1
2602453	0.00345638495038589	1
4173380	0.000311120137312461	1
18514186	0.00129526931107314	2
3940452	0.000415978032588782	2
9852790	0.00240632021140581	3
17906765	0.00196893748517548	2
22414766	0.00121887716673858	1
5140120	0.000387518776017911	1
8080751	0.00111504173474951	1
6029948	0.00100628860527293	1
7221021	0.000404399030191658	2
5650305	0.00143632023642334	2
7271879	0.0168641625511839	1
10707760	0.00218960968988287	1
10044102	0.00291896176474195	3
9117149	0.00111161240929885	1
7704903	0.00741212099275697	1
19108108	0.0029007273922755	5
16677771	0.00142689316884813	2
2384482	0.000897119870341511	1
3691888	0.00541858517732716	3
12778509	0.00342366722511042	1
7974593	0.00132227949075117	2
6971269	0.00332922027618351	4
9464001	0.000410385650824884	2
12085573	0.00193248421952708	4
11073141	0.0252555368434219	1
8261197	0.0083074722860656	1
6746722	0.000900334348393052	2
4501254	0.000850697312708034	2
5425835	0.000383438747182942	1
11654963	0.00110290914703945	1
4476647	0.000413240081308006	3
8766446	0.00054414208524244	1
9503520	0.00153215788889368	1
12058288	0.00247515358054009	2
2701472	0.00201163434345585	1
5250973	0.00242001527123597	1
40691986	0.000572052372370375	3
3628403	0.00119355035091036	1
4989178	0.00654503524942832	2
10427282	0.000381042430310901	1
18862496	0.00290333370420603	1
35013996	0.000379985502053774	1
6048191	0.00118292971155671	1
8023166	0.00133102387220862	1
8419751	0.000450957799670658	4
9605181	0.000378974934913771	1
10539043	0.00458082885708963	1
10568156	0.00043247214014054	3
11647536	0.00603214003716919	1
8856335	0.00239694450634734	1
186340147	0.000378311843302656	1
13677091	0.00336415118209532	1
5534962	0.00725118159542098	1
3145343	0.00985479633031575	2
3689723	0.000377595690491501	1
26674526	0.00288133744733138	1
142460074	0.0010338702853829	1
64436197	0.000622453586950418	3
6247179	0.0013170160842466	2
9942508	0.0028900856476041	2
6843014	0.000710385336980132	4
9344911	0.000545367781904723	1
8715839	0.000377273397416704	1
3695031	0.0231953483481422	1
11729061	0.000946770664384481	2
7277437	0.00187417767056132	2
8004441	0.0246994272330418	1
8105416	0.000955928724932381	2
61640909	0.000566446112046684	2
9023083	0.000376610568221497	1
5831819	0.00108222609972242	1
10544459	0.000375937003954729	1
15301059	0.000375833209953478	1
9906766	0.00100052105986188	3
22521640	0.000375494723838592	1
10369568	0.00141494979598874	1
6808446	0.000983137296962729	1
11045993	0.00221472033248927	1
9716918	0.00334127516835953	4
5028792	0.00333020043724272	1
5323257	0.00109392479310581	3
33646317	0.000373907836854409	1
8664516	0.00389133019356038	1
8890794	0.00107417740714027	1
11747840	0.000644587922636254	3
26239094	0.0019101234644285	1
3122100	0.0212309455335023	1
14030423	0.00037296570139532	1
7252997	0.00284606105300745	1
8677112	9.36394592150328e-05	1
8071374	0.00292662829939835	3
26018253	0.000975037539152907	1
11548967	0.00240341562821791	5
34598074	0.00248613635844622	1
6500354	0.00463711853437026	2
7978626	0.000865761872126957	1
16221420	0.000371640126772306	1
21567335	0.000371429615588672	1
5657790	0.00126063297495899	1
10110056	0.00283400172626999	1
4825257	0.0056518384930144	3
9093517	0.00113617370240169	3
39428217	0.000370111180475731	1
12426743	0.0100505786125283	2
51459940	0.000514202077252083	2
8376041	0.000764002913691759	2
11401200	0.000160358227643897	1
31498494	0.000369749614775928	1
33679955	0.000369476587921337	1
9039662	0.0242955352461632	1
17422065	0.00525238132090181	1
2668389	0.0162107379126794	1
154750864	0.00154915988999297	4
14846779	0.00189376126011342	1
11367038	0.00319883210323678	3
24009655	0.000450950568140326	3
9244201	0.000368446701780694	1
8744684	0.00280955709138296	1
9848990	0.00233111313669524	1
6179787	0.00538369845460122	2
27473553	0.00585996722498884	1
13598313	0.00203468712117616	2
3926404	0.02659324717717	1
8555786	0.00105694241036323	1
12763862	0.0010052462987193	1
9806235	0.000854949403282009	1
18227477	0.000377757243895272	2
17389838	0.000366805093215336	1
19492889	0.00036677213204605	1
23281099	0.000517027989267609	2
14705301	0.000366484124943171	1
23404580	0.000336032506846075	1
241032881	0.000365999665683783	1
4801497	0.0160571224590933	1
4943067	0.0119912609276966	2
60149526	0.00582647862330763	1
11585658	0.000363411841793165	2
4956435	0.000365153070481509	1
15991217	0.0012388702135805	1
18405462	0.00100026447056971	2
10048132	0.00404628029064261	2
7642086	0.000375133491451226	2
4329217	0.0134054421883331	2
11250918	0.000364557756888612	1
4247185	0.00239840296783449	1
28016479	0.00150978295279268	3
48017896	0.00186524308086143	1
9204594	0.000364306992716697	1
7507759	0.000364009098013195	1
7020086	0.00036372313708359	1
5837430	0.00159336029435267	4
8041176	0.00276773979316873	1
3974399	0.00036363957762984	1
27896559	0.000363228418808294	1
7624649	0.0021459952246639	1
144700243	0.000379246369441352	3
13981405	0.000839764925530657	2
5642041	0.00185835829724552	1
53898005	0.000362699696401766	2
13708383	0.000363009171491597	1
8533238	0.00155410022529075	1
6967569	0.0212232499721072	1
8498106	0.00322671486264836	1
9754962	0.0026965442199756	2
11411765	0.0034486415595083	3
15331190	0.00577412498883055	1
4872891	0.00188269186751549	1
7891490	0.0022935391637794	1
20238246	0.000361984164810937	1
10816511	0.000361885012902338	1
4867654	0.00237928401782042	1
9115549	0.000361277034683751	1
3583987	0.000361124932814333	1
15533407	0.00184667288954684	1
11219365	0.00691086194307046	1
8343067	0.00371675756139371	2
6291397	0.00273861183177978	1
14482155	0.000359416659545457	1
739907	0.000359321029869548	1
47178664	0.000359077086846142	1
20052249	0.000403379744103322	2
5960969	0.000498763091125069	2
13119850	0.000358809020630227	1
9379422	0.00169849481271997	1
20248028	0.0009473637569909	2
37835661	0.000499906584187073	2
9297633	0.00035797580115498	2
19171009	0.00261928270790696	2
36945769	0.00273344325300344	1
23400000	0.00103026490625589	1
8838680	0.000831831240227256	1
7460992	0.000383350574213068	2
2156813	0.000357425590111319	2
4345296	0.000357396164742184	1
4524315	0.000832588490019626	1
14858039	0.00045081280777354	2
32125512	0.000357006909950275	1
5518854	0.00262609716753876	2
23019070	0.000356843953067289	1
10607457	0.000380011676722663	2
7221654	0.00225984774708793	1
3960184	0.0018624189828943	2
5044831	0.0125540291836355	2
6246182	0.00225032921461456	2
19398566	0.00136132350366646	2
34112567	0.000355965950996295	1
10093927	0.000605732101673315	3
3269069	0.00108837541060013	1
12087756	0.000387611691514641	3
11263021	0.000355768124770271	1
1454786	0.00504810180410397	2
4789221	0.00168433586051599	1
6670467	0.0027110860604732	1
28883044	0.00100138015682174	2
18842445	0.000355018657762024	1
5914472	0.000930342628922969	1
5222999	3.67035641367051e-05	1
10514627	0.000378001353602812	2
8270630	0.00114586214534195	1
5769029	0.000832401416006299	2
108870685	0.000354597213992524	1
21766595	0.000497324456632411	3
12619395	0.00184198937321375	1
5594757	0.000364785992382592	2
14660350	0.000569307109849615	2
6110643	0.000492372731754615	3
7149955	0.000824571047264032	1
6424894	0.000582959076969486	2
21229288	0.00262547909846629	2
8913407	0.00132542252232094	1
31557013	0.00180855058899615	1
24024628	0.000353156907927605	1
11121113	0.00268776511160971	1
22909755	0.0016729318786209	1
13382485	0.00167466304392628	3
48716446	0.000645182640760262	4
8242255	0.00204284419897171	3
6002402	0.0200600330188999	1
3235591	0.000494541022834318	3
27663122	0.000923480766728613	1
5115830	0.00195954883988445	2
5524044	0.000741769130431332	4
36926971	0.000415952703521245	2
9199596	0.00121626570499083	2
17856558	0.000351971482896533	1
18081716	0.00170963569956152	2
20085385	0.000351690240189378	1
16204223	0.000490584702167362	2
4241602	0.00627341617433135	1
13683182	0.0026689958872939	1
4357129	0.0368999684033094	1
7595449	0.000360735232517964	2
59365266	0.00267265438737655	2
27702583	0.00101033790417369	1
8968420	0.0199761378743094	1
8443448	0.00134085950077137	2
4205034	0.000911992572982825	1
9250638	0.000375892419850048	2
14628404	0.000424152102256244	1
17110749	0.000350406605213446	1
19952307	0.00165998225079165	1
47437146	0.000349777119841831	1
1410599	0.00338366587289877	2
15240022	0.000371431598545018	1
4616106	0.00383186211153637	3
4287222	0.00670276790736367	1
6052998	0.000813640349174297	1
14896154	0.00732964788966704	1
15839553	0.00117620458404987	2
5047415	0.00229411623583809	1
3438307	0.000348568325407184	1
5059837	0.0051809913283152	2
8817968	0.00042826325670778	1
5618672	0.000810600602093124	1
8615308	0.000800781851219939	1
6860531	0.057131601512987	1
4991180	0.0208856123920645	2
74628690	0.000370259566359288	2
9142394	0.000910988585543701	1
2639451	0.015159305690651	1
30445046	0.000357907714847825	2
23323920	0.000347390758600941	1
14761974	0.00777050632253364	2
2433227	0.025812679942968	1
3605390	0.000722634436641685	1
8969809	0.00215306362214795	2
18110636	0.00210277793678567	2
39788926	0.00196301747075331	1
10346561	0.000346141334387828	1
12962950	0.00617740907198555	1
17798228	0.00179754749247431	1
102538566	0.000540449909040152	5
8464667	0.000803208725864176	1
7595640	0.000345570516254082	1
9947153	0.00262963398239768	1
3584827	0.00382758952385826	2
15890630	0.00218547690382349	1
25796801	0.000802816242573752	1
7885537	0.0228471928640196	1
6841736	0.00281690668188017	3
6627272	0.00129715320437086	1
4659020	0.000344147030098941	1
6552757	0.000901596467980209	1
7996146	0.000575343585189734	4
4449544	0.00166248176637423	1
10334275	0.00178660572262887	1
9241296	0.000343537663698949	1
8324487	0.000343479063713702	1
5274527	0.0026198383354249	1
12811194	0.000898962012026935	1
14303724	0.00260976175888841	1
4732012	0.000605335448844559	2
13086516	0.00194068307359449	1
10128558	0.0201107698454313	1
130329251	0.000615465941268383	3
3320197	0.0150072054293024	1
6212711	0.000347864300578554	1
1850947	0.0149818401014722	1
3679980	0.0061893453371811	2
23310669	0.00034114436727222	1
11470763	0.000341098284136467	1
4587746	0.00117782337988569	2
5586572	0.00143054024544084	2
3707635	0.014946832861555	1
7450719	0.00506047241431178	3
29672491	0.00254851072367984	1
62086448	0.000847577542047629	3
16435950	0.00034022141375474	1
8203212	0.000340202249574163	1
11964309	0.000339989222801251	1
22980752	0.000339916251138044	1
12973224	0.00249906544554258	2
6250604	0.00219678626483227	4
14233730	0.000533471462768678	3
7614864	0.0116449190402131	1
32284641	0.000789459022511944	1
9821308	0.000510226182560742	2
7782240	0.00533722593732557	2
5287175	0.0223117581292302	1
84901040	0.000650346346248112	4
7018444	0.00212246522033601	2
8421005	0.00043204104494193	3
14421833	0.000515714909751001	1
61033517	0.000338766867318273	1
4040257	0.0173447648065657	1
25784792	0.000338437253344105	1
5169606	0.00173469763783113	1
24962208	0.00257224065513852	1
7681706	0.000972677566741911	1
5369753	0.00638067073946683	2
5018295	0.00901219649585593	1
6143397	0.00300393482216509	1
6799764	0.00300251227882155	1
8431530	0.000337473496984906	1
5482755	0.00191100988915384	1
3717733	0.0250870520005174	1
4127485	0.000219719252397958	2
83600805	0.00299754216389843	1
10414160	0.000336741908469172	1
5490930	0.000784156191014935	1
24020210	0.000336555204084977	1
29615163	0.000638771781497971	4
10429052	0.00216195774743855	2
12740633	0.00275859851575701	2
3573857	0.0240472410199189	1
23923659	0.000336045861501234	1
33240467	0.000333839531838287	2
7976683	0.000357496010215923	2
11650581	0.000356747125995351	2
16330898	0.000884313814489647	2
13263734	0.00091672483444319	1
7262645	0.000334693791991732	1
6087212	0.00189653090863629	1
7363643	0.000779434154211085	1
11007854	0.00124438309150843	1
2754413	0.00552988685421266	1
9071932	0.00091558884824755	1
19444937	0.000408685097573896	3
34311447	0.00370567980151491	2
15945850	0.000777563835826991	1
16202384	0.000356548141812908	2
5627015	0.000465218209266635	2
3867377	0.00296451882604403	1
5170997	0.000333228953084899	1
10405823	0.000872984418889075	1
13966890	0.0194741688235804	1
6662379	0.000356396550840062	2
13280400	0.00138439601586308	2
10399902	0.00033253525314148	1
1780855	0.00210642317644255	1
4895833	0.00210585036143645	1
3684646	0.00486399869498003	2
9862312	0.000506060603473674	3
3176277	0.0240632712177804	1
9225224	0.00188352703301273	1
75752457	0.000332277558589611	1
8442426	0.000353706853528356	2
10581013	0.000561248445847632	2
2694911	0.000955291670226304	1
23776564	0.00140483048822045	4
21689989	0.000337260696759473	1
10413994	0.00528393714050277	1
2657226	0.000403688281798952	2
54949464	0.000765330737911047	1
1842805	0.00156915251421672	1
17398562	0.000331318361802094	1
4149093	0.00635712319511385	1
5789832	0.00209829684054424	1
4669633	0.00943682657941119	1
35420331	0.000331065695018348	1
15011412	0.00209569259038533	1
9563428	0.000866919090728822	1
9765968	0.000464186366630895	3
82461401	0.00189305906487306	4
16724222	0.00171821677590095	1
5819662	0.000859058515393078	1
3990631	0.000773812350669202	1
11255833	0.00033034203080208	1
21816572	0.000950124958920711	1
9866997	0.000330020120685422	1
9383643	0.00251673997453906	1
5452723	0.00545186497583185	1
8668529	0.000416789507100567	1
1934923	0.000329456963245847	1
24476233	0.000329262579639413	1
83217347	0.00385275116296808	1
2582805	0.0144388078559869	1
8362354	0.0192497596601894	1
11288488	0.000329024998319015	1
16049557	0.00111686850245766	1
3772829	0.00076578341820334	1
4603330	0.0197412458921095	2
35642557	0.000328678462843905	1
36708273	0.000328496992654661	1
24493811	0.00144774932744024	3
45373543	0.000899116665895277	1
951776	0.000514899417250237	1
4839402	0.00207785181691743	1
1792397	0.0143904351884148	1
2748145	0.000327917352122013	1
10730659	0.000327872598300402	1
8370427	0.000485396697445553	2
8198300	0.00249185600253024	1
4045157	0.00405083312167107	2
4621531	0.0224555338992507	1
3108722	0.00291425898283406	1
34432994	0.000455291809861207	2
12169195	0.000327522648450836	1
4106068	0.00339988337249703	1
5571110	0.00032729391596811	1
317890	0.00111127097820593	1
8937492	0.0393821979856278	1
9690039	0.000395042772769717	1
3456965	0.000796219613920115	1
17799203	0.000509464878153971	5
8584833	0.002569543616858	1
20298898	0.000938802048824572	1
14111531	0.000326123310112924	1
4150037	0.000261131792589909	1
13247424	0.000325880303065384	1
7968522	0.000489641422469249	2
15571274	0.00799245076031844	2
20010746	0.000325546549526105	1
3921317	0.00206213405912665	1
6432518	0.000396368549929899	2
6874031	0.00166501139546396	1
53000637	0.000334892985225461	2
6181587	7.77664557541414e-05	1
7427109	0.00206000507016191	1
4755882	0.0185055333698398	1
4467692	0.000756425095544575	1
30174897	0.00250338308657172	4
54600748	0.00122254724108781	1
1594204	0.00205525409092049	1
15687353	0.000574173853607345	5
11228553	0.000324115894769249	1
33392290	0.000323723872786116	2
13125175	0.000755077562971616	1
6159061	0.000849113799297602	1
18021698	0.0184288500614799	1
7577294	0.000323629593209951	1
6249395	0.000321872229819722	2
7520819	0.00239981254353139	2
9324706	0.00287277874542725	1
4652945	0.000753338673099589	1
3207994	0.0117604037596791	2
7061822	0.000752917842239742	1
5924084	0.000507140756374952	1
8123675	0.000507142623048562	1
3545165	0.00224310949073763	1
8329256	0.00039330014719896	2
17339157	0.000322772521096337	1
11522919	0.00318186758998754	1
8628203	0.00691694743912712	1
2057668	0.000211239478891318	1
5113686	0.000322443210593207	1
7023800	0.00134684964363958	2
4551199	0.000680673160071752	2
4080590	0.00122942302787831	2
2994423	0.0105368526484016	2
14862473	0.000613715782355329	2
16352684	0.000321678861510104	1
53360259	0.000321241558886596	1
4897445	0.000344035180384611	2
33043577	0.00087948793845534	1
7359889	0.0232557975801224	1
11665545	0.000879413750436505	1
6045239	0.000143378290723227	1
12483036	0.00308731213067123	3
10019607	0.00144203808173743	3
12894201	0.00615372588574978	1
5853036	0.000745785995049239	1
13981039	0.0031012695138018	2
10503553	0.00243909553500007	1
14110435	0.00912285617471923	1
41154674	0.000446160326277405	2
2423193	0.0237705347194168	1
5761996	0.000830819720306784	1
9605756	0.001083115129726	1
31620111	0.000318868208552455	1
10873828	0.000318822928322938	1
7715557	0.0112621285848114	2
7215544	0.000871783889850319	1
31746197	0.000448893799007051	5
10475830	0.000322472510709994	2
776558	0.00107987348811106	1
9461137	0.0219407378241757	2
6452706	0.00107979868521362	1
4285453	0.00164976383101834	1
4663181	0.000475614717865264	1
8352135	0.000831172911794145	1
6205626	0.0201774833207366	1
3203798	0.000661158138932364	1
46186887	0.00235089364229845	2
7771115	0.00047486134119714	1
13619015	0.00202611786959783	2
14037444	0.000316446309433207	1
7124456	0.000910418976204875	1
9124262	0.000321689207487024	1
116571702	0.000316100094312433	1
25616513	0.000326258979485394	2
5658220	0.00032145201001545	1
5185575	0.00241048401355272	1
13580491	0.000908075780130507	2
5359778	0.000441563771790566	1
5132306	0.00238331161189877	2
5576213	0.000826568269959835	1
5474687	0.000507003891473759	2
13213855	0.000315292384788638	1
36927768	0.000907253490334774	1
3007737	0.00149330804413955	1
9549389	0.0016367693025808	1
3367916	0.00174006602670854	1
4643865	0.000314586089149206	1
7634442	0.000314569409788843	1
18863581	0.000313832554131433	2
23024267	0.000314242483963319	1
3343408	0.00143891457417411	1
14451275	0.000902919266205445	2
3631261	0.000261391882294784	1
62036659	0.0015032396886736	3
8166266	0.000313880117130757	1
96921407	0.0067300370848205	1
47120934	0.000902136213818164	1
7267237	0.0383867769058747	1
2343679	0.00667253542623884	1
8811207	0.00167731733291604	2
14533644	0.000503995177962626	2
358085340	0.000857837644293429	1
4903223	0.000313266699386513	1
7991626	0.0267710993091182	1
5781564	0.000461553995435436	3
6719499	0.00033527051371618	2
4434494	0.00137057348482517	1
12416146	0.0192446766911318	1
6142736	0.000723859625155222	2
5023674	0.00151977549308446	2
6525365	0.0251941373359187	1
7440160	0.000312491407674106	1
20777255	0.000489938320956576	3
8148197	0.000312094360457624	1
50089782	0.000311560211236979	1
6927350	0.00147139910238645	4
5297281	0.000567691947076486	1
11554828	0.00133241679936056	2
18585630	0.0209946084007487	1
142528265	0.000600200039001116	6
2201536	0.00162375923866552	2
26338139	0.000310789795098059	1
8674515	0.000677195190256587	2
6730410	0.0135350924446163	1
54120510	0.000813663346974548	1
4735832	0.00280180660366025	2
15267559	0.000526515529481549	3
19819983	0.000310171608409295	1
6398770	0.0203785344911342	1
9414420	0.00493510404343553	1
6059122	0.0134394864074783	1
2917107	0.0168391119661103	2
50213832	0.000431677881732577	2
2819666	0.000431006212267045	1
7080839	0.00294163440492794	1
4713034	0.000715579160862108	1
15792367	0.00168618584830045	4
7822994	0.00274657803315782	1
8276397	0.00123905167984777	1
6012076	0.00195232673404578	1
39059894	0.000308057211029262	1
8900986	0.00234103246018808	1
29440547	0.00123113100550639	1
6929545	0.000479484787499211	1
4890415	0.00272930283201075	1
9600261	0.00301850398640606	2
16686718	0.00233562885749465	1
6915205	0.010651541790238	1
1647663	0.00145373697256618	1
11177486	0.00588707779683958	1
5626903	0.000306576340786714	1
3906652	0.0219505859702178	1
6385320	2.88506137544129e-05	1
6441343	0.000314513585859876	2
12705437	0.000306438577870409	1
67662105	0.000308806841264559	2
8494179	0.000416826418252679	3
8964841	0.0087316043336431	1
4355302	0.00197444878309583	2
3572390	0.000306100866842926	1
11508583	0.000802091985309492	1
7072734	0.000801344791124083	1
32716176	0.000304592321215338	2
4588258	0.000898153464562738	1
9125999	0.000305367799849339	1
4294180	0.00173066854137101	1
16023970	0.000442590257679797	3
3164594	0.000199741094703183	1
28630551	0.00146327962259009	2
3557419	0.000424864087923497	2
3438250	0.021807580788951	1
3541769	0.00998002972786105	2
3687986	0.000304305662717128	1
5961142	0.0010270618675754	3
58779868	0.000303960870773569	1
2571802	0.000197280548104838	2
6559246	0.00103090224150097	2
13700235	0.000325499570965405	2
5044752	0.00030874692936079	1
29720804	0.000443306764645714	3
27306433	0.0011577973598178	2
8295242	0.000303042658886487	1
3821426	0.000302979697863408	1
12742112	0.000385437460574769	3
7353133	0.000174503889527535	1
9657839	0.000302730887279355	1
7501459	0.000302403604560751	1
8018963	0.000785871950924756	1
7723728	0.0221115488205014	2
5346306	0.00157101749222617	1
3013053	0.0224857980319591	1
5093225	0.00106888612227367	1
16823094	0.000706516374067826	1
8342566	0.00299874804823341	1
10757154	0.000301739489359847	1
6602928	0.0171714001327072	1
2775977	0.000190558732681257	1
4356970	0.000372545361790466	1
6252909	0.000306765472519569	1
15215033	0.00328393263724939	3
12426673	0.00674822762705259	2
6834828	0.000765548970110411	2
9522848	0.000321895880155262	2
7306035	0.00480106420626217	1
7928743	0.00102319829870743	1
96237971	0.000420088431335035	2
6337803	0.000506665540943191	3
4082252	0.00190704398620158	1
2016283	0.000423765456551217	2
7474961	0.000700889096075395	1
10315827	0.000300766100934774	1
5279128	0.000424059063342466	2
11347336	0.000300623561270707	2
4662801	0.000788148446902719	1
11089775	0.00190506479399623	1
33088252	0.000300708323465866	1
10672075	0.0019003893326749	2
13050772	0.000787479802417036	1
70016790	0.000300291464351337	1
94568176	0.00042323935671527	2
10411672	0.000300751566603506	2
6260461	0.000507349145704062	2
8148039	0.000299414348718899	1
4648749	0.000370958824636781	1
15296150	0.0130571160275683	1
29664252	0.000421972228520081	2
4829051	0.0222650146209575	1
11730139	0.000299111140718482	1
5568710	0.00159760178139223	4
9902648	0.00188662608508831	3
7019432	0.000298537057042997	1
62350578	0.000418912253469374	3
8583502	0.00029837360960422	1
14492813	0.00029836426473474	1
13406790	0.000468931652256952	3
17619122	0.000416024257237224	2
22817010	0.000490482978193481	3
7280658	0.000432273344741764	2
2271272	0.01022247459882	1
12114606	0.00113799510723032	2
11501266	0.000296447579624122	2
21671470	0.00100586802455825	2
10269159	0.000856577311538835	1
2907421	0.0114640633889219	1
7842650	0.000297566537856633	1
2080705	0.00686433769209633	1
7384214	0.0019538960488958	2
4533242	0.000367789624122627	3
2658114	0.000297939803853708	2
13095515	0.00100420544170509	2
18269588	0.000691125665501795	1
28476512	0.00152208929935224	1
4696757	0.000296443178864029	1
4276087	0.00225475783797483	1
27820990	0.000296127116191147	1
5305183	0.00843739848958313	1
2814957	0.000237381911925635	1
5472022	0.000686412598321716	3
10240227	0.00221030046419969	1
11861298	0.000581151493358217	1
2425601	0.00143062168154296	1
6722830	0.00187348509078034	1
32115327	0.00035243386109029	4
7724069	0.000310607211393935	2
12897632	0.000295665552873836	1
21266337	0.000497385626471576	3
14359422	0.0104901874171935	1
3875669	0.000429431115312492	2
9942429	0.00194067975828643	1
6949499	0.000306658474948254	2
6385615	0.000441561567624829	3
5339559	0.000685702391535122	1
6057644	0.00223214857072522	1
9609971	0.000417375042699456	3
4318544	0.000293918652075258	2
9301266	0.00010414988422647	1
180546156	0.000294040361242435	1
14522097	0.000294009453559594	1
3783500	0.00242874808604126	1
4505259	0.00247233094996116	2
15623971	7.3710433183127e-05	1
64929840	0.000803830528338051	1
8790662	0.00192521068989896	2
9141923	0.000217168886485534	2
10639426	0.000292311872540287	1
8653093	0.000292220909314646	1
7245006	0.000292176640541122	1
17055333	0.000411506461462508	2
3530781	0.000279000467016127	1
5608934	0.000745085386798748	2
3221913	0.0110472810485539	2
13547669	0.000289687127631276	2
8191136	0.00305417224541634	1
4815982	0.0149395260625594	1
7751731	0.000290839715912701	1
6332275	0.00075553036526496	1
7889270	0.00170382679494301	2
13773305	0.000761791834778066	1
12861029	0.00119877104198343	1
3333738	0.000621414811878748	1
11197584	0.0022146531777469	1
4112175	0.000758612046157326	2
18291485	0.0235516923960497	1
9748166	0.000759801958289556	1
49278952	0.000289916040984141	1
8036825	0.0304382353583676	1
7621580	0.000289705467639921	1
5061427	0.000289679394582233	1
15756550	0.000289592709627438	1
7889257	0.000786256909621615	1
6854725	0.000832814997947363	1
5695366	0.000673657892422885	1
3203703	0.00257084062170354	1
6894267	0.00083172497029472	1
2067479	0.000356997536545645	1
8994665	0.000288632257167045	1
3823813	0.00198099053382881	1
6480241	0.000288521239026281	1
4857405	0.00238956528163865	1
3191899	0.000288431539984477	1
12085279	0.0125224132873833	1
3884229	0.00075542819297569	1
3362001	0.00215246372190804	1
5837547	0.000565363654360418	1
8682881	0.00219258508155251	1
8683900	0.000403985992321845	3
214231026	0.000287801522873097	1
7341148	0.0126273037375932	1
11309239	0.000287635495086368	1
4518559	0.0213984246508443	1
6801159	0.000287525816891124	1
15050666	0.000287910858075874	2
5838270	0.000405057473378958	2
11995564	0.000359550873091674	3
3306775	0.0125141813818046	1
4152939	0.00408194402542174	1
3883018	0.000290833211967008	3
186219605	0.000286847948430059	1
12256819	0.0125105924335365	1
6614809	0.00126952649551564	1
32569529	0.00218055286844615	1
3984152	0.0163063193134794	1
5725048	0.000295105480196755	1
5826164	0.00314905041014249	1
10773967	0.000397819735467218	2
11230801	0.0010619217758844	3
7411764	0.000750153774401441	1
14974295	0.000286189859240393	1
8017147	0.00040335124829044	2
11670512	0.000286099324073516	1
10097713	0.000285441966017901	1
14438050	0.0212352845591826	1
19099903	0.00028526043026777	1
6007062	0.00747817579120861	1
1869974	0.00461105623364358	1
769289	0.000285105003128896	1
2861164	0.00224490509170352	1
2686845	0.00988458955490207	1
18002764	0.000509342656958401	3
3912310	0.000584127591211586	4
9743186	0.00136183865979672	3
13814449	0.000126975005403021	1
6092445	0.000206448298185719	2
11868056	0.000745446757362951	1
16774335	0.000803275215678824	3
1694689	0.0025259632165308	1
7140645	0.0123236148107984	1
4020438	0.000283824028339089	1
4604561	0.000399308599240032	2
5349574	0.000283427728163684	1
27594098	0.000283345943822074	1
11000787	0.000393627769395535	2
12952127	0.000283243900066323	1
5604332	0.000283128816464736	1
4891988	0.00206155654872292	2
23336176	0.000282154620957538	2
13875235	0.00179059670988595	1
132620571	0.000960283549040851	1
5941792	0.000282509459093899	1
33993487	0.00144465177416978	1
7069515	0.00039769129318934	2
18622043	0.000957317256620769	1
6004500	0.00211843140605604	4
3972616	0.00100444375310622	1
5625761	0.00523644192765951	2
24758852	0.000392923040562613	2
15658922	0.00178412389106789	1
8949961	0.00125332760429639	3
8326623	0.000342862074579834	2
293762084	0.000802308681288213	3
9604123	0.00178005385420575	1
8267955	0.000394695709650833	4
1996232	0.00464492716160699	1
11397084	0.0023032223538393	2
7878453	0.0103201485460579	2
2827854	0.00377516401762878	1
7613518	0.00572559395406668	1
6896269	0.000389489607233964	3
6108185	0.00107049645914434	2
4340626	0.000280050002861423	1
12646503	0.000282307330357886	2
7488481	0.0010544959761278	1
12164057	0.000394363297956048	2
6892366	0.00148062380471788	1
7164077	0.000732631409135032	1
42799726	0.00232647170659886	2
4833038	0.0158978729372009	1
5997267	0.000278883557907944	1
4585836	0.00219256848997281	2
16116118	0.000647450586322939	2
1778526	0.0045161070994428	2
4791191	0.000169534478764247	1
12615169	0.000498474949599845	4
6030111	0.0260711522354778	1
3797000	0.000278217400234929	1
6992959	0.000394387411164373	1
587774	0.000513827421300555	1
7425566	0.00118619417414262	2
160760286	0.00027748468614189	1
3095697	0.00192723756593431	1
4751813	0.000274463872023065	2
3246486	0.0291088978123249	1
8129091	0.00240183242381536	2
12841639	0.000294198732094477	3
8816878	0.000738959458616809	1
8553128	0.000724274346653762	1
27536116	0.000276287771165593	1
20912455	0.000348808947345665	2
4812013	0.110409094608972	1
4908276	0.00218280184551638	2
5863962	0.000716982683360449	1
6674203	0.00160432197938839	2
6552429	2.88301776860041e-05	1
4205373	0.00122358295466014	1
7842463	0.00075533038553051	1
30433328	0.000275588950600838	1
164286893	0.000384453433006432	2
2622789	0.00017419119324594	1
26957537	0.00120596791314538	3
21800838	0.00174364777655116	1
6400508	0.0156644763553876	1
22217805	0.00145425002036583	2
19607993	0.000387473594121474	4
4133421	0.0294683889728644	1
10150721	0.00190453618848054	3
11076981	0.0156349733209594	1
4447200	0.000639998661359911	1
4892091	0.000639702407414588	1
3105513	0.000714357762675795	1
6525546	0.00120118358429799	1
7761349	0.00389720171706622	1
3811154	0.00142458550288223	1
3476869	0.00474766367653868	2
2969727	0.00631829315657232	1
3981912	0.000887909353380178	1
17163596	0.000770831044415279	2
9499264	0.0015492404783129	1
2346595	0.00453886365061095	2
61164686	0.000693980650222127	2
85334842	0.00181161937330697	2
2802203	0.000273026504455991	1
217934598	0.000415569783217809	3
2762455	0.00183851922315248	2
65638743	0.000292344790218924	2
70747000	0.000438319263943881	2
4825561	0.00935191969210758	1
1715322119	0.000925216232978188	1
4570590	0.000662367467641664	2
4933735	0.00207791458858318	1
13914087	0.000342021052498383	3
2806653	0.00027225038559745	1
56774275	0.00116279249621297	2
5692999	0.0017880964006982	2
9772633	0.00091980038209347	2
4600474	8.81243114036142e-05	2
7941691	0.000271624146459027	1
8665828	0.0202666652005511	1
3072766	0.00773747996006342	1
2261281	0.00957057914565403	2
16880934	0.000382023967210923	2
7904826	0.000271094495349636	1
13569782	0.0120013815036789	1
1925376	0.0118882968080451	1
2753865	0.00196688891248229	1
8841390	0.00299301308474391	3
7527405	0.00202077374361162	2
3885060	0.00240791396770683	1
10906575	0.000629065108418542	3
2952147	0.000702813522313739	1
16815686	0.000295222076207117	1
11800025	0.000270315665564047	1
16749552	0.000708224067083382	1
6115353	0.00199375374527959	3
30944822	0.000777288437240919	1
9253664	0.000380831944069069	3
5538308	0.00158041899283938	2
17689035	0.000739321173201473	1
9934694	0.00026995437565219	1
1661954	0.000391522628236246	2
6557492	0.000269879934673669	1
14397769	0.000378804235372061	3
27427376	0.000421255557171587	4
6218300	0.00481217140879064	1
6347441	0.000269578789286594	1
5833511	0.00205744449779221	1
19664728	0.000349216188826765	3
15018196	0.000913512234654722	1
6463930	0.000626927698859265	1
2564291	0.000269015105224901	1
25412369	0.000287772289859838	3
1924640	0.00119294538649314	2
12238620	0.000268683139138312	1
5021444	0.000376959562099858	3
5448522	0.0103432372490041	1
8572581	0.000268270494575577	1
3858544	0.00211978370903205	2
17879459	0.000267937789765627	1
4352466	0.00176245846692931	1
5216035	0.000596420442496507	2
6301635	0.000267771651138707	1
6910320	0.0149987636492416	1
9932734	0.000769901275051362	1
23320040	0.000415448094039071	1
1319793	0.00203364728464382	2
31310573	0.00026706106898374	1
11840949	0.000266962857836005	1
5826628	0.000269133721591329	2
32446872	0.00043991831277469	4
7953694	0.000766636319345703	2
4925856	0.000905001268699778	1
2626356	0.000266446464423665	1
2757177	0.00138274482569381	1
16038178	0.00476301712454373	2
5375738	0.000266037801287287	1
2226037	0.000265937477304945	1
7180235	0.00236519641246181	1
6146087	0.000265835400351663	1
31028583	0.00198432270218782	2
19456416	0.0118258635823561	1
5495820	0.000618931899940965	1
8954558	0.00167995115165614	1
6635814	0.000658918832706571	2
4421266	0.00195830411044126	2
4294364	0.0165663106859065	2
23236859	0.0016782926119197	1
5901830	0.000616642226955126	1
3865702	0.00159407444664327	2
16074701	0.000669377186345709	3
26891058	0.000368840390757921	2
46931337	0.000264148701788544	1
2624505	0.000704912332673037	1
2633906	0.00117065208944254	2
8408956	0.00149697225228826	1
5073451	0.000824158321064943	3
3060688	0.00244177880162028	1
5611481	0.00149584776306541	1
4307216	0.0011208609201407	1
5878691	0.000744389485132467	1
10171712	0.00060895259140004	2
8731219	0.00197046927104413	1
2903857	0.0184234807173052	2
44972117	0.00069023305196313	1
8358552	0.00308163314641311	1
9772195	0.000260397404764367	4
8507812	0.000263266222692326	1
7696020	0.000262477236823593	1
15843987	0.00106313774790571	2
3799073	0.000788908937144001	2
6618778	0.00172632154215229	1
4467840	0.00114848859860651	1
11411074	0.000262247993284182	1
10292530	0.00200101798708048	1
6927647	0.00233234725297297	1
4212536	0.000408693816430373	1
29856695	0.000369626429163153	2
6346822	0.000372247696857935	1
36531853	0.000262095913038761	1
15100439	0.00571679328595542	2
5378655	0.000157931115326115	1
4351225	0.000261980945495141	1
3181557	0.0194860095554989	1
4829282	0.000265622459835611	2
7971023	0.000261690127615171	1
11677886	0.000719656850166951	2
4231350	0.0250694906770742	1
2715055	0.00199253762290712	1
23599258	0.00559850676686899	1
4467850	0.000261028825830919	1
12174227	0.00065095007974749	2
6660493	0.00895192370730447	1
14455778	0.000839734155947126	6
26720428	0.000866973089494945	2
2932292	0.0148332672115096	1
4639497	0.000257953088731537	2
22072142	0.00158842000651713	2
401541361	0.000260570177542908	1
8981820	0.000606988149054012	1
7285130	0.000442577067520857	1
3809555	0.00178868861563065	1
14772887	0.00201332236297113	3
1964990	0.00164803570486326	1
2917007	0.00197823191790156	2
5055061	0.00123192497896403	1
5631538	0.000278693291659063	2
54553951	0.000216844838228825	1
6211710	0.000748328362652291	1
4167926	0.0038759742107734	2
7191000	0.000259741608742594	1
2247312	0.000711227439780512	1
7197078	0.00063233118234792	1
6633788	0.00130369185410965	3
19406082	0.00190783447302756	2
26905913	0.00164254396830874	1
28107113	0.000259291699368423	1
3794012	0.000259289350606843	1
4015168	0.000259293153232976	1
4730100	0.00170548666673976	2
8428329	0.0036856865240104	1
52331261	0.000274980225127116	3
7308118	0.00025911600371124	1
13262145	0.000259097941219556	1
3794122	0.000370042347704353	2
15577766	0.000879106731552347	1
57996947	0.000708661269969105	1
3324925	0.000258478584167997	1
4980234	0.00523071214433295	1
2670339	0.00229878510751435	1
4340755	0.00866575017056149	1
5815693	0.000669533874374569	2
6222743	0.00152556052383162	1
6610316	0.000364077631396583	2
2389066	0.00041483199054737	2
9731918	0.000599951618005854	1
3879931	0.00122185036044752	1
4696792	0.00179071920885694	1
3566367	8.74831198160948e-05	1
9590598	0.00343467388725192	2
37863298	0.000257482037255208	1
2922586	0.00218937818510786	3
6822258	0.00192408227419624	1
3403336	0.000454912892843198	1
8531576	0.000257072409812748	1
7416193	0.000257027859897095	1
569713850	0.000872495500716408	1
2756224	0.000823493921742793	2
3695040	2.61289641656907e-05	1
12613848	0.00195039167768314	1
8491459	0.00462717469240776	2
1905549	0.000695299598745791	1
339890636	0.000360517204603697	2
10500440	0.0169220228042736	1
2894204	0.00194305744320007	1
4083487	0.000668723127126372	2
3202915	0.000734800931406901	1
254625945	0.000255181350681516	1
4692303	0.000272573772325566	2
4934177	0.00194476823226582	1
8653804	0.0212386200825157	1
6394409	0.000262669598722546	5
40662287	0.000254446629220536	1
6736533	0.00488286237464739	1
5340067	0.000253255124817913	3
5618918	0.000649232416276623	2
4443923	0.00404676916067172	1
11296279	0.00193215803779562	2
11369695	0.000408049867147238	2
6670187	0.000263755766080512	2
5437470	0.00025355228816273	1
62554197	0.000253540871904474	1
708139	0.000253536767157228	1
8931901	0.000412169662713888	1
5131728	0.0056699775768987	2
21221966	0.000589193254642707	1
4413809	0.00169521208720481	3
4928177	0.000281643854602154	3
3023070	0.00205878879934864	2
5423390	0.00110724052878466	1
2370552	0.00485062684406408	1
5420223	0.0270643951427026	1
11867530	0.000269104449959866	2
4883428	0.000252645842535981	1
332125864	0.000691856601757842	1
5782109	0.000281706404999751	4
7474395	0.00106173746869511	2
3937500	0.0180831878857693	1
4703276	0.00205850395733016	3
2934783	0.000252441264240102	1
5157704	0.000613987923305785	2
20227588	0.000252394933865479	1
10950910	0.000657237805428859	1
2876320	0.0112297215162469	1
4802272	0.00229273603357988	1
9820855	0.000660726600499113	1
10318828	0.00057626782997137	2
4186195	0.00122387409488033	2
4141072	0.00617207094434485	1
7769750	0.00159509001531858	1
174308529	0.00066530196226878	2
2835980	0.0109761097641267	2
3090654	0.00102087127837435	1
20289033	0.0109747421677111	1
7535414	0.00086837188128297	1
11247703	0.000251517658586547	1
8311412	0.00188222233625921	4
4730259	0.000517168921403658	2
3752825	0.0351054469475702	1
21924095	0.000585669469866216	1
6209635	0.000585508488048508	1
9563300	0.00122189172071739	3
6863415	0.000251238023483955	1
3172913	0.0012025506376608	3
3197745	0.000111884804099734	1
6306031	0.00118860378656212	1
18743535	0.000583471664035988	1
28771477	0.000250647062610866	1
8748216	0.00158767810486737	1
4791729	0.000681357049612269	1
3166379	0.00275541837093552	1
2465052	0.00220971954078526	2
5250433	0.00130111765846118	1
8283045	0.000250376755329029	1
6823041	0.000250101550579086	1
6535058	0.00163524475570506	3
2255233	0.000393081489497507	1
5562397	0.00279236996918868	1
9282124	0.0203043371257685	1
8648816	0.016307547067185	2
3714549	0.000249881833837545	1
8662394	0.000249850056590198	1
7855429	0.00190641942939835	1
4440860	0.00158176959420138	1
13653381	0.00190551389294698	1
7056706	0.00120101657767747	3
8072367	0.000839895339869777	2
2405093	0.00484722951989725	2
7339599	0.00127650094937145	1
7426045	0.00129580451120325	1
4986264	0.00129552221788786	1
3160214	0.00216285654693849	2
714858	0.000652930466427881	1
10515316	0.000249066229637339	1
4700892	0.000637256124220706	3
11098373	0.0035401335930688	1
3406973	0.000429046975082564	5
3658012	0.00220962903135092	1
2986691	0.000248827646551978	1
1253593	0.000248715796178995	1
2892365	0.00986008231092742	1
3268439	0.000565991423452936	1
9721926	0.0022110669547691	1
5242870	0.000532148841414958	1
9743444	0.00358791604045211	1
13073963	0.00104124240541806	2
8175089	0.00163416915582895	1
3415774	0.00163379113187316	1
2654982	0.0107335658056788	1
4221817	0.000248018606193711	1
7833155	0.00384428169218868	2
4886280	0.0033645536346643	1
7881613	0.000247954359928694	1
6489621	0.000311442644671788	3
4567767	0.0047583894101382	1
4982121	0.00203409918544827	2
2187544	0.00059618424918935	2
8476074	0.000629253527914412	2
3349677	0.000643434131469725	1
2663455	0.0184144132312403	1
8774809	0.00131244328458861	2
3804749	0.000647646237213472	1
3827504	0.000419320194325584	1
248230	0.00107477910383873	2
9270544	0.0240981620119133	1
40632280	0.000646508759879197	1
57587809	0.00188157705238774	1
4790652	0.000161508202390096	1
6047332	0.000246366915027055	1
6259939	0.00178383524344937	2
11151493	0.000674420720745257	1
15545642	0.000246256598339131	1
13759023	0.000246224516007118	1
2681719	0.00349880708821405	1
23592119	0.000246069236071941	1
2771020	0.0144661819509527	1
2762547	0.002187427181957	1
11167036	0.000245807148634173	1
5638892	0.000263014863104923	3
6138296	0.000434921515410682	4
4482493	0.000245281871964614	1
58310291	0.000243967209729773	2
3751540	0.000303372719594625	1
3523206	0.00051360308317903	2
10412937	0.000244505880597343	1
22345267	0.00138533607915075	1
6945425	0.00115794610554814	1
18027483	0.00186369999569547	1
9860692	0.000975989345809933	1
5199817	0.000752912072615532	2
7836771	0.00467480271371879	1
8245462	0.000413413646888382	1
5215297	0.00694078504894829	1
12373984	0.000243444330916633	1
3093080	0.0180898425020085	1
889124	0.00116083148373242	1
18089807	0.00921315172307516	1
2785788	0.0016869071966151	1
47917224	0.000242720814859566	1
6291358	0.00116181090535045	3
1567733	0.00423021550292687	1
4031908	0.000108141432506171	1
5620528	0.000563945277321085	1
5481673	0.000821709149171907	1
3522020	0.0011459879124352	1
58660805	0.00082004643007964	1
10418953	0.00384922313617709	1
21594540	0.00023660134423236	2
23858443	0.000256725241215051	3
10439409	0.000694477357389002	1
6340869	0.00152858977362531	1
10268038	0.010523439779268	1
10039491	0.00184058263895917	1
5391474	0.00201240725396987	1
13630598	0.00101873168652464	3
8065296	0.000407736217105135	2
10164704	0.000369434629648202	2
24237436	0.000240859785136574	1
4116279	0.000240737044426803	3
25040541	0.000334363585623621	2
11025184	0.000560176318965339	1
3845528	0.00402731100708152	2
3006744	0.00037864877101982	1
4396587	0.000244503571960017	1
20073944	0.000240166239772006	1
7663635	0.000255797721312414	2
2697705	0.00490364391122143	1
10809893	0.000555121188717353	2
6269127	0.000690408837087969	1
5142405	0.000649310693296347	2
4954267	0.000239812996152488	1
5543785	0.00822308249608009	1
15846597	0.000239661315370173	1
3505759	0.000440575436268578	1
14470410	0.000722684515008974	2
7512443	0.00151604399869859	1
3716717	0.000302109476187846	2
6999566	0.00179204099650452	1
1777573	0.000106642789753032	1
126678336	0.000655021008717487	1
13097168	0.0122430735315972	1
3803562	0.000354131948778644	2
9508043	0.000626147227876138	1
7263152	0.00133568609343021	4
7358067	0.000598412939501849	2
6393170	0.000345581035128974	1
6174094	0.00212355847795288	1
7877920	0.0156972464784454	1
6069065	0.00122319457832291	1
24519943	0.000238503769316235	1
3887954	0.00135143424629645	1
78706965	0.000238393427055715	1
1532174	0.00550406450951245	1
11255303	0.000238362391920575	1
22822056	0.000238350994309437	1
16030572	0.000238329707660538	1
4774035	0.000642232090270744	2
7785833	0.000238158308187451	1
8580450	0.000238050997498227	1
8056263	0.000771243149171518	1
6217794	0.00024998335630652	2
3206056	0.00177767609555206	1
3421472	0.000684663909504104	1
6955293	0.00123553283458761	1
5709094	0.000237699884351958	1
69000445	0.000895663786788214	1
3005840	0.0103261223212542	1
63774197	0.000622763744277785	1
4224423	0.00210923815950521	1
9001904	0.00023746727157874	1
9147625	0.00422406640842466	3
2724329	0.0033732428954775	1
26147397	0.000254245447134507	2
4959612	0.000604930509570935	2
10389733	0.00150099974169914	1
6543293	0.000244060352894058	2
7211701	0.00218021970063657	2
7248764	0.000252104161478549	2
3128625	0.000240076564868485	2
4368484	0.0107614284264775	2
363606	0.000802795861116167	1
8348267	0.000550747065936582	1
14761282	0.000236356320136609	1
2582462	0.000958398164438736	1
5036748	0.00107768660496362	3
5679016	0.000635875957886276	2
3001662	0.00122646831542003	1
6517455	0.00275224409609805	2
5368118	0.000590072496741132	2
15527470	0.000617756303242083	1
2088343	0.0031741657059403	1
11730873	0.00452388033980932	1
21302773	0.00191640648645486	2
6648311	0.00120696379071711	1
2492639	0.000286281988782423	2
6212905	0.000546848046302019	1
2598681	0.0144575624141278	1
2364669	0.000250303846507576	2
9119088	0.000234991414229331	1
7698559	0.000234927378776376	1
5898171	0.00122071677121348	1
2378446	0.0020883625760034	1
16424622	0.000234734128940237	1
5625915	0.00644064491723179	2
2809994	0.000605938620321565	2
11776951	0.000234447815412619	1
3357810	0.00154166516463022	1
2318907	0.0169488175678942	1
4604075	0.00121633022489117	1
8178095	0.000233871258455803	2
10196310	0.000605315171287267	3
7061702	0.000153171362079514	1
8205862	0.00372589353382618	1
2502383	0.00211751092672856	1
3654428	0.00177669310561344	1
4286652	0.000544412477050928	1
9042310	0.000595584847977882	2
16023057	0.00041276991775999	1
6730831	0.00119458085058695	1
7659229	0.00177797887218577	2
4262210	0.00371761222740469	2
2399827	0.00147713874436614	1
4655119	0.00023309808127051	1
13135552	0.000892345775444675	1
2168724	0.000621953206617786	1
3709284	0.00054281449535991	1
550512	0.00177238169801504	1
10958890	0.000542296418465023	1
10498613	0.000328170721259942	2
4876060	0.000637361578735101	1
3532441	0.000541950626332708	1
44568008	0.000232637446343833	2
12740641	0.00147240466182295	1
11097316	0.000534140279338274	3
4483800	0.000232269217602078	1
5485440	0.000231988277756866	1
45815426	0.000635340363971386	1
2333197	0.0172975769354465	1
6626293	0.00116978571098982	3
6204577	0.000248190938418827	2
2437303	0.0024376325002675	2
11815956	0.000231561401990382	1
3275324	0.000313013686904867	1
3789496	0.000231530205372554	1
6809496	0.000235636728246005	1
16099520	0.000290095343113427	2
3862533	0.00169903123225629	1
2277704	0.000665829376894027	1
9806109	0.000544809815424484	1
7754246	0.00175953628284416	1
4133036	0.00151468579473553	2
21410339	0.000291859070701083	2
5862713	0.000785198431795751	1
8472850	0.000231130602652348	1
3490074	0.00109496854697161	1
2028740	0.000538012019087336	1
6343565	0.000320749048244044	3
16992840	0.00124366440345903	2
11647807	0.000230831006071474	1
7469402	0.00328068272723975	1
1496866	0.000102879202008103	1
10504378	0.000102971080980925	1
8894390	9.99758031392047e-05	1
2864691	0.0154866651840829	2
3539339	0.00381115709605039	1
6477975	0.000112039565113337	2
17318222	0.00269459800943382	1
4012885	0.000924080357614661	1
4079028	0.000500264856788474	1
16373056	0.00022987729657502	1
1395573	0.0100791478415942	1
9676850	0.000345132050899025	2
13561608	9.56480651845071e-05	2
4043065	0.000833647708607237	3
10280338	0.0143387131055122	2
9768772	0.00293341825255107	2
9899545	0.0319934200796452	1
9246392	0.0130384566760822	1
1047559	0.00129829847761458	1
4407990	0.000532613640099069	1
6672610	0.000421305758300876	4
10133330	0.0100375847874531	1
4571508	0.0185686212936105	1
5261555	0.000228574579426644	1
12929019	0.000331440208773989	2
536678	0.0140497423185958	1
3124581	0.000415431292383484	2
3050770	0.000773979169405749	2
5178729	0.00129338665418516	2
3301880	7.78692512183367e-05	1
5906918	0.00172884014772551	1
34706095	0.000321387721661423	2
5047269	0.000227913909679545	1
23356744	0.000624113188251892	1
9049050	0.000530989078412548	1
15434269	0.00227152687307586	2
7975676	0.000596789600749247	1
6538224	0.00126928407008181	3
3021816	0.00170460439436106	1
5579287	0.000221418517661096	2
8861355	0.000596347351018262	1
2641979	0.000590838194670381	1
3515000	0.00188683798240297	1
5876966	0.00149428961133652	1
4531640	0.000525492696170007	2
6297338	0.00171765607955393	2
3954508	0.00378797538185271	3
7356996	0.000364982723649541	2
7870976	0.000226927768649726	1
207144633	0.000227953530061232	2
9688664	0.00375123006452793	1
18217175	0.000226787483115135	1
7110174	0.000226595536830182	1
3809420	0.000328655106626984	2
39149047	0.000836514868910182	2
29318601	0.00201242038581011	1
4678000	0.000226224307540998	1
3763397	0.013914704330071	1
15508010	0.00433690039926902	1
18489758	0.000225856963094463	1
2767336	0.000225859287899097	1
10359140	0.000586818793702457	1
4509803	0.00142957124341522	1
12663892	0.000763890114268352	2
4235367	0.000225605712659425	1
6347152	0.000572275426295832	2
9975214	0.000225536176721452	1
1886462	0.00110448403672317	2
11113047	0.000225478527831563	1
6364973	0.000765442403285614	1
5042336	0.000529522201811309	1
3673674	0.000225291388317019	1
9708657	0.00372577864129908	1
10626997	0.00142703240723848	1
11833356	0.000241278219369914	2
7075836	0.000225165725544634	1
15497039	0.00023975766603327	2
5570240	0.00116987905697449	1
1010206652	0.00076294354213953	1
6155306	0.000239580719189297	2
318135551	0.000232170205784539	2
7386487	0.00200072034072986	1
5357648	0.00381781104622014	2
31491658	0.000181057778168448	1
3964760	0.00986038724695395	1
1760914	0.000519016044960436	2
14492634	0.000942032009909807	1
26169628	0.00127255155088175	1
5502880	0.0019818494294616	2
20847946	0.00022442235570168	1
18300298	0.000224135637516102	1
882529	0.0017022205463633	1
8467089	0.0214697937642193	1
6877341	0.000644021345878858	1
9357838	0.000529707780585273	4
4409352	0.000759277133380409	2
923108	0.000223611650474019	1
6079646	0.000299831117558311	1
5834125	0.000934039431904599	2
27498463	0.000758800394988398	1
60176982	0.00167040119052879	1
5730089	0.000611812357220435	2
2287661	0.000773763416339772	1
10613964	0.000314754164958548	2
7328463	0.000519830694476361	1
7803823	0.001361946810983	2
6355021	0.00030887377364463	4
3555926	0.000221764934412022	2
3664644	0.000222977311329806	1
9944987	0.000185962424659331	1
4291940	0.000369562440698722	3
688271	0.000222852944635356	1
5668116	0.00020359140940845	2
3828814	0.00355049154509629	1
4156088	0.000285586251416678	5
11654573	0.00149086880800603	1
22968990	0.00545480278371142	1
11003294	0.000521641028768067	2
5565814	0.00027119308435417	2
7413627	0.00058330733213984	1
3570313	0.00115703617430066	1
2571479	0.000518345675079924	1
11973331	0.00498062851309199	2
14162954	0.00140913052963206	1
2753681	0.000518290192811571	1
3643833	0.00426603193390216	1
5677556	0.000580356633640002	1
31808267	0.000521725823702816	2
5602499	0.000322339689930525	2
7136119	0.00145561981605086	3
3035699	0.0140276333841582	2
5967394	0.000607123579761238	1
3313739	0.000493569231907885	2
1925646	0.000244351800943888	2
8282215	0.00125547181113022	1
2600111	0.0015622947285568	2
20874553	0.00022129756378065	1
4810030	0.000220373223172582	2
4897211	0.00236130286741763	1
9476362	0.000235597354980571	2
102033101	0.000311864417601046	2
8131901	0.000235340112149158	2
12407634	0.00114789232642672	1
6210017	0.000844580215484243	1
23861774	0.000308996189536917	3
7002457	0.000489331322169238	4
7514412	0.000220558039230016	1
5556097	0.000603713258184991	1
5299160	0.000512501977742703	1
3348249	0.00204979276140693	1
4270109	0.0035450719351025	2
2847877	0.000220335135930369	1
1645326	0.0128878245092175	1
4057454	0.00139536260755542	1
5632534	0.00110336746155718	2
10974680	0.0039317051196841	1
7744575	0.0013059291542228	2
2706476	0.000220020450764435	1
13264533	0.00144730552372564	1
4210185	0.000473120166986584	2
4968924	0.000421104678210476	4
3242273	0.00141764291454186	2
12217709	0.00284048879870046	1
4913671	0.00111481063462055	2
11790168	0.0017170976764529	2
29998346	0.000219668346297897	1
8370520	0.000632124984351775	1
15799417	0.000219601308237931	1
4925241	0.000570625494230875	1
6310105	0.000837797474499044	3
9680585	0.000219497178071636	1
3499508	0.00680483420661397	2
4563957	0.00181028627028359	3
3950037	0.000233709929705718	2
421364150	0.00022650593611236	2
11406908	0.0002192815921707	1
2859951	0.000569546971658534	1
13435748	0.000219176293389957	1
12132480	0.00138842456083487	1


==> data/5000c/dr-onace.txt <==
char	Count	Name
1	12	K
1	10	M
1	7	L
1	4	G
1	3	H
1	3	F
1	2	I
1	2	N
1	1	Q
1	1	D
0	10	K64
0	9	M70
0	7	L68
0	2	H49
0	2	G47
0	2	I55
0	2	G46
0	2	N77
0	2	F41
0	2	K66
0	1	H52
0	1	M71
0	1	D35
0	1	Q86
0	1	F43

==> data/5000c/dr-sorted.txt <==
name	onace	bank	debtrank
{}	{}	1	0.690473303489544
{}	{}	1	0.580274934640145
{}	{}	1	0.543661160077308
{}	{}	1	0.456359011815605
{}	{}	1	0.429855145523404
{}	{}	1	0.423577858244129
{}	{}	1	0.418331377568673
BRAU\ UNION\ AG	M70100	0	0.390204573982462
{}	{}	1	0.388265502092992
{}	{}	1	0.368971375254147
{}	{}	1	0.358140836088746
Oberbank\ KB\ Leasing\ Gesellschaft\ m.b.H.	K64910	0	0.35735819619047
Energie\ AG\ Oberösterreich	K64200	0	0.316522378056495
{}	{}	1	0.314947786041353
ÖBB-Infrastruktur\ Aktiengesellschaft	M71100	0	0.300898201317983
{}	{}	1	0.291559766563936
OMV\ Aktiengesellschaft	M70100	0	0.28488010716752
Gemeinnützige\ Salzburger\ Wohnbaugesellschaft\ m.b.H.	F41200	0	0.283468802791546
HETA\ Leasing\ Kärnten\ GmbH\ &\ Co\ KG	K64910	0	0.275963395791138
{}	{}	1	0.272310418784039
{}	{}	1	0.266446116681234
{}	{}	1	0.266374673757103
{}	{}	1	0.26376168432172
{}	{}	1	0.257975309118622
{}	{}	1	0.255622176359401
{}	{}	1	0.254975880832014
HETA\ Grund-\ und\ Bau-Leasing\ GmbH	L68310	0	0.253097953459565
{}	{}	1	0.243688380429319
{}	{}	1	0.242590261893937
{}	{}	1	0.241610313882865
{}	{}	1	0.240999330925036
{}	{}	1	0.228856782706227
Telekom\ Finanzmanagement\ GmbH	K66190	0	0.226207728493922
{}	{}	1	0.226206993573501
{}	{}	1	0.225328090854473
{}	{}	1	0.22069644248514
Volksbanken\ Holding\ eGen	K64200	0	0.220590845053334
{}	{}	1	0.220291914182308
{}	{}	1	0.220188539839094
{}	{}	1	0.219698088633993
{}	{}	1	0.218067969173555
{}	{}	1	0.215056118069542
Bundesimmobiliengesellschaft\ m.b.H.	L68320	0	0.213252454096291
{}	{}	1	0.212650361870803
{}	{}	1	0.212159447324393
{}	{}	1	0.212007473712848
{}	{}	1	0.21200537418802
{}	{}	1	0.210714222599487
{}	{}	1	0.21042022522704
{}	{}	1	0.208915817686612
{}	{}	1	0.207942691616324
{}	{}	1	0.207305723444085
{}	{}	1	0.206536305596551
{}	{}	1	0.206114402301533
{}	{}	1	0.20365042733139
{}	{}	1	0.202823214748063
Landesimmobilien-Gesellschaft\ mbH	L68320	0	0.201866456246949
Steiermärkische\ Krankenanstaltengesellschaft\ m.b.H.	Q86100	0	0.2018339447203
Landes-Immobilien\ GmbH	L68320	0	0.201390782944482
{}	{}	1	0.200891213863074
WAG\ Wohnungsanlagen\ Gesellschaft\ m.b.H.	F41209	0	0.200682201951677
{}	{}	1	0.200392092110059
{}	{}	1	0.195615913915276
{}	{}	1	0.195489306931938
{}	{}	1	0.195479623140769
{}	{}	1	0.194465613832979
OÖ\ Landesholding\ GmbH	M70100	0	0.192415112539966
Marina\ Giori\ Beteiligungsund\ Verwaltungs\ GmbH	M70100	0	0.192343423170173
{}	{}	1	0.192019462485702
{}	{}	1	0.191777900504915
{}	{}	1	0.191363629923939
{}	{}	1	0.186867800517669
{}	{}	1	0.182991877167868
Stanglwirt\ GmbH	I55101	0	0.181356366379118
Innsbrucker\ Immobilien\ GmbH\ &\ CoKG	L68320	0	0.180860879233771
{}	{}	1	0.17927575752729
Raiffeisen-Leasing\ Anlagen\ und\ KFZ\ Vermietungs\ GmbH	N77111	0	0.179265213442568
{}	{}	1	0.175087841710206
{}	{}	1	0.173293859572541
ÖBB-Personenverkehr\ Aktiengesellschaft	H49000	0	0.168304932748227
{}	{}	1	0.167949038846759
{}	{}	1	0.166223623232126
{}	{}	1	0.163558142046926
{}	{}	1	0.161633125181363
{}	{}	1	0.15955789214337
{}	{}	1	0.158733982682417
{}	{}	1	0.156154180110282
VERBUND\ AG	M70100	0	0.153265159777853
VB\ Leasing\ Finanzierungsgesellschaft\ m.b.H.	K64910	0	0.149752774656689
{}	{}	1	0.148304992829862
{}	{}	1	0.147240152128344
EWA\ Energie-\ und\ Wirtschaftsbetriebe\ der\ Gemeinde\ St.\ Anton\ GmbH	G47540	0	0.14579886168315
{}	{}	1	0.144924983508253
{}	{}	1	0.142575427121528
{}	{}	1	0.142251916989514
{}	{}	1	0.141620849517032
Raiffeisen-Lagerhaus\ Amstetten\ eGen	G47520	0	0.14140152973969
{}	{}	1	0.141293751963557
Novartis\ Austria\ GmbH	M70100	0	0.140719524759687
SPAR\ Österreichische\ Warenhandels-Aktiengesellschaft	G46390	0	0.140701766886165
{}	{}	1	0.140045107281956
{}	{}	1	0.138678116306691
{}	{}	1	0.135911425036647
{}	{}	1	0.135703714811794
{}	{}	1	0.134414492856961
{}	{}	1	0.130254152342651
{}	{}	1	0.128203942571967
{}	{}	1	0.127429368420465
{}	{}	1	0.127332874837973
voestalpine\ AG	M70100	0	0.127127210620491
{}	{}	1	0.126736930200189
Vorarlberger\ Landesbank-Holding	K66120	0	0.126693155067752
{}	{}	1	0.122535762281088
{}	{}	1	0.122316739628234
Stadt\ Hall\ in\ Tirol\ Immobilien\ GmbH	L68320	0	0.122173468415146
{}	{}	1	0.119602095423218
{}	{}	1	0.118244821227674
{}	{}	1	0.117380894028726
{}	{}	1	0.116473341196426
{}	{}	1	0.116444791866929
Holzbau\ Maier\ GmbH\ &\ Co.KG.	F43912	0	0.115839331402196
VERBUND\ Hydro\ Power\ GmbH	D35110	0	0.115006507809046
{}	{}	1	0.114752594401661
{}	{}	1	0.114180678995189
{}	{}	1	0.114073773114319
{}	{}	1	0.113960035688327
Flughafen\ Wien\ Aktiengesellschaft	H52230	0	0.111774231379173
RL\ Flussschifffahrts\ GmbH\ &\ Co\ KG	N77390	0	0.1115236035471
Danubius\ Immobilienverwertungs\ GmbH	L68310	0	0.110906438632333
FRIEDL\ GmbH	H49410	0	0.110409094608972
{}	{}	1	0.110378406791605
Lagerhaus\ Technik-Center\ GmbH\ &\ Co\ KG	G46610	0	0.110212064414704
{}	{}	1	0.109653825278056
{}	{}	1	0.109639375507325
Telekom\ Austria\ Aktiengesellschaft	M70100	0	0.109538895889024
Fritz\ Egger\ Gesellschaft\ m.b.H.	K64200	0	0.108078073543912
{}	{}	1	0.10707368537692
{}	{}	1	0.106781771288967
{}	{}	1	0.103625370196342
Alpha\ FD\ GmbH	K64200	0	0.103134935622184
{}	{}	1	0.103050315622558
HKM\ Beteiligungs\ GmbH	K64200	0	0.102136968910265
{}	{}	1	0.101860880114932
{}	{}	1	0.100886163823629
{}	{}	1	0.100634791058859
Karl\ Reiter\ Posthotel\ Achenkirch\ GmbH	I55101	0	0.0993937751878383
{}	{}	1	0.099194696567244
{}	{}	1	0.098798706764376
{}	{}	1	0.0969253730716548
{}	{}	1	0.0965177729853654
Remus\ &\ Sebring\ Holding\ GmbH	M70100	0	0.0962138838955332
{}	{}	1	0.0959715963248407
Borealis\ AG	K64200	0	0.0959042988886674
{}	{}	1	0.095817639525147
Hotel\ Trofana\ Royal\ GmbH	I55101	0	0.0947848015982674
{}	{}	1	0.0942917405336451
{}	{}	1	0.094050473208309
Volksbank\ Salzburg\ Leasing\ Gesellschaft\ m.b.H.	K64910	0	0.0938159463620401
{}	{}	1	0.0933303412127237
{}	{}	1	0.091595888594898
{}	{}	1	0.0914795130569399
OMV\ Clearing\ und\ Treasury\ GmbH	S96090	0	0.0908028742522448
{}	{}	1	0.0906054747412251
{}	{}	1	0.0904584720107203
ADEG\ Zell\ am\ See\ GmbH	G46380	0	0.0875178425939767
{}	{}	1	0.087406242288964
Umdasch\ Group\ AG	M70100	0	0.0867691249673617
{}	{}	1	0.0856943840092715
{}	{}	1	0.0853246924098758
BTV-Real-Leasing\ I\ Gesellschaft\ m.b.H.	N77320	0	0.0849501804897642
{}	{}	1	0.0848365543157427
VB\ Kärnten\ Süd\ Leasing\ GmbH	K64910	0	0.084278864109641
{}	{}	1	0.0841875215036828
OeMAG\ Abwicklungsstelle\ für\ Ökostrom\ AG	D35130	0	0.0840335149238686
{}	{}	1	0.0829373196155371
{}	{}	1	0.0828047189967851
{}	{}	1	0.0819271770253291
NOVA\ HYPO\ Leasing\ GmbH	N77111	0	0.081812487586185
{}	{}	1	0.0815659506687698
ÖBB-Finanzierungsservice\ GmbH	M70220	0	0.0812247156453993
IMMOWEST\ Beteiligungs\ GmbH	K64200	0	0.0805766559794748
{}	{}	1	0.0804894862511193
HYPO\ ALPE-ADRIA-BETEILIGUNGEN\ GMBH	M70100	0	0.0802044093395555
{}	{}	1	0.0801677268478945
BMW\ Motoren\ GmbH	C29100	0	0.0796108288709078
Schalber\ Alois\ GmbH	I55100	0	0.0795144430735256
Oberösterreichische\ Gesundheits-\ und\ Spitals-AG	O84120	0	0.0786630808276885
Branner\ GmbH	E38110	0	0.0785892042641046
UniCredit\ Global\ Leasing\ Export\ GmbH	K64910	0	0.0781111515225281
Colpack,\ Zweigniederlassung\ Wien\ der\ Rheinbraun\ Brennstoff\ GmbH	G46710	0	0.0776590133914681
APCOA\ Parking\ Austria\ GmbH	H52211	0	0.0776524446260039
THERME\ NOVA\ KÖFLACH\ GmbH\ &\ CO\ KG	I55101	0	0.0775678703326009
{}	{}	1	0.0771862991637372
{}	{}	1	0.0771460982538952
GE\ Healthcare\ Bio-Sciences\ Austria\ GmbH	C21200	0	0.0762606230939975
KONKRETA\ Beteiligungsverwaltungs\ GmbH	K64200	0	0.0758883051330909
{}	{}	1	0.0754115444041898
EVN\ AG	D35110	0	0.0752071905893865
{}	{}	1	0.0748315140303295
Bergbahnen\ Rosshütte\ Seefeld-Tirol-Reith\ AG	H49391	0	0.0745573927822109
{}	{}	1	0.0743900959605442
{}	{}	1	0.0735570517825447
FUCHSHUBER\ AGRARHANDEL\ GmbH	G46210	0	0.0734837693995506
OBERBANK\ LEASING\ GESELLSCHAFT\ MBH.	K64910	0	0.0732962038284612
Hochgurgler\ Lift-Gesellschaft\ m.b.H.\ &\ Co.\ KG.	H49391	0	0.0729425863622423
Infineon\ Technologies\ Austria\ AG	C26110	0	0.072454036541919
{}	{}	1	0.0723671987070079
{}	{}	1	0.0721745464644896
Diamond\ Airborne\ Sensing\ GmbH	N77350	0	0.0718639783452801
Hutchison\ Drei\ Austria\ GmbH	J61200	0	0.0711840219645139
ABID\ BIOTREIBSTOFFE\ GmbH	C20590	0	0.0710934199281122
Immobilien\ Baden\ GesmbH\ &\ Co.\ KG	L68320	0	0.0708903537768162
JELD-WEN\ Österreich\ GmbH	G46732	0	0.0702147608480198
Österreichische\ Wohnbaugenossenschaft\ gemeinnützige\ reg.	F41200	0	0.0701828913059366
THL\ Therme\ Laa\ a.d.\ Thaya-Projektentwicklungs-\ und\ Errichtungsgesellschaft\ m.b.H.	K64200	0	0.0696381227684648
Hypo\ Alpe-Adria-Immobilien\ GmbH	L68209	0	0.0691971834309959
Sparkassen\ Leasing\ Süd\ GmbH\ &\ Co\ KG	K64910	0	0.0688921935508305
{}	{}	1	0.0685664845250193
Arlberg\ Hospiz\ Hotel\ St.\ Christoph\ Werner\ Gesellschaft\ m.b.H.\ KG.	I55101	0	0.0684636970446198
Leoganger\ Bergbahnen\ Gesellschaft\ m.b.H.	H49391	0	0.0684473790782289
Bergbahnen\ Kappl\ Gesellschaft\ mbH\ &\ Co.\ KG.	H49391	0	0.0677685978917909
Diamond\ Finance-Services\ GmbH	K64990	0	0.0672194196644949
{}	{}	1	0.0668589294730507
Sporthotel\ Silvretta\ GmbH	I55101	0	0.0668016396381884
Ricmar\ Technology\ GmbH\ in\ Liqu.	C33200	0	0.0663973967739254
RHI\ AG	C23200	0	0.0663092956247789
Sappi\ Papier\ Holding\ GmbH	M70100	0	0.0661340360196118
{}	{}	1	0.065665047720094
Fachhochschul-\ Immobiliengesellschaft\ m.b.H.	L68320	0	0.0653375711524731
Austro\ Engine\ GmbH	C28110	0	0.0650555855868078
TVH\ Verwaltungsgesellschaft\ mbH	K64200	0	0.0649075265091939
BTV-Anlagenleasing\ 1\ GmbH	K64910	0	0.0647629189877001
{}	{}	1	0.0641715639795198
Immoconsult\ Ares\ Leasinggesellschaft\ m.b.H.	L68201	0	0.0641700240375182
BRP\ Holdings\ (Austria)\ GmbH	M70100	0	0.0641577889521789
{}	{}	1	0.0636688795305051
{}	{}	1	0.063477885183997
Trofana\ Erlebnis-Dorf\ &\ Gastronomie\ GmbH	G47110	0	0.0632271674235467
{}	{}	1	0.0629567202840172
Wienerberger\ Finanz\ Service\ GmbH	M70100	0	0.0628515174682714
VERBUND-Finanzierungsservice\ GmbH	M70100	0	0.0627694944780205
Bergbahnen\ Skizentrum\ Hochzillertal\ Gesellschaft\ m.b.H.\ &\ Co.\ Kommanditgesellschaft	H49391	0	0.0622696412095726
{}	{}	1	0.0621093190960653
Europolis\ GmbH	M70100	0	0.0620905118748713
{}	{}	1	0.0617325575502354
{}	{}	1	0.0616087161156753
JDL\ Leasinggesellschaft\ mbH	L68209	0	0.0611302828399919
VB-Leasing\ International\ Holding\ GmbH	M70100	0	0.0610559754231996
GWG\ -\ Gemeinnützige\ Wohnungsgesellschaft\ der\ Stadt\ Linz\ GmbH	F41100	0	0.0609890573383481
T-Mobile\ Austria\ Holding\ GmbH	K64200	0	0.0609763611973868
{}	{}	1	0.060894968935188
Skilifte\ Lech\ Ing.Bildstein\ Gesellschaft\ m.b.H.	H49391	0	0.0606658373477437
VIVEA\ Bad\ Schönau\ GmbH	S96042	0	0.0600142931502266
{}	{}	1	0.0599727499383235
Hotel\ Tyrolerhof\ Betriebs-GmbH\ &\ Co\ KG	I55101	0	0.0598171707348876
Hotel\ Alpina\ de\ luxe\ GmbH	I55101	0	0.0592379005627396
{}	{}	1	0.0588499927735176
Familie\ Riml\ GmbH\ &\ Co.\ KG.	I55101	0	0.0583424518617644
Bad\ Kleinkirchheimer\ Bergbahnen\ Holding\ AG	H49391	0	0.0581482049867393
{}	{}	1	0.0576188845338973
Felbermayr\ GmbH	L68320	0	0.0573107911011912
{}	{}	1	0.0571737106507851
Nevoga\ AT\ GmbH	C22230	0	0.057131601512987
LINZ\ AG\ für\ Energie,\ Telekommunikation,\ Verkehr\ und\ Kommunale\ Dienste	M70100	0	0.0567517196303623
A.\ Scheiber\ Holding\ GmbH	K64200	0	0.0563478396075694
{}	{}	1	0.0560551058075192
Fisser-Bergbahnen\ Gesellschaft\ m.b.H.	H49391	0	0.0558878715656675
Dipl.\ Ing.\ Werner\ Goidinger,\ Bau-\ und\ Betonwarengesellschaft\ m.b.H.	B08990	0	0.0554131578558059
{}	{}	1	0.0551487117196489
Voglauer\ Möbelwerk\ Gschwandtner\ &\ Zwilling\ GmbH\ &\ Co.\ KG	C31090	0	0.0550231470136395
BTV-Anlagenleasing\ 3\ Gesellschaft\ m.b.H.	K64910	0	0.0548759633977998
ADA\ Möbelwerke\ Holding\ AG	M70100	0	0.0544853578835573
Hotel\ Brigitte\ GmbH	I55101	0	0.0543791072373436
i\ +\ R\ Gruppe\ GmbH	M70100	0	0.0537994697550893
Hamacher\ Hotel-\ und\ Beteiligungs\ GmbH	I55101	0	0.0531388009271799
TIGAS-Erdgas\ Tirol\ GmbH	D35230	0	0.0530280141103996
Hotel\ St.\ Laurentius\ Neururer\ GmbH\ &\ CoKG	I55101	0	0.0529125803989937
Goldeck\ -\ Flug\ Gesellschaft\ m.b.H.	H51000	0	0.0528713800595733
Bergbahnen\ Silvretta\ Galtür\ GmbH\ &\ Co.\ Kommanditgesellschaft	H49390	0	0.0528357472167025
{}	{}	1	0.0524720589771074
{}	{}	1	0.0520020475088519
{}	{}	1	0.0511088950371025
IMMOEAST\ Beteiligungs\ GmbH	M70100	0	0.0510855189220501
Guttomat\ Sektionaltore\ GmbH	C25110	0	0.051007301711063
Raiffeisen-Leasing\ Mobilien\ und\ KFZ\ GmbH	N77111	0	0.050665408752779
Hotel\ Forsthofgut\ GmbH\ &\ Co\ KG	I55101	0	0.0506135936039702
{}	{}	1	0.0505945542935554
{}	{}	1	0.0504587472031678
Mondi\ Korneuburg\ GmbH	C24420	0	0.049849384175413
{}	{}	1	0.0497716084216336
{}	{}	1	0.0497232808791696
Blizzard\ Sport\ GmbH	C32300	0	0.0496101702958623
Hammerer\ Aluminium\ Industries\ GmbH	G46900	0	0.0486881588242626
AURA\ Wohnungseigentumsgesellschaft\ m.b.H.	L68100	0	0.0486482422499757
SIG\ Austria\ Holding\ GmbH	M70100	0	0.0486345343433615
Privatbrauerei\ Zwettl\ Karl\ Schwarz\ Gesellschaft\ m.b.H.	C11050	0	0.0483446658376137
Linde\ Österreich\ Holding\ GmbH	K64200	0	0.0483253043901801
ALPENDORF\ BERGBAHNEN\ AG	H49391	0	0.0481154415625963
Trans\ Austria\ Gasleitung\ GmbH	D35220	0	0.0475963247303335
Lenzing\ Aktiengesellschaft	C20600	0	0.0475800189843827
Wienerberger\ AG	K64200	0	0.0472190636636013
{}	{}	1	0.0471395323453604
Raffl's\ Star\ Hotels\ GmbH	I55101	0	0.0470553556102778
{}	{}	1	0.0469344919674454
{}	{}	1	0.0467814335888095
Generali\ Leasing\ GmbH	N77111	0	0.0467153269442098
GESIBA\ Gemeinnützige\ Siedlungs-\ und\ Bauaktiengesellschaft	L68320	0	0.0465995030067905
RALT\ Raiffeisen-Leasing\ Gesellschaft\ m.b.H.	L68201	0	0.0464830715654466
{}	{}	1	0.0464369160399427
Rail\ Cargo\ Austria\ Aktiengesellschaft	H49200	0	0.0463477133690334
Empfinger\ Rindenmulch\ GmbH	C20150	0	0.0462104931746096
SeneCura\ Sozialzentrum\ Herrenried\ gemeinnützige\ GmbH	Q87300	0	0.0461705241915226
Innsbrucker\ Kommunalbetriebe\ Aktiengesellschaft	D35130	0	0.0460884574519108
Hilti\ &\ Jehle\ GmbH	F41200	0	0.045980091007364
HETA\ Real\ Estate\ GmbH	S96090	0	0.0458771825352387
Kärntner\ Restmüllverwertungs\ GmbH	E38110	0	0.0458409104790612
BIP-Immobilienverwaltung\ Gesellschaft\ m.b.H.	L68209	0	0.0458359775621233
Bergbahnen\ Nassfeld\ Pramollo\ AG	H49391	0	0.0457916254490062
Österreichische\ Salinen\ Aktiengesellschaft	M70100	0	0.0456656436750212
{}	{}	1	0.0452136902489082
Asphalt\ &\ Beton\ GmbH	C23610	0	0.045137547042619
TIBAG\ BETEILIGUNGEN\ GmbH	K64200	0	0.0450287427018877
CIAG-Beteiligungen\ GmbH	K64200	0	0.0450286486634206
Jürgen\ Kurz\ GmbH	I55101	0	0.0449557648546429
{}	{}	1	0.0449316703402032
Asia\ Resort\ Linsberg\ Betriebs\ GmbH	I55101	0	0.0448630692161222
Dr.\ Helmut\ Rothenberger\ Holding\ GmbH.	M70100	0	0.0447617240773861
Bad\ Kleinkirchheimer\ Bergbahnen,\ Sport-\ und\ Kuranlagen\ GmbH\ &\ Co\ KG	H49391	0	0.0447229454360702
Kogler\ Gesellschaft\ m.b.H.	G47592	0	0.0447119708445444
Romantik\ Hotel\ Krone\ -Pfefferkorn\ GmbH	I55101	0	0.0444186576660226
Semmering-Hirschenkogel\ Bergbahnen\ Gesellschaft\ m.b.H.	H49391	0	0.0441341535437029
{}	{}	1	0.0435299050391185
Landesimmobiliengesellschaft\ Kärnten\ GmbH	L68320	0	0.0434840569572037
eww\ ag	C27120	0	0.0432720829221765
Steinhoff\ Europe\ AG	G46470	0	0.0431477490196665
WKO\ Immobilienmanagement\ GmbH	F41100	0	0.0431005483309104
{}	{}	1	0.0430798680396331
F.J.\ Elsner\ Trading\ Gesellschaft\ mbH	G46750	0	0.0427690837503698
josl\ mountain\ lounging\ hotel\ gmbh\ &\ co\ kg	I55101	0	0.0426390355746831
Ricmar\ Beteiligungs\ GmbH	M70100	0	0.0425693453909348
{}	{}	1	0.0422592679458892
{}	{}	1	0.0421701163104497
Kröll\ Gesellschaft\ mit\ beschränkter\ Haftung	I55101	0	0.0419768504531326
NOVOMATIC\ AG	M70100	0	0.0417729647419884
{}	{}	1	0.0416372786454337
POWER\ TOWER\ GmbH	L68320	0	0.041603782932856
DYWIDAG-Systems\ International\ GmbH	C22239	0	0.0415570823115832
Kwizda\ Leasing\ GmbH	N77390	0	0.0415328928718666
Hotel\ Leonhard\ GmbH\ &\ Co\ KG	I55101	0	0.0413868560375117
Heinzel\ Holding\ GmbH	K64200	0	0.040879576018921
AWP-Warenvertriebsges.\ m.b.H.	L68209	0	0.0407893267268163
Marche\ Restaurants\ Österreich\ GmbH	I56101	0	0.0407450021812569
Seilbahn\ Komperdell\ Gesellschaft\ m.b.H.	H49391	0	0.0406830251605778
Hutchison\ Drei\ Austria\ Holdings\ GmbH	M70100	0	0.0406424775293835
B\ &\ C\ Industrieholding\ GmbH	K64200	0	0.0404538772861452
Seal\ Maker\ Produktionsund\ Vertriebs\ GmbH	C22190	0	0.0404000386409962
Weitzer\ Holding\ GmbH	M70100	0	0.0403939594342878
F.\ Kaltschmid\ Hotel\ GmbH	I55101	0	0.0403870365492389
Oberwarter\ gemeinnützige\ Bau-,\ Wohn-\ und\ Siedlungsgenossenschaft\ reg.\ Gen.\ m.b.H.	L68100	0	0.0402093584471974
{}	{}	1	0.0401436833197259
Hotel\ Christine\ GmbH	I55101	0	0.0401232851239158
Herbst\ Riederalm\ GmbH\ &\ Co\ KG	I55101	0	0.0398856204771011
aqi\ Hotel\ Schladming\ GmbH	I55101	0	0.0396901812963453
Dipl.\ Ing.\ Hans\ Goidinger,\ Bau-\ und\ Leichtbeton\ Gesellschaft\ m.b.H.	F41201	0	0.0393821979856278
Dorotheum\ Beteiligungs\ GmbH	M70100	0	0.0391118089702963
{}	{}	1	0.0389876693685876
Tandl\ Hotel\ GmbH	I55101	0	0.0387375234819995
Hochalmlifte\ Christlum\ Achenkirch\ Gesellschaft\ m.b.H.	H49391	0	0.0383867769058747
{}	{}	1	0.038232367027895
Sandoz\ GmbH	C21200	0	0.0382264886816445
{}	{}	1	0.0381123645725278
Walch\ Hotelbetriebsgesellschaft\ m.b.H.	I55100	0	0.0379413174247729
{}	{}	1	0.0378613216268208
{}	{}	1	0.0374688458206656
KOMBI\ TRANS\ Transportgesellschaft\ m.b.H.	N77120	0	0.0371807353470665
Hochstaffl\ Immobilien\ GmbH	L68320	0	0.0369535604632869
PRIX\ HOTEL\ AKTIENGESELLSCHAFT	L68320	0	0.0369366822198285
Pflegezentrum\ Langenlois\ GmbH	Q87300	0	0.0368999684033094
{}	{}	1	0.0367808019497501
Leykam\ Gemeinnützige\ Wohn-,\ Bau-\ und\ Siedlungsgesellschaft\ m.b.H.	F41200	0	0.0365821285089484
{}	{}	1	0.0365407615970672
{}	{}	1	0.0364715206259339
Autobahnen-\ und\ Schnellstraßen-Finanzierungs-Aktiengesellschaft	H52212	0	0.0362721216998288
Oberndorfer\ Druckerei\ GmbH	C18120	0	0.0361961225536356
{}	{}	1	0.03613922330702
{}	{}	1	0.0359865374436059
SPORTSDIRECT.COM\ Immobilien\ GmbH	L68320	0	0.0359823408417057
{}	{}	1	0.0358123356880901
Die\ Kathrein\ Hotel-\ und\ Erlebnisgastronomie\ GmbH\ &\ Co.\ KG	I55101	0	0.0356798405206316
Posthotel\ +\ Lifehotel\ GmbH	I55101	0	0.0356377915479392
Musiktheater\ Linz\ GmbH	R90040	0	0.0354593568853558
Schinac\ Verwaltungs\ AG	K64200	0	0.0353719972256447
Raiffeisen-Agrar\ Invest\ GmbH	K64900	0	0.0353702779116477
Handl\ Tyrol\ GmbH	G47220	0	0.0353260918720547
{}	{}	1	0.0352775784750958
{}	{}	1	0.0351958712004534
Dipl.\ Ing.\ Herbert\ Schneider\ Gesellschaft\ mbH\ &\ Co\ KG	G45200	0	0.0351351058354322
Adagio\ Leasing\ GmbH	L68209	0	0.0351163023513676
Erwin\ VÖGEL\ Transporte\ und\ Mietauto\ Gesellschaft\ m.b.H.\ &\ Co\ KG	H49410	0	0.0351054469475702
Neuhofer\ Holz\ GmbH.	C16100	0	0.0350678360916919
Haslwanter\ -\ Gastronomiebetriebe\ GmbH\ &\ Co.\ KG.	I55101	0	0.0348930112565741
Meusburger\ Guntram\ GmbH	K64200	0	0.0348579680765885
{}	{}	1	0.0347196786881003
Gstreingastro\ GmbH	I55101	0	0.0346016301273329
Flextronics\ Holding\ GmbH	M70100	0	0.034560555191974
Spree\ Invest\ Eins\ GmbH\ &\ Co\ KG	L68100	0	0.0345173449605185
HYPO\ IMPULS\ Mobilien\ Leasing\ GmbH	N77330	0	0.0344011736033044
TKL\ VIII\ Grundverwertungsgesellschaft\ m.b.H.	L68209	0	0.0341887662577028
OÖ\ HYPO-IMPULS\ Leasing\ GmbH	L68209	0	0.0341758245270211
ÖGB\ Vermögensverwaltungsgesellschaft\ m.b.H.	K64200	0	0.0341688344344452
KTM\ AG	C30910	0	0.0341108060187693
ARTE\ Investment\ GmbH	M70100	0	0.0341102101291028
Canal\ -\ Gastronomiebetriebe\ GmbH	I55101	0	0.0340386374093787
ÖBB-Postbus\ GmbH	H49310	0	0.0338383248255078
Austrian\ Power\ Grid\ AG	C27120	0	0.0337707085384108
Klein\ Autoteile\ Vertriebsgesellschaft\ m.b.H.	G45310	0	0.0337619936026619
ABR\ Automobilvertriebs\ GmbH	G45112	0	0.0337476488685473
Hotel\ Post\ -\ Ischgl\ GmbH\ &\ Co.KG	I55101	0	0.0337309230798376
BIOPOWER\ GmbH	D35300	0	0.03369560688029
STIWA\ Holding\ GmbH	M70100	0	0.03368476924866
Handlbauer\ Betriebs-\ und\ Verwaltungs-GmbH	G46900	0	0.0336712061580315
Michael\ Hofer\ GmbH\ &\ Co\ KG	G46210	0	0.0335951902371866
Grandits\ GmbH	C10110	0	0.0334882629844061
NHG\ Holding\ GmbH	M70100	0	0.0329489159560087
Silvretta\ Montafon\ GmbH	H49391	0	0.0329482584254591
VIVEA\ Bad\ Eisenkappel\ GmbH	S96042	0	0.0327751620317288
Micheluzzi-Hotel\ Gesellschaft\ m.b.H.	I55101	0	0.0327725425476677
DCM\ DECOmetal\ GmbH	C24100	0	0.0326936880434386
{}	{}	1	0.0325786504557427
Salzburger\ Siedlungswerk\ Gemeinnützige\ Wohnungswirtschafts-\ GmbH	F41100	0	0.0325600357975545
{}	{}	1	0.0325142597948763
{}	{}	1	0.0324438048943083
Schwarzmüller\ Management\ &\ Service\ GmbH	K64200	0	0.0323252010093012
Egger\ Beteiligungs\ GmbH	K64200	0	0.0321685950553883
Wiesenegger\ GmbH	L68320	0	0.0319934200796452
projektart\ Errichtungsgesellschaft\ mbH	L68100	0	0.0319048052668724
IVM\ Immobilien\ Verwaltung\ &\ Management\ GmbH	L68320	0	0.0317700662278362
NIKI\ Luftfahrt\ GmbH	H51100	0	0.0317652859567875
BTV-Anlagenleasing\ 2\ GmbH	L68209	0	0.0317250162951396
ZF\ Steyr\ Präzisionstechnik\ GmbH	C28150	0	0.0315237247518917
Biodiesel\ Kärnten\ GmbH	C19200	0	0.0314696828356957
{}	{}	1	0.0314259694761947
Hotel\ Hinterhag\ BetriebsGmbH\ &\ Co\ KG	I55101	0	0.0314117922644846
{}	{}	1	0.031384150527374
{}	{}	1	0.0313361820267195
HOTEL\ BERGHOF\ Burger\ GmbH	I55101	0	0.0313223018789393
SANLAS\ Holding\ GmbH	M70100	0	0.0313222260002841
PANORAMABAHN\ KITZBÜHELER-ALPEN\ GMBH	H49391	0	0.0312597405715995
VB\ Real\ Estate\ Leasing\ Alpha\ GmbH	L68201	0	0.0309758878050857
Banner\ GmbH	C27200	0	0.0308459726761323
gm\ pharma\ gmbh	M70100	0	0.0308443752416738
Franz\ Stöckl\ Gesellschaft\ mit\ beschränkter\ Haftung	B08120	0	0.0307887607833968
Ing.\ Franz\ Thurner\ Baumeister\ Gesellschaft\ m.b.H.\ &\ Co.\ KG	B08120	0	0.0307315029442635
Bitumen\ Handelsgesellschaft\ m.b.H.\ &\ Co\ KG	G46712	0	0.0304382353583676
Techno\ Park\ Graz-West\ Liegenschaftsverwertung\ und\ Verwaltung\ Ges.m.bH.	L68320	0	0.0303038140780339
IP\ Immobilienprojektentwicklung\ GmbH	L68100	0	0.030224677828342
Zumtobel\ Lighting\ GmbH	C27400	0	0.0301464430070137
CEESEG\ Aktiengesellschaft	K64200	0	0.0299657527979341
Luxuryarlberg\ Hotelbetriebsund\ VerwaltungsgmbH	I55101	0	0.029965150667292
{}	{}	1	0.0299596339269837
Hotel\ Oberschwarzach\ GmbH	I55101	0	0.029898929524498
MED\ TRUST\ Handelsges.m.b.H.	G46462	0	0.0298558936918001
Winninger\ Gesellschaft\ m.b.H.	G47640	0	0.0297435268187071
JJA\ Kärntner\ Ring\ 8\ Hotelbetriebsgesellschaft\ m.b.H.	I55101	0	0.0297026661544117
Energie-Zotter-Bau-GmbH\ &\ Co\ KG	D35110	0	0.0296736953649919
Hotel\ Fliana\ GmbH	I55101	0	0.0294683889728644
REXEL\ Central\ Europe\ Holding\ GmbH	M70100	0	0.0294057985050538
TIWAG-Tiroler\ Wasserkraft\ AG	D35110	0	0.0293324522466477
{}	{}	1	0.0293253377711269
RESTSTOFFTECHNIK\ GES.M.B.H.	E38110	0	0.029321859847299
Gruber\ &\ Kaja\ High\ Tech\ Metals\ GmbH	C29320	0	0.0293048022091844
{}	{}	1	0.0292165594206511
BOE\ Baumanagement\ Gesellschaft\ m.b.H.	F41100	0	0.0291879782810538
{}	{}	1	0.0291782772281174
Rebschule\ Tschida\ GmbH	A01210	0	0.0291088978123249
Eva\ Hotel\ GmbH	I55101	0	0.0290982362793176
SHARP\ Electronics\ (Europe)\ G.m.b.H.\ Zweigniederlassung\ Österreich	G46432	0	0.0289165124091915
AVZ\ GmbH	M70100	0	0.0289073884867384
Büsscher\ &\ Hoffmann\ Gesellschaft\ m.b.H.	C23990	0	0.0288076514041478
GREISINGER\ Fleisch-,\ Wurst-\ und\ Selchwarenerzeugung\ GmbH	C10130	0	0.028651695940732
WEG\ Wertpapiererwerbsgesellschaft\ mbH	N82990	0	0.0286416193126769
{}	{}	1	0.0285182146182825
Schöchl\ Yachtbau\ Gesellschaft\ m.b.H.	C30120	0	0.0284582506175346
GLORIT\ Bausysteme\ GmbH	C16230	0	0.0284090161578403
Wiener\ Neustädter\ Stadtwerke\ und\ Kommunal\ Service\ GmbH	E38110	0	0.0283787397331533
Kärntner\ Heimstätte\ Gemeinnützige\ Bau-,\ Wohnungsund\ Siedlungsvereinigung\ GmbH	L68209	0	0.0283257353178041
Wipro\ Technologies\ Austria\ GmbH	J63110	0	0.028295270786874
MT\ -\ Expobau\ Projektentwicklung\ Matthias\ Thier\ GmbH	I55101	0	0.0279600336029253
Leube\ Liegenschaftsverwaltungs\ GmbH\ &\ CoKG	L68320	0	0.0279203850964024
Eaton\ Holding\ (Austria)\ GmbH	K64200	0	0.0277910654131519
WIENER\ LINIEN\ GmbH\ &\ Co\ KG	H49311	0	0.0277803079165161
Österreichische\ Bundesforste\ AG	A02100	0	0.027729286019686
Madlochblick\ Hotel\ Betriebs\ GmbH	I55101	0	0.0277199746482686
{}	{}	1	0.027662854974143
EPAMEDIA\ -\ EUROPÄISCHE\ PLAKAT-\ UND\ AUSSENMEDIEN\ GMBH	M73112	0	0.0276203865566701
GATX\ Rail\ Austria\ GmbH	N77390	0	0.0275630110420256
FCA\ Leasing\ GmbH	N77111	0	0.0274730844842307
VIVEA\ Gesundheit\ Bad\ Häring\ GmbH	I55101	0	0.0274689333481271
{}	{}	1	0.0273540981235838
FACC\ Operations\ GmbH	C22291	0	0.0273420444163168


==> data/5000c/drSortedBoth.csv <==
label	onace	bank	debtrank
{}	{}	1	0.690473303489544
{}	{}	1	0.580274934640145
{}	{}	1	0.543661160077308
{}	{}	1	0.456359011815605
{}	{}	1	0.429855145523404
{}	{}	1	0.423577858244129
{}	{}	1	0.418331377568673
BRAU\ UNION\ AG	M70100	0	0.390204573982462
{}	{}	1	0.388265502092992
{}	{}	1	0.368971375254147
{}	{}	1	0.358140836088746
Oberbank\ KB\ Leasing\ Gesellschaft\ m.b.H.	K64910	0	0.35735819619047
Energie\ AG\ Oberösterreich	K64200	0	0.316522378056495
{}	{}	1	0.314947786041353
ÖBB-Infrastruktur\ Aktiengesellschaft	M71100	0	0.300898201317983
{}	{}	1	0.291559766563936
OMV\ Aktiengesellschaft	M70100	0	0.28488010716752
Gemeinnützige\ Salzburger\ Wohnbaugesellschaft\ m.b.H.	F41200	0	0.283468802791546
HETA\ Leasing\ Kärnten\ GmbH\ &\ Co\ KG	K64910	0	0.275963395791138
{}	{}	1	0.272310418784039
{}	{}	1	0.266446116681234
{}	{}	1	0.266374673757103
{}	{}	1	0.26376168432172
{}	{}	1	0.257975309118622
{}	{}	1	0.255622176359401
{}	{}	1	0.254975880832014
HETA\ Grund-\ und\ Bau-Leasing\ GmbH	L68310	0	0.253097953459565
{}	{}	1	0.243688380429319
{}	{}	1	0.242590261893937
{}	{}	1	0.241610313882865
{}	{}	1	0.240999330925036
{}	{}	1	0.228856782706227
Telekom\ Finanzmanagement\ GmbH	K66190	0	0.226207728493922
{}	{}	1	0.226206993573501
{}	{}	1	0.225328090854473
{}	{}	1	0.22069644248514
Volksbanken\ Holding\ eGen	K64200	0	0.220590845053334
{}	{}	1	0.220291914182308
{}	{}	1	0.220188539839094
{}	{}	1	0.219698088633993
{}	{}	1	0.218067969173555
{}	{}	1	0.215056118069542
Bundesimmobiliengesellschaft\ m.b.H.	L68320	0	0.213252454096291
{}	{}	1	0.212650361870803
{}	{}	1	0.212159447324393
{}	{}	1	0.212007473712848
{}	{}	1	0.21200537418802
{}	{}	1	0.210714222599487
{}	{}	1	0.21042022522704
{}	{}	1	0.208915817686612
{}	{}	1	0.207942691616324
{}	{}	1	0.207305723444085
{}	{}	1	0.206536305596551
{}	{}	1	0.206114402301533
{}	{}	1	0.20365042733139
{}	{}	1	0.202823214748063
Landesimmobilien-Gesellschaft\ mbH	L68320	0	0.201866456246949
Steiermärkische\ Krankenanstaltengesellschaft\ m.b.H.	Q86100	0	0.2018339447203
Landes-Immobilien\ GmbH	L68320	0	0.201390782944482
{}	{}	1	0.200891213863074
WAG\ Wohnungsanlagen\ Gesellschaft\ m.b.H.	F41209	0	0.200682201951677
{}	{}	1	0.200392092110059
{}	{}	1	0.195615913915276
{}	{}	1	0.195489306931938
{}	{}	1	0.195479623140769
{}	{}	1	0.194465613832979
OÖ\ Landesholding\ GmbH	M70100	0	0.192415112539966
Marina\ Giori\ Beteiligungsund\ Verwaltungs\ GmbH	M70100	0	0.192343423170173
{}	{}	1	0.192019462485702
{}	{}	1	0.191777900504915
{}	{}	1	0.191363629923939
{}	{}	1	0.186867800517669
{}	{}	1	0.182991877167868
Stanglwirt\ GmbH	I55101	0	0.181356366379118
Innsbrucker\ Immobilien\ GmbH\ &\ CoKG	L68320	0	0.180860879233771
{}	{}	1	0.17927575752729
Raiffeisen-Leasing\ Anlagen\ und\ KFZ\ Vermietungs\ GmbH	N77111	0	0.179265213442568
{}	{}	1	0.175087841710206
{}	{}	1	0.173293859572541
ÖBB-Personenverkehr\ Aktiengesellschaft	H49000	0	0.168304932748227
{}	{}	1	0.167949038846759
{}	{}	1	0.166223623232126
{}	{}	1	0.163558142046926
{}	{}	1	0.161633125181363
{}	{}	1	0.15955789214337
{}	{}	1	0.158733982682417
{}	{}	1	0.156154180110282
VERBUND\ AG	M70100	0	0.153265159777853
VB\ Leasing\ Finanzierungsgesellschaft\ m.b.H.	K64910	0	0.149752774656689
{}	{}	1	0.148304992829862
{}	{}	1	0.147240152128344
EWA\ Energie-\ und\ Wirtschaftsbetriebe\ der\ Gemeinde\ St.\ Anton\ GmbH	G47540	0	0.14579886168315
{}	{}	1	0.144924983508253
{}	{}	1	0.142575427121528
{}	{}	1	0.142251916989514
{}	{}	1	0.141620849517032
Raiffeisen-Lagerhaus\ Amstetten\ eGen	G47520	0	0.14140152973969
{}	{}	1	0.141293751963557
Novartis\ Austria\ GmbH	M70100	0	0.140719524759687
SPAR\ Österreichische\ Warenhandels-Aktiengesellschaft	G46390	0	0.140701766886165
{}	{}	1	0.140045107281956
{}	{}	1	0.138678116306691
{}	{}	1	0.135911425036647
{}	{}	1	0.135703714811794
{}	{}	1	0.134414492856961
{}	{}	1	0.130254152342651
{}	{}	1	0.128203942571967
{}	{}	1	0.127429368420465
{}	{}	1	0.127332874837973
voestalpine\ AG	M70100	0	0.127127210620491
{}	{}	1	0.126736930200189
Vorarlberger\ Landesbank-Holding	K66120	0	0.126693155067752
{}	{}	1	0.122535762281088
{}	{}	1	0.122316739628234
Stadt\ Hall\ in\ Tirol\ Immobilien\ GmbH	L68320	0	0.122173468415146
{}	{}	1	0.119602095423218
{}	{}	1	0.118244821227674
{}	{}	1	0.117380894028726
{}	{}	1	0.116473341196426
{}	{}	1	0.116444791866929
Holzbau\ Maier\ GmbH\ &\ Co.KG.	F43912	0	0.115839331402196
VERBUND\ Hydro\ Power\ GmbH	D35110	0	0.115006507809046
{}	{}	1	0.114752594401661
{}	{}	1	0.114180678995189
{}	{}	1	0.114073773114319
{}	{}	1	0.113960035688327
Flughafen\ Wien\ Aktiengesellschaft	H52230	0	0.111774231379173
RL\ Flussschifffahrts\ GmbH\ &\ Co\ KG	N77390	0	0.1115236035471
Danubius\ Immobilienverwertungs\ GmbH	L68310	0	0.110906438632333
FRIEDL\ GmbH	H49410	0	0.110409094608972
{}	{}	1	0.110378406791605
Lagerhaus\ Technik-Center\ GmbH\ &\ Co\ KG	G46610	0	0.110212064414704
{}	{}	1	0.109653825278056
{}	{}	1	0.109639375507325
Telekom\ Austria\ Aktiengesellschaft	M70100	0	0.109538895889024
Fritz\ Egger\ Gesellschaft\ m.b.H.	K64200	0	0.108078073543912
{}	{}	1	0.10707368537692
{}	{}	1	0.106781771288967
{}	{}	1	0.103625370196342
Alpha\ FD\ GmbH	K64200	0	0.103134935622184
{}	{}	1	0.103050315622558
HKM\ Beteiligungs\ GmbH	K64200	0	0.102136968910265
{}	{}	1	0.101860880114932
{}	{}	1	0.100886163823629
{}	{}	1	0.100634791058859
Karl\ Reiter\ Posthotel\ Achenkirch\ GmbH	I55101	0	0.0993937751878383
{}	{}	1	0.099194696567244
{}	{}	1	0.098798706764376
{}	{}	1	0.0969253730716548
{}	{}	1	0.0965177729853654
Remus\ &\ Sebring\ Holding\ GmbH	M70100	0	0.0962138838955332
{}	{}	1	0.0959715963248407
Borealis\ AG	K64200	0	0.0959042988886674
{}	{}	1	0.095817639525147
Hotel\ Trofana\ Royal\ GmbH	I55101	0	0.0947848015982674
{}	{}	1	0.0942917405336451
{}	{}	1	0.094050473208309
Volksbank\ Salzburg\ Leasing\ Gesellschaft\ m.b.H.	K64910	0	0.0938159463620401
{}	{}	1	0.0933303412127237
{}	{}	1	0.091595888594898
{}	{}	1	0.0914795130569399
OMV\ Clearing\ und\ Treasury\ GmbH	S96090	0	0.0908028742522448
{}	{}	1	0.0906054747412251
{}	{}	1	0.0904584720107203
ADEG\ Zell\ am\ See\ GmbH	G46380	0	0.0875178425939767
{}	{}	1	0.087406242288964
Umdasch\ Group\ AG	M70100	0	0.0867691249673617
{}	{}	1	0.0856943840092715
{}	{}	1	0.0853246924098758
BTV-Real-Leasing\ I\ Gesellschaft\ m.b.H.	N77320	0	0.0849501804897642
{}	{}	1	0.0848365543157427
VB\ Kärnten\ Süd\ Leasing\ GmbH	K64910	0	0.084278864109641
{}	{}	1	0.0841875215036828
OeMAG\ Abwicklungsstelle\ für\ Ökostrom\ AG	D35130	0	0.0840335149238686
{}	{}	1	0.0829373196155371
{}	{}	1	0.0828047189967851
{}	{}	1	0.0819271770253291
NOVA\ HYPO\ Leasing\ GmbH	N77111	0	0.081812487586185
{}	{}	1	0.0815659506687698
ÖBB-Finanzierungsservice\ GmbH	M70220	0	0.0812247156453993
IMMOWEST\ Beteiligungs\ GmbH	K64200	0	0.0805766559794748
{}	{}	1	0.0804894862511193
HYPO\ ALPE-ADRIA-BETEILIGUNGEN\ GMBH	M70100	0	0.0802044093395555
{}	{}	1	0.0801677268478945
BMW\ Motoren\ GmbH	C29100	0	0.0796108288709078
Schalber\ Alois\ GmbH	I55100	0	0.0795144430735256
Oberösterreichische\ Gesundheits-\ und\ Spitals-AG	O84120	0	0.0786630808276885
Branner\ GmbH	E38110	0	0.0785892042641046
UniCredit\ Global\ Leasing\ Export\ GmbH	K64910	0	0.0781111515225281
Colpack,\ Zweigniederlassung\ Wien\ der\ Rheinbraun\ Brennstoff\ GmbH	G46710	0	0.0776590133914681
APCOA\ Parking\ Austria\ GmbH	H52211	0	0.0776524446260039
THERME\ NOVA\ KÖFLACH\ GmbH\ &\ CO\ KG	I55101	0	0.0775678703326009
{}	{}	1	0.0771862991637372
{}	{}	1	0.0771460982538952
GE\ Healthcare\ Bio-Sciences\ Austria\ GmbH	C21200	0	0.0762606230939975
KONKRETA\ Beteiligungsverwaltungs\ GmbH	K64200	0	0.0758883051330909
{}	{}	1	0.0754115444041898
EVN\ AG	D35110	0	0.0752071905893865
{}	{}	1	0.0748315140303295
Bergbahnen\ Rosshütte\ Seefeld-Tirol-Reith\ AG	H49391	0	0.0745573927822109
{}	{}	1	0.0743900959605442
{}	{}	1	0.0735570517825447
FUCHSHUBER\ AGRARHANDEL\ GmbH	G46210	0	0.0734837693995506
OBERBANK\ LEASING\ GESELLSCHAFT\ MBH.	K64910	0	0.0732962038284612
Hochgurgler\ Lift-Gesellschaft\ m.b.H.\ &\ Co.\ KG.	H49391	0	0.0729425863622423
Infineon\ Technologies\ Austria\ AG	C26110	0	0.072454036541919
{}	{}	1	0.0723671987070079
{}	{}	1	0.0721745464644896
Diamond\ Airborne\ Sensing\ GmbH	N77350	0	0.0718639783452801
Hutchison\ Drei\ Austria\ GmbH	J61200	0	0.0711840219645139
ABID\ BIOTREIBSTOFFE\ GmbH	C20590	0	0.0710934199281122
Immobilien\ Baden\ GesmbH\ &\ Co.\ KG	L68320	0	0.0708903537768162
JELD-WEN\ Österreich\ GmbH	G46732	0	0.0702147608480198
Österreichische\ Wohnbaugenossenschaft\ gemeinnützige\ reg.	F41200	0	0.0701828913059366
THL\ Therme\ Laa\ a.d.\ Thaya-Projektentwicklungs-\ und\ Errichtungsgesellschaft\ m.b.H.	K64200	0	0.0696381227684648
Hypo\ Alpe-Adria-Immobilien\ GmbH	L68209	0	0.0691971834309959
Sparkassen\ Leasing\ Süd\ GmbH\ &\ Co\ KG	K64910	0	0.0688921935508305
{}	{}	1	0.0685664845250193
Arlberg\ Hospiz\ Hotel\ St.\ Christoph\ Werner\ Gesellschaft\ m.b.H.\ KG.	I55101	0	0.0684636970446198
Leoganger\ Bergbahnen\ Gesellschaft\ m.b.H.	H49391	0	0.0684473790782289
Bergbahnen\ Kappl\ Gesellschaft\ mbH\ &\ Co.\ KG.	H49391	0	0.0677685978917909
Diamond\ Finance-Services\ GmbH	K64990	0	0.0672194196644949
{}	{}	1	0.0668589294730507
Sporthotel\ Silvretta\ GmbH	I55101	0	0.0668016396381884
Ricmar\ Technology\ GmbH\ in\ Liqu.	C33200	0	0.0663973967739254
RHI\ AG	C23200	0	0.0663092956247789
Sappi\ Papier\ Holding\ GmbH	M70100	0	0.0661340360196118
{}	{}	1	0.065665047720094
Fachhochschul-\ Immobiliengesellschaft\ m.b.H.	L68320	0	0.0653375711524731
Austro\ Engine\ GmbH	C28110	0	0.0650555855868078
TVH\ Verwaltungsgesellschaft\ mbH	K64200	0	0.0649075265091939
BTV-Anlagenleasing\ 1\ GmbH	K64910	0	0.0647629189877001
{}	{}	1	0.0641715639795198
Immoconsult\ Ares\ Leasinggesellschaft\ m.b.H.	L68201	0	0.0641700240375182
BRP\ Holdings\ (Austria)\ GmbH	M70100	0	0.0641577889521789
{}	{}	1	0.0636688795305051
{}	{}	1	0.063477885183997
Trofana\ Erlebnis-Dorf\ &\ Gastronomie\ GmbH	G47110	0	0.0632271674235467
{}	{}	1	0.0629567202840172
Wienerberger\ Finanz\ Service\ GmbH	M70100	0	0.0628515174682714
VERBUND-Finanzierungsservice\ GmbH	M70100	0	0.0627694944780205
Bergbahnen\ Skizentrum\ Hochzillertal\ Gesellschaft\ m.b.H.\ &\ Co.\ Kommanditgesellschaft	H49391	0	0.0622696412095726
{}	{}	1	0.0621093190960653
Europolis\ GmbH	M70100	0	0.0620905118748713
{}	{}	1	0.0617325575502354
{}	{}	1	0.0616087161156753
JDL\ Leasinggesellschaft\ mbH	L68209	0	0.0611302828399919
VB-Leasing\ International\ Holding\ GmbH	M70100	0	0.0610559754231996
GWG\ -\ Gemeinnützige\ Wohnungsgesellschaft\ der\ Stadt\ Linz\ GmbH	F41100	0	0.0609890573383481
T-Mobile\ Austria\ Holding\ GmbH	K64200	0	0.0609763611973868
{}	{}	1	0.060894968935188
Skilifte\ Lech\ Ing.Bildstein\ Gesellschaft\ m.b.H.	H49391	0	0.0606658373477437
VIVEA\ Bad\ Schönau\ GmbH	S96042	0	0.0600142931502266
{}	{}	1	0.0599727499383235
Hotel\ Tyrolerhof\ Betriebs-GmbH\ &\ Co\ KG	I55101	0	0.0598171707348876
Hotel\ Alpina\ de\ luxe\ GmbH	I55101	0	0.0592379005627396
{}	{}	1	0.0588499927735176
Familie\ Riml\ GmbH\ &\ Co.\ KG.	I55101	0	0.0583424518617644
Bad\ Kleinkirchheimer\ Bergbahnen\ Holding\ AG	H49391	0	0.0581482049867393
{}	{}	1	0.0576188845338973
Felbermayr\ GmbH	L68320	0	0.0573107911011912
{}	{}	1	0.0571737106507851
Nevoga\ AT\ GmbH	C22230	0	0.057131601512987
LINZ\ AG\ für\ Energie,\ Telekommunikation,\ Verkehr\ und\ Kommunale\ Dienste	M70100	0	0.0567517196303623
A.\ Scheiber\ Holding\ GmbH	K64200	0	0.0563478396075694
{}	{}	1	0.0560551058075192
Fisser-Bergbahnen\ Gesellschaft\ m.b.H.	H49391	0	0.0558878715656675
Dipl.\ Ing.\ Werner\ Goidinger,\ Bau-\ und\ Betonwarengesellschaft\ m.b.H.	B08990	0	0.0554131578558059
{}	{}	1	0.0551487117196489
Voglauer\ Möbelwerk\ Gschwandtner\ &\ Zwilling\ GmbH\ &\ Co.\ KG	C31090	0	0.0550231470136395
BTV-Anlagenleasing\ 3\ Gesellschaft\ m.b.H.	K64910	0	0.0548759633977998
ADA\ Möbelwerke\ Holding\ AG	M70100	0	0.0544853578835573
Hotel\ Brigitte\ GmbH	I55101	0	0.0543791072373436
i\ +\ R\ Gruppe\ GmbH	M70100	0	0.0537994697550893
Hamacher\ Hotel-\ und\ Beteiligungs\ GmbH	I55101	0	0.0531388009271799
TIGAS-Erdgas\ Tirol\ GmbH	D35230	0	0.0530280141103996
Hotel\ St.\ Laurentius\ Neururer\ GmbH\ &\ CoKG	I55101	0	0.0529125803989937
Goldeck\ -\ Flug\ Gesellschaft\ m.b.H.	H51000	0	0.0528713800595733
Bergbahnen\ Silvretta\ Galtür\ GmbH\ &\ Co.\ Kommanditgesellschaft	H49390	0	0.0528357472167025
{}	{}	1	0.0524720589771074
{}	{}	1	0.0520020475088519
{}	{}	1	0.0511088950371025
IMMOEAST\ Beteiligungs\ GmbH	M70100	0	0.0510855189220501
Guttomat\ Sektionaltore\ GmbH	C25110	0	0.051007301711063
Raiffeisen-Leasing\ Mobilien\ und\ KFZ\ GmbH	N77111	0	0.050665408752779
Hotel\ Forsthofgut\ GmbH\ &\ Co\ KG	I55101	0	0.0506135936039702
{}	{}	1	0.0505945542935554
{}	{}	1	0.0504587472031678
Mondi\ Korneuburg\ GmbH	C24420	0	0.049849384175413
{}	{}	1	0.0497716084216336
{}	{}	1	0.0497232808791696
Blizzard\ Sport\ GmbH	C32300	0	0.0496101702958623
Hammerer\ Aluminium\ Industries\ GmbH	G46900	0	0.0486881588242626
AURA\ Wohnungseigentumsgesellschaft\ m.b.H.	L68100	0	0.0486482422499757
SIG\ Austria\ Holding\ GmbH	M70100	0	0.0486345343433615
Privatbrauerei\ Zwettl\ Karl\ Schwarz\ Gesellschaft\ m.b.H.	C11050	0	0.0483446658376137
Linde\ Österreich\ Holding\ GmbH	K64200	0	0.0483253043901801
ALPENDORF\ BERGBAHNEN\ AG	H49391	0	0.0481154415625963
Trans\ Austria\ Gasleitung\ GmbH	D35220	0	0.0475963247303335
Lenzing\ Aktiengesellschaft	C20600	0	0.0475800189843827
Wienerberger\ AG	K64200	0	0.0472190636636013
{}	{}	1	0.0471395323453604
Raffl's\ Star\ Hotels\ GmbH	I55101	0	0.0470553556102778
{}	{}	1	0.0469344919674454
{}	{}	1	0.0467814335888095
Generali\ Leasing\ GmbH	N77111	0	0.0467153269442098
GESIBA\ Gemeinnützige\ Siedlungs-\ und\ Bauaktiengesellschaft	L68320	0	0.0465995030067905
RALT\ Raiffeisen-Leasing\ Gesellschaft\ m.b.H.	L68201	0	0.0464830715654466
{}	{}	1	0.0464369160399427
Rail\ Cargo\ Austria\ Aktiengesellschaft	H49200	0	0.0463477133690334
Empfinger\ Rindenmulch\ GmbH	C20150	0	0.0462104931746096
SeneCura\ Sozialzentrum\ Herrenried\ gemeinnützige\ GmbH	Q87300	0	0.0461705241915226
Innsbrucker\ Kommunalbetriebe\ Aktiengesellschaft	D35130	0	0.0460884574519108
Hilti\ &\ Jehle\ GmbH	F41200	0	0.045980091007364
HETA\ Real\ Estate\ GmbH	S96090	0	0.0458771825352387
Kärntner\ Restmüllverwertungs\ GmbH	E38110	0	0.0458409104790612
BIP-Immobilienverwaltung\ Gesellschaft\ m.b.H.	L68209	0	0.0458359775621233
Bergbahnen\ Nassfeld\ Pramollo\ AG	H49391	0	0.0457916254490062
Österreichische\ Salinen\ Aktiengesellschaft	M70100	0	0.0456656436750212
{}	{}	1	0.0452136902489082
Asphalt\ &\ Beton\ GmbH	C23610	0	0.045137547042619
TIBAG\ BETEILIGUNGEN\ GmbH	K64200	0	0.0450287427018877
CIAG-Beteiligungen\ GmbH	K64200	0	0.0450286486634206
Jürgen\ Kurz\ GmbH	I55101	0	0.0449557648546429
{}	{}	1	0.0449316703402032
Asia\ Resort\ Linsberg\ Betriebs\ GmbH	I55101	0	0.0448630692161222
Dr.\ Helmut\ Rothenberger\ Holding\ GmbH.	M70100	0	0.0447617240773861
Bad\ Kleinkirchheimer\ Bergbahnen,\ Sport-\ und\ Kuranlagen\ GmbH\ &\ Co\ KG	H49391	0	0.0447229454360702
Kogler\ Gesellschaft\ m.b.H.	G47592	0	0.0447119708445444
Romantik\ Hotel\ Krone\ -Pfefferkorn\ GmbH	I55101	0	0.0444186576660226
Semmering-Hirschenkogel\ Bergbahnen\ Gesellschaft\ m.b.H.	H49391	0	0.0441341535437029
{}	{}	1	0.0435299050391185
Landesimmobiliengesellschaft\ Kärnten\ GmbH	L68320	0	0.0434840569572037
eww\ ag	C27120	0	0.0432720829221765
Steinhoff\ Europe\ AG	G46470	0	0.0431477490196665
WKO\ Immobilienmanagement\ GmbH	F41100	0	0.0431005483309104
{}	{}	1	0.0430798680396331
F.J.\ Elsner\ Trading\ Gesellschaft\ mbH	G46750	0	0.0427690837503698
josl\ mountain\ lounging\ hotel\ gmbh\ &\ co\ kg	I55101	0	0.0426390355746831
Ricmar\ Beteiligungs\ GmbH	M70100	0	0.0425693453909348
{}	{}	1	0.0422592679458892
{}	{}	1	0.0421701163104497
Kröll\ Gesellschaft\ mit\ beschränkter\ Haftung	I55101	0	0.0419768504531326
NOVOMATIC\ AG	M70100	0	0.0417729647419884
{}	{}	1	0.0416372786454337
POWER\ TOWER\ GmbH	L68320	0	0.041603782932856
DYWIDAG-Systems\ International\ GmbH	C22239	0	0.0415570823115832
Kwizda\ Leasing\ GmbH	N77390	0	0.0415328928718666
Hotel\ Leonhard\ GmbH\ &\ Co\ KG	I55101	0	0.0413868560375117
Heinzel\ Holding\ GmbH	K64200	0	0.040879576018921
AWP-Warenvertriebsges.\ m.b.H.	L68209	0	0.0407893267268163
Marche\ Restaurants\ Österreich\ GmbH	I56101	0	0.0407450021812569
Seilbahn\ Komperdell\ Gesellschaft\ m.b.H.	H49391	0	0.0406830251605778
Hutchison\ Drei\ Austria\ Holdings\ GmbH	M70100	0	0.0406424775293835
B\ &\ C\ Industrieholding\ GmbH	K64200	0	0.0404538772861452
Seal\ Maker\ Produktionsund\ Vertriebs\ GmbH	C22190	0	0.0404000386409962
Weitzer\ Holding\ GmbH	M70100	0	0.0403939594342878
F.\ Kaltschmid\ Hotel\ GmbH	I55101	0	0.0403870365492389
Oberwarter\ gemeinnützige\ Bau-,\ Wohn-\ und\ Siedlungsgenossenschaft\ reg.\ Gen.\ m.b.H.	L68100	0	0.0402093584471974
{}	{}	1	0.0401436833197259
Hotel\ Christine\ GmbH	I55101	0	0.0401232851239158
Herbst\ Riederalm\ GmbH\ &\ Co\ KG	I55101	0	0.0398856204771011
aqi\ Hotel\ Schladming\ GmbH	I55101	0	0.0396901812963453
Dipl.\ Ing.\ Hans\ Goidinger,\ Bau-\ und\ Leichtbeton\ Gesellschaft\ m.b.H.	F41201	0	0.0393821979856278
Dorotheum\ Beteiligungs\ GmbH	M70100	0	0.0391118089702963
{}	{}	1	0.0389876693685876
Tandl\ Hotel\ GmbH	I55101	0	0.0387375234819995
Hochalmlifte\ Christlum\ Achenkirch\ Gesellschaft\ m.b.H.	H49391	0	0.0383867769058747
{}	{}	1	0.038232367027895
Sandoz\ GmbH	C21200	0	0.0382264886816445
{}	{}	1	0.0381123645725278
Walch\ Hotelbetriebsgesellschaft\ m.b.H.	I55100	0	0.0379413174247729
{}	{}	1	0.0378613216268208
{}	{}	1	0.0374688458206656
KOMBI\ TRANS\ Transportgesellschaft\ m.b.H.	N77120	0	0.0371807353470665
Hochstaffl\ Immobilien\ GmbH	L68320	0	0.0369535604632869
PRIX\ HOTEL\ AKTIENGESELLSCHAFT	L68320	0	0.0369366822198285
Pflegezentrum\ Langenlois\ GmbH	Q87300	0	0.0368999684033094
{}	{}	1	0.0367808019497501
Leykam\ Gemeinnützige\ Wohn-,\ Bau-\ und\ Siedlungsgesellschaft\ m.b.H.	F41200	0	0.0365821285089484
{}	{}	1	0.0365407615970672
{}	{}	1	0.0364715206259339
Autobahnen-\ und\ Schnellstraßen-Finanzierungs-Aktiengesellschaft	H52212	0	0.0362721216998288
Oberndorfer\ Druckerei\ GmbH	C18120	0	0.0361961225536356
{}	{}	1	0.03613922330702
{}	{}	1	0.0359865374436059
SPORTSDIRECT.COM\ Immobilien\ GmbH	L68320	0	0.0359823408417057
{}	{}	1	0.0358123356880901
Die\ Kathrein\ Hotel-\ und\ Erlebnisgastronomie\ GmbH\ &\ Co.\ KG	I55101	0	0.0356798405206316
Posthotel\ +\ Lifehotel\ GmbH	I55101	0	0.0356377915479392
Musiktheater\ Linz\ GmbH	R90040	0	0.0354593568853558
Schinac\ Verwaltungs\ AG	K64200	0	0.0353719972256447
Raiffeisen-Agrar\ Invest\ GmbH	K64900	0	0.0353702779116477
Handl\ Tyrol\ GmbH	G47220	0	0.0353260918720547
{}	{}	1	0.0352775784750958
{}	{}	1	0.0351958712004534
Dipl.\ Ing.\ Herbert\ Schneider\ Gesellschaft\ mbH\ &\ Co\ KG	G45200	0	0.0351351058354322
Adagio\ Leasing\ GmbH	L68209	0	0.0351163023513676
Erwin\ VÖGEL\ Transporte\ und\ Mietauto\ Gesellschaft\ m.b.H.\ &\ Co\ KG	H49410	0	0.0351054469475702
Neuhofer\ Holz\ GmbH.	C16100	0	0.0350678360916919
Haslwanter\ -\ Gastronomiebetriebe\ GmbH\ &\ Co.\ KG.	I55101	0	0.0348930112565741
Meusburger\ Guntram\ GmbH	K64200	0	0.0348579680765885
{}	{}	1	0.0347196786881003
Gstreingastro\ GmbH	I55101	0	0.0346016301273329
Flextronics\ Holding\ GmbH	M70100	0	0.034560555191974
Spree\ Invest\ Eins\ GmbH\ &\ Co\ KG	L68100	0	0.0345173449605185
HYPO\ IMPULS\ Mobilien\ Leasing\ GmbH	N77330	0	0.0344011736033044
TKL\ VIII\ Grundverwertungsgesellschaft\ m.b.H.	L68209	0	0.0341887662577028
OÖ\ HYPO-IMPULS\ Leasing\ GmbH	L68209	0	0.0341758245270211
ÖGB\ Vermögensverwaltungsgesellschaft\ m.b.H.	K64200	0	0.0341688344344452
KTM\ AG	C30910	0	0.0341108060187693
ARTE\ Investment\ GmbH	M70100	0	0.0341102101291028
Canal\ -\ Gastronomiebetriebe\ GmbH	I55101	0	0.0340386374093787
ÖBB-Postbus\ GmbH	H49310	0	0.0338383248255078
Austrian\ Power\ Grid\ AG	C27120	0	0.0337707085384108
Klein\ Autoteile\ Vertriebsgesellschaft\ m.b.H.	G45310	0	0.0337619936026619
ABR\ Automobilvertriebs\ GmbH	G45112	0	0.0337476488685473
Hotel\ Post\ -\ Ischgl\ GmbH\ &\ Co.KG	I55101	0	0.0337309230798376
BIOPOWER\ GmbH	D35300	0	0.03369560688029
STIWA\ Holding\ GmbH	M70100	0	0.03368476924866
Handlbauer\ Betriebs-\ und\ Verwaltungs-GmbH	G46900	0	0.0336712061580315
Michael\ Hofer\ GmbH\ &\ Co\ KG	G46210	0	0.0335951902371866
Grandits\ GmbH	C10110	0	0.0334882629844061
NHG\ Holding\ GmbH	M70100	0	0.0329489159560087
Silvretta\ Montafon\ GmbH	H49391	0	0.0329482584254591
VIVEA\ Bad\ Eisenkappel\ GmbH	S96042	0	0.0327751620317288
Micheluzzi-Hotel\ Gesellschaft\ m.b.H.	I55101	0	0.0327725425476677
DCM\ DECOmetal\ GmbH	C24100	0	0.0326936880434386
{}	{}	1	0.0325786504557427
Salzburger\ Siedlungswerk\ Gemeinnützige\ Wohnungswirtschafts-\ GmbH	F41100	0	0.0325600357975545
{}	{}	1	0.0325142597948763
{}	{}	1	0.0324438048943083
Schwarzmüller\ Management\ &\ Service\ GmbH	K64200	0	0.0323252010093012
Egger\ Beteiligungs\ GmbH	K64200	0	0.0321685950553883
Wiesenegger\ GmbH	L68320	0	0.0319934200796452
projektart\ Errichtungsgesellschaft\ mbH	L68100	0	0.0319048052668724
IVM\ Immobilien\ Verwaltung\ &\ Management\ GmbH	L68320	0	0.0317700662278362
NIKI\ Luftfahrt\ GmbH	H51100	0	0.0317652859567875
BTV-Anlagenleasing\ 2\ GmbH	L68209	0	0.0317250162951396
ZF\ Steyr\ Präzisionstechnik\ GmbH	C28150	0	0.0315237247518917
Biodiesel\ Kärnten\ GmbH	C19200	0	0.0314696828356957
{}	{}	1	0.0314259694761947
Hotel\ Hinterhag\ BetriebsGmbH\ &\ Co\ KG	I55101	0	0.0314117922644846
{}	{}	1	0.031384150527374
{}	{}	1	0.0313361820267195
HOTEL\ BERGHOF\ Burger\ GmbH	I55101	0	0.0313223018789393
SANLAS\ Holding\ GmbH	M70100	0	0.0313222260002841
PANORAMABAHN\ KITZBÜHELER-ALPEN\ GMBH	H49391	0	0.0312597405715995
VB\ Real\ Estate\ Leasing\ Alpha\ GmbH	L68201	0	0.0309758878050857
Banner\ GmbH	C27200	0	0.0308459726761323
gm\ pharma\ gmbh	M70100	0	0.0308443752416738
Franz\ Stöckl\ Gesellschaft\ mit\ beschränkter\ Haftung	B08120	0	0.0307887607833968
Ing.\ Franz\ Thurner\ Baumeister\ Gesellschaft\ m.b.H.\ &\ Co.\ KG	B08120	0	0.0307315029442635
Bitumen\ Handelsgesellschaft\ m.b.H.\ &\ Co\ KG	G46712	0	0.0304382353583676
Techno\ Park\ Graz-West\ Liegenschaftsverwertung\ und\ Verwaltung\ Ges.m.bH.	L68320	0	0.0303038140780339
IP\ Immobilienprojektentwicklung\ GmbH	L68100	0	0.030224677828342
Zumtobel\ Lighting\ GmbH	C27400	0	0.0301464430070137
CEESEG\ Aktiengesellschaft	K64200	0	0.0299657527979341
Luxuryarlberg\ Hotelbetriebsund\ VerwaltungsgmbH	I55101	0	0.029965150667292
{}	{}	1	0.0299596339269837
Hotel\ Oberschwarzach\ GmbH	I55101	0	0.029898929524498
MED\ TRUST\ Handelsges.m.b.H.	G46462	0	0.0298558936918001
Winninger\ Gesellschaft\ m.b.H.	G47640	0	0.0297435268187071
JJA\ Kärntner\ Ring\ 8\ Hotelbetriebsgesellschaft\ m.b.H.	I55101	0	0.0297026661544117
Energie-Zotter-Bau-GmbH\ &\ Co\ KG	D35110	0	0.0296736953649919
Hotel\ Fliana\ GmbH	I55101	0	0.0294683889728644
REXEL\ Central\ Europe\ Holding\ GmbH	M70100	0	0.0294057985050538
TIWAG-Tiroler\ Wasserkraft\ AG	D35110	0	0.0293324522466477
{}	{}	1	0.0293253377711269
RESTSTOFFTECHNIK\ GES.M.B.H.	E38110	0	0.029321859847299
Gruber\ &\ Kaja\ High\ Tech\ Metals\ GmbH	C29320	0	0.0293048022091844
{}	{}	1	0.0292165594206511
BOE\ Baumanagement\ Gesellschaft\ m.b.H.	F41100	0	0.0291879782810538
{}	{}	1	0.0291782772281174
Rebschule\ Tschida\ GmbH	A01210	0	0.0291088978123249
Eva\ Hotel\ GmbH	I55101	0	0.0290982362793176
SHARP\ Electronics\ (Europe)\ G.m.b.H.\ Zweigniederlassung\ Österreich	G46432	0	0.0289165124091915
AVZ\ GmbH	M70100	0	0.0289073884867384
Büsscher\ &\ Hoffmann\ Gesellschaft\ m.b.H.	C23990	0	0.0288076514041478
GREISINGER\ Fleisch-,\ Wurst-\ und\ Selchwarenerzeugung\ GmbH	C10130	0	0.028651695940732
WEG\ Wertpapiererwerbsgesellschaft\ mbH	N82990	0	0.0286416193126769
{}	{}	1	0.0285182146182825
Schöchl\ Yachtbau\ Gesellschaft\ m.b.H.	C30120	0	0.0284582506175346
GLORIT\ Bausysteme\ GmbH	C16230	0	0.0284090161578403
Wiener\ Neustädter\ Stadtwerke\ und\ Kommunal\ Service\ GmbH	E38110	0	0.0283787397331533
Kärntner\ Heimstätte\ Gemeinnützige\ Bau-,\ Wohnungsund\ Siedlungsvereinigung\ GmbH	L68209	0	0.0283257353178041
Wipro\ Technologies\ Austria\ GmbH	J63110	0	0.028295270786874
MT\ -\ Expobau\ Projektentwicklung\ Matthias\ Thier\ GmbH	I55101	0	0.0279600336029253
Leube\ Liegenschaftsverwaltungs\ GmbH\ &\ CoKG	L68320	0	0.0279203850964024
Eaton\ Holding\ (Austria)\ GmbH	K64200	0	0.0277910654131519
WIENER\ LINIEN\ GmbH\ &\ Co\ KG	H49311	0	0.0277803079165161
Österreichische\ Bundesforste\ AG	A02100	0	0.027729286019686
Madlochblick\ Hotel\ Betriebs\ GmbH	I55101	0	0.0277199746482686
{}	{}	1	0.027662854974143
EPAMEDIA\ -\ EUROPÄISCHE\ PLAKAT-\ UND\ AUSSENMEDIEN\ GMBH	M73112	0	0.0276203865566701
GATX\ Rail\ Austria\ GmbH	N77390	0	0.0275630110420256
FCA\ Leasing\ GmbH	N77111	0	0.0274730844842307
VIVEA\ Gesundheit\ Bad\ Häring\ GmbH	I55101	0	0.0274689333481271
{}	{}	1	0.0273540981235838
FACC\ Operations\ GmbH	C22291	0	0.0273420444163168


==> data/5000c/drSortedComp.csv <==
label	o	idx	ona	onace	bank	debtrank
BRAU\ UNION\ AG	M	0	M70	M70100	0	0.390204573982462
Oberbank\ KB\ Leasing\ GmbH	K	1	K64	K64910	0	0.35735819619047
Energie\ AG\ Oberösterreich	K	1	K64	K64200	0	0.316522378056495
ÖBB-Infrastruktur\ AG	M	0	M71	M71100	0	0.300898201317983
OMV\ AG	M	0	M70	M70100	0	0.28488010716752
Gemeinnützige\ Salzburger\ Wohnbau\ GmbH	F	2	F41	F41200	0	0.283468802791546
HETA\ Leasing\ Kärnten\ GmbH\ \&\ Co\ KG	K	1	K64	K64910	0	0.275963395791138
HETA\ Grund-\ u\ Bau-Leasing\ GmbH	L	3	L68	L68310	0	0.253097953459565
Telekom\ Finanzmanagement\ GmbH	K	1	K66	K66190	0	0.226207728493922
Volksbanken\ Holding\ eGen	K	1	K64	K64200	0	0.220590845053334
Bundesimmobilien\ GmbH	L	3	L68	L68320	0	0.213252454096291
Landesimmobilien-G.\ mbH	L	3	L68	L68320	0	0.201866456246949
Steiermärkische\ Krankenanstalten\ GmbH	Q	9	Q86	Q86100	0	0.2018339447203
Landes-Immobilien\ GmbH	L	3	L68	L68320	0	0.201390782944482
WAG\ Wohnungsanlagen\ GmbH	F	2	F41	F41209	0	0.200682201951677
OÖ\ Landesholding\ GmbH	M	0	M70	M70100	0	0.192415112539966
Marina\ Giori\ Beteiligungsund\ Verwaltungs\ GmbH	M	0	M70	M70100	0	0.192343423170173
Innsbrucker\ Immobilien\ GmbH\ \&\ CoKG	L	3	L68	L68320	0	0.180860879233771
Raiffeisen-Leasing\ Anlagen\ u\ KFZ\ Vermietungs\ GmbH	N	4	N77	N77111	0	0.179265213442568
ÖBB-Personenverkehr\ AG	H	5	H49	H49000	0	0.168304932748227
VERBUND\ AG	M	0	M70	M70100	0	0.153265159777853
VB\ Leasing\ Finanzierungs\ GmbH	K	1	K64	K64910	0	0.149752774656689
EWA\ Energie-\ u\ Wirtschaftsbetriebe\ St.\ Anton\ GmbH	G	6	G47	G47540	0	0.14579886168315
Raiffeisen-Lagerhaus\ Amstetten\ eGen	G	6	G47	G47520	0	0.14140152973969
Novartis\ Austria\ GmbH	M	0	M70	M70100	0	0.140719524759687
SPAR\ Österreichische\ Warenhandels-AG	G	6	G46	G46390	0	0.140701766886165
voestalpine\ AG	M	0	M70	M70100	0	0.127127210620491
Vorarlberger\ Landesbank-Holding	K	1	K66	K66120	0	0.126693155067752
Stadt\ Hall\ in\ Tirol\ Immobilien\ GmbH	L	3	L68	L68320	0	0.122173468415146
Holzbau\ Maier\ GmbH\ \&\ Co.KG.	F	2	F43	F43912	0	0.115839331402196
VERBUND\ Hydro\ Power\ GmbH	D	7	D35	D35110	0	0.115006507809046
Flughafen\ Wien\ AG	H	5	H52	H52230	0	0.111774231379173
RL\ Flussschifffahrts\ GmbH\ \&\ Co\ KG	N	4	N77	N77390	0	0.1115236035471
Danubius\ Immobilienverwertungs\ GmbH	L	3	L68	L68310	0	0.110906438632333
FRIEDL\ GmbH	H	5	H49	H49410	0	0.110409094608972
Lagerhaus\ Technik-Center\ GmbH\ \&\ Co\ KG	G	6	G46	G46610	0	0.110212064414704
Telekom\ Austria\ AG	M	0	M70	M70100	0	0.109538895889024
Fritz\ Egger\ GmbH	K	1	K64	K64200	0	0.108078073543912
Alpha\ FD\ GmbH	K	1	K64	K64200	0	0.103134935622184
HKM\ Beteiligungs\ GmbH	K	1	K64	K64200	0	0.102136968910265
Karl\ Reiter\ Posthotel\ Achenkirch\ GmbH	I	8	I55	I55101	0	0.0993937751878383
Remus\ \&\ Sebring\ Holding\ GmbH	M	0	M70	M70100	0	0.0962138838955332
Borealis\ AG	K	1	K64	K64200	0	0.0959042988886674
Hotel\ Trofana\ Royal\ GmbH	I	8	I55	I55101	0	0.0947848015982674
Volksbank\ Salzburg\ Leasing\ GmbH	K	1	K64	K64910	0	0.0938159463620401
OMV\ Clearing\ u\ Treasury\ GmbH	S	15	S96	S96090	0	0.0908028742522448
ADEG\ Zell\ am\ See\ GmbH	G	6	G46	G46380	0	0.0875178425939767
Umdasch\ Group\ AG	M	0	M70	M70100	0	0.0867691249673617
BTV-Real-Leasing\ I\ GmbH	N	4	N77	N77320	0	0.0849501804897642
VB\ Kärnten\ Süd\ Leasing\ GmbH	K	1	K64	K64910	0	0.084278864109641
OeMAG\ Abwicklungsstelle\ für\ Ökostrom\ AG	D	7	D35	D35130	0	0.0840335149238686
NOVA\ HYPO\ Leasing\ GmbH	N	4	N77	N77111	0	0.081812487586185
ÖBB-Finanzierungsservice\ GmbH	M	0	M70	M70220	0	0.0812247156453993
IMMOWEST\ Beteiligungs\ GmbH	K	1	K64	K64200	0	0.0805766559794748
HYPO\ ALPE-ADRIA-BETEILIGUNGEN\ GMBH	M	0	M70	M70100	0	0.0802044093395555
BMW\ Motoren\ GmbH	C	10	C29	C29100	0	0.0796108288709078
Schalber\ Alois\ GmbH	I	8	I55	I55100	0	0.0795144430735256
Oberösterreichische\ Gesundheits-\ u\ Spitals-AG	O	11	O84	O84120	0	0.0786630808276885
Branner\ GmbH	E	12	E38	E38110	0	0.0785892042641046
UniCredit\ Global\ Leasing\ Export\ GmbH	K	1	K64	K64910	0	0.0781111515225281
Colpack,\ Zweigniederlassung\ Wien\ der\ Rheinbraun\ Brennstoff\ GmbH	G	6	G46	G46710	0	0.0776590133914681
APCOA\ Parking\ Austria\ GmbH	H	5	H52	H52211	0	0.0776524446260039
THERME\ NOVA\ KÖFLACH\ GmbH\ \&\ CO\ KG	I	8	I55	I55101	0	0.0775678703326009
GE\ Healthcare\ Bio-Sciences\ Austria\ GmbH	C	10	C21	C21200	0	0.0762606230939975
KONKRETA\ Beteiligungsverwaltungs\ GmbH	K	1	K64	K64200	0	0.0758883051330909
EVN\ AG	D	7	D35	D35110	0	0.0752071905893865
Bergbahnen\ Rosshütte\ Seefeld-Tirol-Reith\ AG	H	5	H49	H49391	0	0.0745573927822109
FUCHSHUBER\ AGRARHANDEL\ GmbH	G	6	G46	G46210	0	0.0734837693995506
OBERBANK\ LEASING\ G.\ MBH.	K	1	K64	K64910	0	0.0732962038284612
Hochgurgler\ Lift-\ GmbH\ \&\ Co.\ KG.	H	5	H49	H49391	0	0.0729425863622423
Infineon\ Technologies\ Austria\ AG	C	10	C26	C26110	0	0.072454036541919
Diamond\ Airborne\ Sensing\ GmbH	N	4	N77	N77350	0	0.0718639783452801
Hutchison\ Drei\ Austria\ GmbH	J	13	J61	J61200	0	0.0711840219645139
ABID\ BIOTREIBSTOFFE\ GmbH	C	10	C20	C20590	0	0.0710934199281122
Immobilien\ Baden\ GmbH\ \&\ Co.\ KG	L	3	L68	L68320	0	0.0708903537768162
JELD-WEN\ Österreich\ GmbH	G	6	G46	G46732	0	0.0702147608480198
Österreichische\ Wohnbaugenossenschaft\ gemeinnützige\ reg.	F	2	F41	F41200	0	0.0701828913059366
THL\ Therme\ Laa\ a.d.\ Thaya-Projektentwicklungs-\ u\ Errichtungs\ GmbH	K	1	K64	K64200	0	0.0696381227684648
Hypo\ Alpe-Adria-Immobilien\ GmbH	L	3	L68	L68209	0	0.0691971834309959
Sparkassen\ Leasing\ Süd\ GmbH\ \&\ Co\ KG	K	1	K64	K64910	0	0.0688921935508305
Arlberg\ Hospiz\ Hotel\ St.\ Christoph\ Werner\ GmbH\ KG.	I	8	I55	I55101	0	0.0684636970446198
Leoganger\ Bergbahnen\ GmbH	H	5	H49	H49391	0	0.0684473790782289
Bergbahnen\ Kappl\ G.\ mbH\ \&\ Co.\ KG.	H	5	H49	H49391	0	0.0677685978917909
Diamond\ Finance-Services\ GmbH	K	1	K64	K64990	0	0.0672194196644949
Sporthotel\ Silvretta\ GmbH	I	8	I55	I55101	0	0.0668016396381884
Ricmar\ Technology\ GmbH\ in\ Liqu.	C	10	C33	C33200	0	0.0663973967739254
RHI\ AG	C	10	C23	C23200	0	0.0663092956247789
Sappi\ Papier\ Holding\ GmbH	M	0	M70	M70100	0	0.0661340360196118
Fachhochschul-\ Immobilien\ GmbH	L	3	L68	L68320	0	0.0653375711524731
Austro\ Engine\ GmbH	C	10	C28	C28110	0	0.0650555855868078
TVH\ VerwaltungsG.\ mbH	K	1	K64	K64200	0	0.0649075265091939
BTV-Anlagenleasing\ 1\ GmbH	K	1	K64	K64910	0	0.0647629189877001
Immoconsult\ Ares\ Leasing\ GmbH	L	3	L68	L68201	0	0.0641700240375182
BRP\ Holdings\ (Austria)\ GmbH	M	0	M70	M70100	0	0.0641577889521789
Trofana\ Erlebnis-Dorf\ \&\ Gastronomie\ GmbH	G	6	G47	G47110	0	0.0632271674235467
Wienerberger\ Finanz\ Service\ GmbH	M	0	M70	M70100	0	0.0628515174682714
VERBUND-Finanzierungsservice\ GmbH	M	0	M70	M70100	0	0.0627694944780205
Bergbahnen\ Skizentrum\ Hochzillertal\ GmbH\ \&\ Co.\ KommanditG.	H	5	H49	H49391	0	0.0622696412095726
Europolis\ GmbH	M	0	M70	M70100	0	0.0620905118748713
JDL\ LeasingG.\ mbH	L	3	L68	L68209	0	0.0611302828399919
VB-Leasing\ International\ Holding\ GmbH	M	0	M70	M70100	0	0.0610559754231996
GWG\ -\ Gemeinnützige\ WohnungsG.\ der\ Stadt\ Linz\ GmbH	F	2	F41	F41100	0	0.0609890573383481
T-Mobile\ Austria\ Holding\ GmbH	K	1	K64	K64200	0	0.0609763611973868
Skilifte\ Lech\ Ing.Bildstein\ GmbH	H	5	H49	H49391	0	0.0606658373477437
VIVEA\ Bad\ Schönau\ GmbH	S	15	S96	S96042	0	0.0600142931502266
Hotel\ Tyrolerhof\ Betriebs-\ GmbH\ \&\ Co\ KG	I	8	I55	I55101	0	0.0598171707348876
Hotel\ Alpina\ de\ luxe\ GmbH	I	8	I55	I55101	0	0.0592379005627396
Familie\ Riml\ GmbH\ \&\ Co.\ KG.	I	8	I55	I55101	0	0.0583424518617644
Bad\ Kleinkirchheimer\ Bergbahnen\ Holding\ AG	H	5	H49	H49391	0	0.0581482049867393
Felbermayr\ GmbH	L	3	L68	L68320	0	0.0573107911011912
Nevoga\ AT\ GmbH	C	10	C22	C22230	0	0.057131601512987
LINZ\ AG\ für\ Energie,\ Telekommunikation,\ Verkehr\ u\ Kommunale\ Dienste	M	0	M70	M70100	0	0.0567517196303623
A.\ Scheiber\ Holding\ GmbH	K	1	K64	K64200	0	0.0563478396075694
Fisser-Bergbahnen\ GmbH	H	5	H49	H49391	0	0.0558878715656675
Dipl.\ Ing.\ Werner\ Goidinger,\ Bau-\ u\ Betonwaren\ GmbH	B	14	B08	B08990	0	0.0554131578558059
Voglauer\ Möbelwerk\ Gschwandtner\ \&\ Zwilling\ GmbH\ \&\ Co.\ KG	C	10	C31	C31090	0	0.0550231470136395
BTV-Anlagenleasing\ 3\ GmbH	K	1	K64	K64910	0	0.0548759633977998
ADA\ Möbelwerke\ Holding\ AG	M	0	M70	M70100	0	0.0544853578835573
Hotel\ Brigitte\ GmbH	I	8	I55	I55101	0	0.0543791072373436
i\ +\ R\ Gruppe\ GmbH	M	0	M70	M70100	0	0.0537994697550893
Hamacher\ Hotel-\ u\ Beteiligungs\ GmbH	I	8	I55	I55101	0	0.0531388009271799
TIGAS-Erdgas\ Tirol\ GmbH	D	7	D35	D35230	0	0.0530280141103996
Hotel\ St.\ Laurentius\ Neururer\ GmbH\ \&\ CoKG	I	8	I55	I55101	0	0.0529125803989937
Goldeck\ -\ Flug\ GmbH	H	5	H51	H51000	0	0.0528713800595733
Bergbahnen\ Silvretta\ Galtür\ GmbH\ \&\ Co.\ KommanditG.	H	5	H49	H49390	0	0.0528357472167025
IMMOEAST\ Beteiligungs\ GmbH	M	0	M70	M70100	0	0.0510855189220501
Guttomat\ Sektionaltore\ GmbH	C	10	C25	C25110	0	0.051007301711063
Raiffeisen-Leasing\ Mobilien\ u\ KFZ\ GmbH	N	4	N77	N77111	0	0.050665408752779
Hotel\ Forsthofgut\ GmbH\ \&\ Co\ KG	I	8	I55	I55101	0	0.0506135936039702
Mondi\ Korneuburg\ GmbH	C	10	C24	C24420	0	0.049849384175413
Blizzard\ Sport\ GmbH	C	10	C32	C32300	0	0.0496101702958623
Hammerer\ Aluminium\ Industries\ GmbH	G	6	G46	G46900	0	0.0486881588242626
AURA\ Wohnungseigentums\ GmbH	L	3	L68	L68100	0	0.0486482422499757
SIG\ Austria\ Holding\ GmbH	M	0	M70	M70100	0	0.0486345343433615
Privatbrauerei\ Zwettl\ Karl\ Schwarz\ GmbH	C	10	C11	C11050	0	0.0483446658376137
Linde\ Österreich\ Holding\ GmbH	K	1	K64	K64200	0	0.0483253043901801
ALPENDORF\ BERGBAHNEN\ AG	H	5	H49	H49391	0	0.0481154415625963
Trans\ Austria\ Gasleitung\ GmbH	D	7	D35	D35220	0	0.0475963247303335
Lenzing\ AG	C	10	C20	C20600	0	0.0475800189843827
Wienerberger\ AG	K	1	K64	K64200	0	0.0472190636636013
Raffl's\ Star\ Hotels\ GmbH	I	8	I55	I55101	0	0.0470553556102778
Generali\ Leasing\ GmbH	N	4	N77	N77111	0	0.0467153269442098
GESIBA\ Gemeinnützige\ Siedlungs-\ u\ BauAG	L	3	L68	L68320	0	0.0465995030067905
RALT\ Raiffeisen-Leasing\ GmbH	L	3	L68	L68201	0	0.0464830715654466
Rail\ Cargo\ Austria\ AG	H	5	H49	H49200	0	0.0463477133690334
Empfinger\ Rindenmulch\ GmbH	C	10	C20	C20150	0	0.0462104931746096
SeneCura\ Sozialzentrum\ Herrenried\ gemeinnützige\ GmbH	Q	9	Q87	Q87300	0	0.0461705241915226
Innsbrucker\ Kommunalbetriebe\ AG	D	7	D35	D35130	0	0.0460884574519108
Hilti\ \&\ Jehle\ GmbH	F	2	F41	F41200	0	0.045980091007364
HETA\ Real\ Estate\ GmbH	S	15	S96	S96090	0	0.0458771825352387
Kärntner\ Restmüllverwertungs\ GmbH	E	12	E38	E38110	0	0.0458409104790612
BIP-Immobilienverwaltung\ GmbH	L	3	L68	L68209	0	0.0458359775621233
Bergbahnen\ Nassfeld\ Pramollo\ AG	H	5	H49	H49391	0	0.0457916254490062
Österreichische\ Salinen\ AG	M	0	M70	M70100	0	0.0456656436750212
Asphalt\ \&\ Beton\ GmbH	C	10	C23	C23610	0	0.045137547042619
TIBAG\ BETEILIGUNGEN\ GmbH	K	1	K64	K64200	0	0.0450287427018877
CIAG-Beteiligungen\ GmbH	K	1	K64	K64200	0	0.0450286486634206
Jürgen\ Kurz\ GmbH	I	8	I55	I55101	0	0.0449557648546429
Asia\ Resort\ Linsberg\ Betriebs\ GmbH	I	8	I55	I55101	0	0.0448630692161222
Dr.\ Helmut\ Rothenberger\ Holding\ GmbH.	M	0	M70	M70100	0	0.0447617240773861
Bad\ Kleinkirchheimer\ Bergbahnen,\ Sport-\ u\ Kuranlagen\ GmbH\ \&\ Co\ KG	H	5	H49	H49391	0	0.0447229454360702
Kogler\ GmbH	G	6	G47	G47592	0	0.0447119708445444
Romantik\ Hotel\ Krone\ -Pfefferkorn\ GmbH	I	8	I55	I55101	0	0.0444186576660226
Semmering-Hirschenkogel\ Bergbahnen\ GmbH	H	5	H49	H49391	0	0.0441341535437029
LandesimmobilienG.\ Kärnten\ GmbH	L	3	L68	L68320	0	0.0434840569572037
eww\ ag	C	10	C27	C27120	0	0.0432720829221765
Steinhoff\ Europe\ AG	G	6	G46	G46470	0	0.0431477490196665
WKO\ Immobilienmanagement\ GmbH	F	2	F41	F41100	0	0.0431005483309104
F.J.\ Elsner\ Trading\ G.\ mbH	G	6	G46	G46750	0	0.0427690837503698
josl\ mountain\ lounging\ hotel\ gmbh\ \&\ co\ kg	I	8	I55	I55101	0	0.0426390355746831
Ricmar\ Beteiligungs\ GmbH	M	0	M70	M70100	0	0.0425693453909348
Kröll\ G.\ mit\ beschränkter\ Haftung	I	8	I55	I55101	0	0.0419768504531326
NOVOMATIC\ AG	M	0	M70	M70100	0	0.0417729647419884
POWER\ TOWER\ GmbH	L	3	L68	L68320	0	0.041603782932856
DYWIDAG-Systems\ International\ GmbH	C	10	C22	C22239	0	0.0415570823115832
Kwizda\ Leasing\ GmbH	N	4	N77	N77390	0	0.0415328928718666
Hotel\ Leonhard\ GmbH\ \&\ Co\ KG	I	8	I55	I55101	0	0.0413868560375117
Heinzel\ Holding\ GmbH	K	1	K64	K64200	0	0.040879576018921
AWP-Warenvertriebsges.\ m.b.H.	L	3	L68	L68209	0	0.0407893267268163
Marche\ Restaurants\ Österreich\ GmbH	I	8	I56	I56101	0	0.0407450021812569
Seilbahn\ Komperdell\ GmbH	H	5	H49	H49391	0	0.0406830251605778
Hutchison\ Drei\ Austria\ Holdings\ GmbH	M	0	M70	M70100	0	0.0406424775293835
B\ \&\ C\ Industrieholding\ GmbH	K	1	K64	K64200	0	0.0404538772861452
Seal\ Maker\ Produktionsund\ Vertriebs\ GmbH	C	10	C22	C22190	0	0.0404000386409962
Weitzer\ Holding\ GmbH	M	0	M70	M70100	0	0.0403939594342878
F.\ Kaltschmid\ Hotel\ GmbH	I	8	I55	I55101	0	0.0403870365492389
Oberwarter\ gemeinnützige\ Bau-,\ Wohn-\ u\ Siedlungsgenossenschaft\ reg.\ Gen.\ m.b.H.	L	3	L68	L68100	0	0.0402093584471974
Hotel\ Christine\ GmbH	I	8	I55	I55101	0	0.0401232851239158
Herbst\ Riederalm\ GmbH\ \&\ Co\ KG	I	8	I55	I55101	0	0.0398856204771011
aqi\ Hotel\ Schladming\ GmbH	I	8	I55	I55101	0	0.0396901812963453
Dipl.\ Ing.\ Hans\ Goidinger,\ Bau-\ u\ Leichtbeton\ GmbH	F	2	F41	F41201	0	0.0393821979856278
Dorotheum\ Beteiligungs\ GmbH	M	0	M70	M70100	0	0.0391118089702963
Tandl\ Hotel\ GmbH	I	8	I55	I55101	0	0.0387375234819995
Hochalmlifte\ Christlum\ Achenkirch\ GmbH	H	5	H49	H49391	0	0.0383867769058747
Sandoz\ GmbH	C	10	C21	C21200	0	0.0382264886816445
Walch\ Hotelbetriebs\ GmbH	I	8	I55	I55100	0	0.0379413174247729
KOMBI\ TRANS\ Transport\ GmbH	N	4	N77	N77120	0	0.0371807353470665
Hochstaffl\ Immobilien\ GmbH	L	3	L68	L68320	0	0.0369535604632869
PRIX\ HOTEL\ AG	L	3	L68	L68320	0	0.0369366822198285
Pflegezentrum\ Langenlois\ GmbH	Q	9	Q87	Q87300	0	0.0368999684033094
Leykam\ Gemeinnützige\ Wohn-,\ Bau-\ u\ Siedlungs\ GmbH	F	2	F41	F41200	0	0.0365821285089484
Autobahnen-\ u\ Schnellstraßen-Finanzierungs-AG	H	5	H52	H52212	0	0.0362721216998288
Oberndorfer\ Druckerei\ GmbH	C	10	C18	C18120	0	0.0361961225536356
SPORTSDIRECT.COM\ Immobilien\ GmbH	L	3	L68	L68320	0	0.0359823408417057
Die\ Kathrein\ Hotel-\ u\ Erlebnisgastronomie\ GmbH\ \&\ Co.\ KG	I	8	I55	I55101	0	0.0356798405206316
Posthotel\ +\ Lifehotel\ GmbH	I	8	I55	I55101	0	0.0356377915479392
Musiktheater\ Linz\ GmbH	R	16	R90	R90040	0	0.0354593568853558
Schinac\ Verwaltungs\ AG	K	1	K64	K64200	0	0.0353719972256447
Raiffeisen-Agrar\ Invest\ GmbH	K	1	K64	K64900	0	0.0353702779116477
Handl\ Tyrol\ GmbH	G	6	G47	G47220	0	0.0353260918720547
Dipl.\ Ing.\ Herbert\ Schneider\ G.\ mbH\ \&\ Co\ KG	G	6	G45	G45200	0	0.0351351058354322
Adagio\ Leasing\ GmbH	L	3	L68	L68209	0	0.0351163023513676
Erwin\ VÖGEL\ Transporte\ u\ Mietauto\ GmbH\ \&\ Co\ KG	H	5	H49	H49410	0	0.0351054469475702
Neuhofer\ Holz\ GmbH.	C	10	C16	C16100	0	0.0350678360916919
Haslwanter\ -\ Gastronomiebetriebe\ GmbH\ \&\ Co.\ KG.	I	8	I55	I55101	0	0.0348930112565741
Meusburger\ Guntram\ GmbH	K	1	K64	K64200	0	0.0348579680765885
Gstreingastro\ GmbH	I	8	I55	I55101	0	0.0346016301273329
Flextronics\ Holding\ GmbH	M	0	M70	M70100	0	0.034560555191974
Spree\ Invest\ Eins\ GmbH\ \&\ Co\ KG	L	3	L68	L68100	0	0.0345173449605185
HYPO\ IMPULS\ Mobilien\ Leasing\ GmbH	N	4	N77	N77330	0	0.0344011736033044
TKL\ VIII\ Grundverwertungs\ GmbH	L	3	L68	L68209	0	0.0341887662577028
OÖ\ HYPO-IMPULS\ Leasing\ GmbH	L	3	L68	L68209	0	0.0341758245270211
ÖGB\ Vermögensverwaltungs\ GmbH	K	1	K64	K64200	0	0.0341688344344452
KTM\ AG	C	10	C30	C30910	0	0.0341108060187693
ARTE\ Investment\ GmbH	M	0	M70	M70100	0	0.0341102101291028
Canal\ -\ Gastronomiebetriebe\ GmbH	I	8	I55	I55101	0	0.0340386374093787
ÖBB-Postbus\ GmbH	H	5	H49	H49310	0	0.0338383248255078
Austrian\ Power\ Grid\ AG	C	10	C27	C27120	0	0.0337707085384108
Klein\ Autoteile\ Vertriebs\ GmbH	G	6	G45	G45310	0	0.0337619936026619
ABR\ Automobilvertriebs\ GmbH	G	6	G45	G45112	0	0.0337476488685473
Hotel\ Post\ -\ Ischgl\ GmbH\ \&\ Co.KG	I	8	I55	I55101	0	0.0337309230798376
BIOPOWER\ GmbH	D	7	D35	D35300	0	0.03369560688029
STIWA\ Holding\ GmbH	M	0	M70	M70100	0	0.03368476924866
Handlbauer\ Betriebs-\ u\ Verwaltungs-\ GmbH	G	6	G46	G46900	0	0.0336712061580315
Michael\ Hofer\ GmbH\ \&\ Co\ KG	G	6	G46	G46210	0	0.0335951902371866
Grandits\ GmbH	C	10	C10	C10110	0	0.0334882629844061
NHG\ Holding\ GmbH	M	0	M70	M70100	0	0.0329489159560087
Silvretta\ Montafon\ GmbH	H	5	H49	H49391	0	0.0329482584254591
VIVEA\ Bad\ Eisenkappel\ GmbH	S	15	S96	S96042	0	0.0327751620317288
Micheluzzi-Hotel\ GmbH	I	8	I55	I55101	0	0.0327725425476677
DCM\ DECOmetal\ GmbH	C	10	C24	C24100	0	0.0326936880434386
Salzburger\ Siedlungswerk\ Gemeinnützige\ Wohnungswirtschafts-\ GmbH	F	2	F41	F41100	0	0.0325600357975545
Schwarzmüller\ Management\ \&\ Service\ GmbH	K	1	K64	K64200	0	0.0323252010093012
Egger\ Beteiligungs\ GmbH	K	1	K64	K64200	0	0.0321685950553883
Wiesenegger\ GmbH	L	3	L68	L68320	0	0.0319934200796452
projektart\ ErrichtungsG.\ mbH	L	3	L68	L68100	0	0.0319048052668724
IVM\ Immobilien\ Verwaltung\ \&\ Management\ GmbH	L	3	L68	L68320	0	0.0317700662278362
NIKI\ Luftfahrt\ GmbH	H	5	H51	H51100	0	0.0317652859567875
BTV-Anlagenleasing\ 2\ GmbH	L	3	L68	L68209	0	0.0317250162951396
ZF\ Steyr\ Präzisionstechnik\ GmbH	C	10	C28	C28150	0	0.0315237247518917
Biodiesel\ Kärnten\ GmbH	C	10	C19	C19200	0	0.0314696828356957
Hotel\ Hinterhag\ Betriebs\ GmbH\ \&\ Co\ KG	I	8	I55	I55101	0	0.0314117922644846
HOTEL\ BERGHOF\ Burger\ GmbH	I	8	I55	I55101	0	0.0313223018789393
SANLAS\ Holding\ GmbH	M	0	M70	M70100	0	0.0313222260002841
PANORAMABAHN\ KITZBÜHELER-ALPEN\ GMBH	H	5	H49	H49391	0	0.0312597405715995
VB\ Real\ Estate\ Leasing\ Alpha\ GmbH	L	3	L68	L68201	0	0.0309758878050857
Banner\ GmbH	C	10	C27	C27200	0	0.0308459726761323
gm\ pharma\ gmbh	M	0	M70	M70100	0	0.0308443752416738
Franz\ Stöckl\ G.\ mit\ beschränkter\ Haftung	B	14	B08	B08120	0	0.0307887607833968
Ing.\ Franz\ Thurner\ Baumeister\ GmbH\ \&\ Co.\ KG	B	14	B08	B08120	0	0.0307315029442635
Bitumen\ Handels\ GmbH\ \&\ Co\ KG	G	6	G46	G46712	0	0.0304382353583676
Techno\ Park\ Graz-West\ Liegenschaftsverwertung\ u\ Verwaltung\ Ges.m.bH.	L	3	L68	L68320	0	0.0303038140780339
IP\ Immobilienprojektentwicklung\ GmbH	L	3	L68	L68100	0	0.030224677828342
Zumtobel\ Lighting\ GmbH	C	10	C27	C27400	0	0.0301464430070137
CEESEG\ AG	K	1	K64	K64200	0	0.0299657527979341
Luxuryarlberg\ Hotelbetriebsund\ Verwaltungs\ GmbH	I	8	I55	I55101	0	0.029965150667292
Hotel\ Oberschwarzach\ GmbH	I	8	I55	I55101	0	0.029898929524498
MED\ TRUST\ Handelsges.m.b.H.	G	6	G46	G46462	0	0.0298558936918001
Winninger\ GmbH	G	6	G47	G47640	0	0.0297435268187071
JJA\ Kärntner\ Ring\ 8\ Hotelbetriebs\ GmbH	I	8	I55	I55101	0	0.0297026661544117
Energie-Zotter-Bau-\ GmbH\ \&\ Co\ KG	D	7	D35	D35110	0	0.0296736953649919
Hotel\ Fliana\ GmbH	I	8	I55	I55101	0	0.0294683889728644
REXEL\ Central\ Europe\ Holding\ GmbH	M	0	M70	M70100	0	0.0294057985050538
TIWAG-Tiroler\ Wasserkraft\ AG	D	7	D35	D35110	0	0.0293324522466477
RESTSTOFFTECHNIK\ GES.M.B.H.	E	12	E38	E38110	0	0.029321859847299
Gruber\ \&\ Kaja\ High\ Tech\ Metals\ GmbH	C	10	C29	C29320	0	0.0293048022091844
BOE\ Baumanagement\ GmbH	F	2	F41	F41100	0	0.0291879782810538
Rebschule\ Tschida\ GmbH	A	17	A01	A01210	0	0.0291088978123249
Eva\ Hotel\ GmbH	I	8	I55	I55101	0	0.0290982362793176
SHARP\ Electronics\ (Europe)\ G.m.b.H.\ Zweigniederlassung\ Österreich	G	6	G46	G46432	0	0.0289165124091915
AVZ\ GmbH	M	0	M70	M70100	0	0.0289073884867384
Büsscher\ \&\ Hoffmann\ GmbH	C	10	C23	C23990	0	0.0288076514041478
GREISINGER\ Fleisch-,\ Wurst-\ u\ Selchwarenerzeugung\ GmbH	C	10	C10	C10130	0	0.028651695940732
WEG\ WertpapiererwerbsG.\ mbH	N	4	N82	N82990	0	0.0286416193126769
Schöchl\ Yachtbau\ GmbH	C	10	C30	C30120	0	0.0284582506175346
GLORIT\ Bausysteme\ GmbH	C	10	C16	C16230	0	0.0284090161578403
Wiener\ Neustädter\ Stadtwerke\ u\ Kommunal\ Service\ GmbH	E	12	E38	E38110	0	0.0283787397331533
Kärntner\ Heimstätte\ Gemeinnützige\ Bau-,\ Wohnungsund\ Siedlungsvereinigung\ GmbH	L	3	L68	L68209	0	0.0283257353178041
Wipro\ Technologies\ Austria\ GmbH	J	13	J63	J63110	0	0.028295270786874
MT\ -\ Expobau\ Projektentwicklung\ Matthias\ Thier\ GmbH	I	8	I55	I55101	0	0.0279600336029253
Leube\ Liegenschaftsverwaltungs\ GmbH\ \&\ CoKG	L	3	L68	L68320	0	0.0279203850964024
Eaton\ Holding\ (Austria)\ GmbH	K	1	K64	K64200	0	0.0277910654131519
WIENER\ LINIEN\ GmbH\ \&\ Co\ KG	H	5	H49	H49311	0	0.0277803079165161
Österreichische\ Bundesforste\ AG	A	17	A02	A02100	0	0.027729286019686
Madlochblick\ Hotel\ Betriebs\ GmbH	I	8	I55	I55101	0	0.0277199746482686
EPAMEDIA\ -\ EUROPÄISCHE\ PLAKAT-\ u\ AUSSENMEDIEN\ GMBH	M	0	M73	M73112	0	0.0276203865566701
GATX\ Rail\ Austria\ GmbH	N	4	N77	N77390	0	0.0275630110420256
FCA\ Leasing\ GmbH	N	4	N77	N77111	0	0.0274730844842307
VIVEA\ Gesundheit\ Bad\ Häring\ GmbH	I	8	I55	I55101	0	0.0274689333481271
FACC\ Operations\ GmbH	C	10	C22	C22291	0	0.0273420444163168


==> data/5000c/hists/BDeg.csv <==
left	right	in	out	undirected
0	1	14	0	0
1	2	265	136	3
2	3	114	85	121
3	4	66	60	48
4	5	55	51	64
5	6	34	44	35
6	7	24	30	27
7	8	15	19	30
8	9	13	19	28
9	10	6	16	22
10	11	10	12	20
11	12	12	10	18
12	13	7	10	11
13	14	5	6	11
14	15	4	7	10
15	16	5	4	4
16	17	3	4	9
17	18	6	5	4
18	19	5	1	5
19	20	1	4	5
20	21	4	4	6
21	22	1	3	3
22	23	2	4	3
23	24	2	5	4
24	25	1	9	4
25	26	6	12	8
26	27	3	10	3
27	28	8	14	9
28	29	5	12	11
29	30	4	4	14
30	31	1	16	3
31	32	6	11	6
32	33	2	12	8
33	34	2	8	18
34	35	1	5	6
35	36	1	9	10
36	37	1	7	7
37	38	1	7	7
38	39	1	8	5
39	40	2	5	9
40	41	0	6	3
41	42	1	4	5
42	43	0	5	2
43	44	2	2	8
44	45	1	4	1
45	46	1	3	4
46	47	1	4	3
47	48	0	6	3
48	49	1	4	4
49	50	0	3	4
50	51	0	3	8
51	52	1	4	0
52	53	0	3	3
53	54	0	1	5
54	55	1	1	4
55	56	1	1	0
56	57	2	1	4
57	58	0	1	2
58	59	0	0	1
59	60	1	1	1
60	61	0	0	1
61	62	0	1	1
62	63	0	0	1
63	64	0	0	3
64	65	2	1	1
65	66	1	1	4
66	67	0	0	2
67	68	0	0	1
68	69	2	1	0
69	70	2	2	2
70	71	1	1	0
71	72	2	0	3
72	73	1	0	0
73	74	1	0	2
74	75	1	0	3
75	76	0	0	1
76	77	0	2	2
77	78	1	0	2
78	79	0	1	3
79	80	1	0	0
80	81	0	0	1
81	82	1	0	1
82	83	1	1	3
83	84	0	0	1
84	85	0	1	2
85	86	0	1	1
86	87	1	2	0
87	88	1	0	0
88	89	0	0	0
89	90	0	0	1
90	91	1	3	0
91	92	1	0	0
92	93	0	0	1
93	94	0	0	1
94	95	0	0	0
95	96	1	0	1
96	97	0	1	0
97	98	0	0	1
98	99	0	0	0
99	100	0	0	0


==> data/5000c/hists/BDeg2.csv <==
left	right	in	out	undirected
0	50	725	729	656
50	100	28	35	74
100	150	6	10	15
150	200	3	6	8
200	250	10	2	6
250	300	6	4	7
300	350	7	5	6
350	400	4	1	3
400	450	0	0	1
450	500	0	3	3
500	550	2	0	4
550	600	2	0	1
600	650	1	0	3
650	700	1	0	2
700	750	0	0	0
750	800	0	0	0
800	850	0	0	0
850	900	0	0	1
900	950	0	0	2
950	1e+03	0	0	0
1e+03	1.05e+03	0	0	0
1.05e+03	1.1e+03	0	0	1
1.1e+03	1.15e+03	0	0	2
1.15e+03	1.2e+03	0	0	0
1.2e+03	1.25e+03	0	0	0
1.25e+03	1.3e+03	0	0	0
1.3e+03	1.35e+03	0	0	0
1.35e+03	1.4e+03	0	0	0
1.4e+03	1.45e+03	0	0	0
1.45e+03	1.5e+03	0	0	0
1.5e+03	1.55e+03	0	0	0
1.55e+03	1.6e+03	0	0	0
1.6e+03	1.65e+03	0	0	0
1.65e+03	1.7e+03	0	0	0
1.7e+03	1.75e+03	0	0	0
1.75e+03	1.8e+03	0	0	0
1.8e+03	1.85e+03	0	0	0
1.85e+03	1.9e+03	0	0	0
1.9e+03	1.95e+03	0	0	0
1.95e+03	2e+03	0	0	0
2e+03	2.05e+03	0	0	0
2.05e+03	2.1e+03	0	0	0
2.1e+03	2.15e+03	0	0	0
2.15e+03	2.2e+03	0	0	0
2.2e+03	2.25e+03	0	1	0
2.25e+03	2.3e+03	0	0	0
2.3e+03	2.35e+03	0	0	0
2.35e+03	2.4e+03	0	0	0
2.4e+03	2.45e+03	0	0	0
2.45e+03	2.5e+03	0	0	0
2.5e+03	2.55e+03	0	0	0
2.55e+03	2.6e+03	1	0	0
2.6e+03	2.65e+03	0	0	0
2.65e+03	2.7e+03	0	0	0
2.7e+03	2.75e+03	0	0	0
2.75e+03	2.8e+03	0	0	0
2.8e+03	2.85e+03	0	0	0
2.85e+03	2.9e+03	0	0	0
2.9e+03	2.95e+03	0	0	0
2.95e+03	3e+03	0	0	0


==> data/5000c/hists/BDeg3.csv <==
left	right	in	out	undirected
0	100	753	764	730
100	200	9	16	23
200	300	16	6	13
300	400	11	6	9
400	500	0	3	4
500	600	4	0	5
600	700	2	0	5
700	800	0	0	0
800	900	0	0	1
900	1e+03	0	0	2
1e+03	1.1e+03	0	0	1
1.1e+03	1.2e+03	0	0	2
1.2e+03	1.3e+03	0	0	0
1.3e+03	1.4e+03	0	0	0
1.4e+03	1.5e+03	0	0	0
1.5e+03	1.6e+03	0	0	0
1.6e+03	1.7e+03	0	0	0
1.7e+03	1.8e+03	0	0	0
1.8e+03	1.9e+03	0	0	0
1.9e+03	2e+03	0	0	0
2e+03	2.1e+03	0	0	0
2.1e+03	2.2e+03	0	0	0
2.2e+03	2.3e+03	0	1	0
2.3e+03	2.4e+03	0	0	0
2.4e+03	2.5e+03	0	0	0
2.5e+03	2.6e+03	1	0	0
2.6e+03	2.7e+03	0	0	0
2.7e+03	2.8e+03	0	0	0
2.8e+03	2.9e+03	0	0	0
2.9e+03	3e+03	0	0	0
3e+03	3.1e+03	0	0	0
3.1e+03	3.2e+03	0	0	0
3.2e+03	3.3e+03	0	0	0
3.3e+03	3.4e+03	0	0	0
3.4e+03	3.5e+03	0	0	0
3.5e+03	3.6e+03	0	0	0
3.6e+03	3.7e+03	0	0	0
3.7e+03	3.8e+03	0	0	0
3.8e+03	3.9e+03	0	0	0
3.9e+03	4e+03	0	0	0
4e+03	4.1e+03	0	0	0
4.1e+03	4.2e+03	0	0	0
4.2e+03	4.3e+03	0	0	0
4.3e+03	4.4e+03	0	0	0
4.4e+03	4.5e+03	0	0	0
4.5e+03	4.6e+03	0	0	0
4.6e+03	4.7e+03	0	0	0
4.7e+03	4.8e+03	0	0	1
4.8e+03	4.9e+03	0	0	0
4.9e+03	5e+03	0	0	0


==> data/5000c/hists/BDeg4.csv <==
left	right	in	out	undirected
0	8	587	425	328
8	16	62	84	124
16	24	24	30	39
24	32	34	88	58
32	40	11	61	70
40	48	6	34	29
48	56	4	20	28
56	64	3	4	14
64	72	10	6	13
72	80	5	3	13
80	88	4	5	9
88	96	3	3	4
96	104	0	1	3
104	112	3	2	3
112	120	2	2	2
120	128	0	3	5
128	136	1	1	2
136	144	0	1	1
144	152	0	1	0
152	160	0	0	3
160	168	0	0	1
168	176	0	3	2
176	184	2	0	1
184	192	0	2	0
192	200	1	1	1
200	208	1	0	1
208	216	2	0	0
216	224	0	1	0
224	232	3	0	0
232	240	3	1	2
240	248	1	0	3
248	256	1	0	0
256	264	0	2	1
264	272	1	0	3
272	280	3	1	1
280	288	0	0	1
288	296	1	1	1
296	304	0	0	1
304	312	2	0	0
312	320	2	0	0
320	328	0	2	1
328	336	1	0	1
336	344	1	3	1
344	352	1	0	2
352	360	2	0	1
360	368	0	0	0
368	376	1	0	0
376	384	1	0	1
384	392	0	0	1
392	400	0	1	0
400	408	0	0	0
408	416	0	0	0
416	424	0	0	0
424	432	0	0	0
432	440	0	0	0
440	448	0	0	1
448	456	0	1	0
456	464	0	0	0
464	472	0	0	1
472	480	0	0	0
480	488	0	0	0
488	496	0	2	1
496	504	0	0	1
504	512	0	0	2
512	520	1	0	0
520	528	1	0	1
528	536	0	0	0
536	544	0	0	1
544	552	0	0	0
552	560	0	0	0
560	568	0	0	0
568	576	0	0	0
576	584	1	0	1
584	592	1	0	0
592	600	0	0	0


==> data/5000c/hists/Bdegrees.txt <==
din	dout	dund
208	56	264
183	325	508
2	9	11
15	38	53
8	14	22
107	90	197
4	4	8
12	44	56
1	1	2
1	5	6
4	7	11
43	78	121
1	1	2
5	36	41
1	5	6
1	1	2
1	1	2
12	40	52
6	37	43
1	5	6
6	7	13
4	4	8
11	55	66
5	30	35
27	17	44
273	171	444
11	9	20
3	10	13
4	1	5
27	39	66
1	1	2
2	2	4
4	4	8
4	15	19
1	1	2
2	2	4
4	5	9
27	19	46
2	3	5
2	6	8
2	11	13
8	6	14
1	5	6
2	25	27
1	1	2
1	27	28
1	1	2
3	8	11
1	28	29
6	7	13
6	8	14
2	12	14
4	8	12
2	2	4
25	34	59
4	31	35
2	2	4
311	186	497
48	34	82
2	2	4
2	3	5
10	38	48
5	6	11
372	275	647
4	7	11
1	1	2
5	30	35
7	32	39
1	1	2
4	9	13
3	4	7
1	1	2
3	3	6
2	7	9
1	1	2
1	1	2
7	35	42
1	27	28
3	19	22
1	1	2
2	2	4
4	1	5
11	14	25
1	1	2
4	7	11
4	6	10
3	6	9
7	33	40
2	5	7
59	44	103
247	53	300
95	171	266
9	36	45
1	1	2
1	1	2
3	9	12
1	2	3
5	36	41
6	8	14
3	33	36
22	17	39
31	51	82
20	57	77
19	21	40
3	4	7
7	16	23
3	29	32
1	2	3
1	1	2
0	2	2
6	5	11
2	41	43
1	39	40
1	4	5
5	6	11
1	26	27
5	7	12
2	6	8
9	9	18
2	2	4
1	1	2
4	5	9
5	27	32
1	3	4
1	6	7
2	4	6
6	37	43
2	2	4
3	2	5
8	20	28
1	3	4
1	2	3
1	6	7
1	1	2
81	52	133
271	239	510
134	110	244
1	1	2
12	38	50
4	4	8
1	1	2
1	3	4
2	8	10
2	2	4
1	1	2
1	7	8
1	1	2
1	1	2
2	3	5
18	5	23
3	35	38
3	4	7
11	9	20
3	36	39
2	25	27
1	3	4
2	2	4
1	2	3
1	1	2
3	3	6
1	29	30
1	2	3
1	23	24
1	1	2
3	23	26
1	1	2
38	25	63
1	2	3
86	35	121
20	1	21
341	199	540
253	86	339
352	175	527
72	20	92
79	96	175
1	1	2
16	47	63
233	13	246
2	2	4
1	3	4
112	124	236
27	40	67
1	1	2
1	1	2
26	36	62
1	2	3
1	3	4
1	24	25
1	23	24
46	19	65
1	1	2
1	1	2
1	1	2
237	27	264
1	2	3
0	6	6
1	1	2
2	5	7
2	3	5
2555	2235	4790
1	44	45
194	130	324
4	4	8
1	15	16
1	28	29
526	399	925
1	1	2
1	2	3
2	2	4
9	41	50
1	1	2
1	1	2
1	2	3
1	2	3
1	2	3
87	113	200
1	10	11
1	36	37
1	5	6
1	2	3
31	51	82
1	3	4
23	48	71
1	32	33
112	120	232
274	221	495
71	90	161
1	1	2
0	5	5
1	2	3
4	4	8
2	8	10
1	2	3
1	1	2
1	27	28
1	1	2
2	2	4
3	8	11
2	3	5
1	1	2
1	1	2
11	42	53
3	32	35
4	5	9
2	30	32
5	4	9
56	45	101
7	8	15
9	37	46
2	2	4
4	5	9
28	25	53
8	25	33
35	46	81
5	5	10
12	38	50
2	5	7
25	38	63
15	14	29
15	45	60
1	1	2
3	40	43
14	5	19
0	4	4
3	28	31
6	9	15
3	31	34
1	32	33
9	22	31
7	25	32
2	25	27
1	4	5
1	25	26
32	2	34
5	30	35
1	1	2
4	4	8
5	5	10
4	7	11
1	1	2
0	28	28
1	1	2
1	1	2
1	1	2
1	2	3
2	2	4
14	42	56
17	48	65
2	2	4
331	139	470
1	1	2
1	1	2
44	27	71
27	2	29
3	7	10
1	3	4
31	18	49
1	35	36
0	10	10
1	32	33
5	14	19
36	1	37
0	1	1
650	452	1102
11	22	33
2	5	7
3	7	10
1	24	25
2	4	6
2	2	4
28	19	47
68	1	69
3	12	15
1	1	2
1	1	2
1	2	3
2	1	3
6	39	45
4	5	9
1	1	2
4	5	9
2	6	8
31	42	73
3	4	7
1	6	7
41	65	106
2	4	6
1	2	3
1	4	5
2	4	6
4	5	9
5	12	17
65	32	97
3	31	34
2	3	5
3	1	4
229	16	245
2	27	29
2	3	5
3	8	11
33	40	73
1	4	5
2	5	7
10	47	57
2	4	6
1	4	5
69	86	155
1	2	3
1	1	2
3	32	35
3	4	7
25	64	89
29	48	77
1	8	9
4	7	11
5	33	38
1	1	2
2	2	4
5	8	13
1	28	29
2	2	4
14	14	28
1	1	2
313	68	381
90	84	174
2	27	29
3	26	29
1	24	25
383	263	646
1	3	4
2	25	27
8	8	16
3	4	7
2	2	4
45	59	104
1	1	2
2	2	4
1	2	3
1	1	2
8	10	18
1	1	2
6	30	36
7	9	16
2	5	7
1	1	2
28	5	33
5	9	14
3	15	18
1	3	4
0	6	6
3	30	33
2	3	5
1	1	2
1	1	2
68	85	153
3	35	38
7	2	9
1	3	4
2	8	10
3	4	7
1	1	2
30	50	80
1	3	4
1	1	2
1	2	3
82	44	126
1	1	2
2	2	4
1	1	2
3	3	6
64	20	84
91	90	181
11	11	22
5	31	36
4	4	8
8	12	20
10	24	34
348	320	668
1	1	2
4	3	7
2	2	4
1	1	2
1	1	2
311	293	604
1	1	2
1	2	3
51	69	120
1	1	2
4	5	9
1	5	6
6	13	19
1	3	4
4	35	39
7	29	36
1	1	2
1	2	3
4	4	8
7	47	54
1	2	3
3	28	31
1	2	3
2	2	4
1	1	2
4	6	10
5	38	43
516	342	858
1	3	4
39	37	76
5	32	37
1	1	2
1	32	33
7	43	50
5	5	10
4	4	8
3	6	9
24	41	65
1	6	7
12	15	27
6	4	10
3	26	29
5	9	14
13	1	14
5	30	35
1	1	2
106	7	113
12	13	25
13	4	17
2	31	33
31	25	56
1	1	2
1	1	2
4	4	8
1	3	4
1	1	2
1	1	2
25	13	38
2	4	6
17	47	64
2	33	35
2	4	6
2	27	29
4	6	10
4	12	16
17	32	49
293	39	332
1	52	53
70	43	113
1	11	12
5	34	39
1	3	4
3	30	33
3	26	29
316	261	577
1	2	3
1	3	4
3	30	33
37	17	54
1	27	28
20	30	50
2	2	4
2	29	31
1	1	2
1	1	2
4	4	8
2	12	14
29	49	78
2	5	7
5	5	10
2	4	6
27	14	41
3	25	28
1	1	2
33	50	83
1	3	4
21	14	35
1	2	3
1	1	2
1	1	2
3	4	7
2	3	5
3	28	31
64	76	140
7	13	20
279	76	355
3	5	8
16	38	54
2	3	5
109	148	257
1	1	2
1	2	3
1	1	2
1	1	2
6	42	48
2	2	4
18	17	35
11	5	16
6	7	13
1	1	2
6	37	43
1	3	4
2	2	4
10	10	20
1	25	26
1	30	31
2	31	33
1	1	2
1	1	2
1	4	5
3	1	4
25	12	37
29	24	53
1	2	3
1	24	25
1	27	28
1	3	4
1	1	2
3	6	9
74	10	84
1	2	3
2	2	4
1	3	4
1	1	2
2	3	5
17	54	71
0	1	1
1	2	3
2	31	33
1	4	5
13	3	16
1	3	4
3	4	7
0	8	8
6	35	41
3	3	6
55	23	78
1	1	2
5	11	16
9	37	46
4	1	5
1	1	2
1	1	2
1	26	27
23	22	45
6	6	12
1	28	29
3	3	6
1	3	4
2	3	5
1	8	9
1	2	3
1	1	2
28	5	33
1	4	5
1	8	9
1	1	2
26	48	74
4	6	10
4	17	21
31	45	76
2	2	4
4	4	8
3	4	7
11	1	12
2	6	8
1	1	2
2	2	4
10	40	50
1	1	2
3	2	5
2	10	12
215	69	284
10	11	21
4	5	9
1	1	2
2	2	4
17	33	50
2	3	5
5	10	15
6	33	39
1	23	24
4	10	14
25	12	37
2	34	36
356	343	699
2	31	33
11	37	48
4	3	7
1	2	3
7	32	39
77	1	78
2	30	32
2	5	7
1	1	2
4	5	9
1	1	2
5	6	11
1	2	3
586	337	923
71	24	95
204	184	388
29	8	37
1	2	3
10	32	42
1	2	3
32	26	58
28	11	39
3	3	6
2	3	5
8	8	16
15	46	61
5	42	47
1	2	3
1	1	2
4	6	10
1	3	4
2	4	6
1	2	3
4	5	9
1	26	27
15	28	43
13	6	19
2	2	4
2	12	14
3	8	11
1	7	8
3	6	9
1	9	10
635	494	1129
6	7	13
8	39	47
6	30	36
5	5	10
3	27	30
4	2	6
10	7	17
2	3	5
1	1	2
1	22	23
1	1	2
1	1	2
18	31	49
5	6	11
2	4	6
1	24	25
1	24	25
8	9	17
14	16	30
1	9	10
0	1	1
1	1	2
18	34	52
1	3	4
2	9	11
11	2	13
18	51	69
1	1	2
3	4	7
1	1	2
2	6	8
1	6	7
5	1	6
4	4	8
1	6	7
3	5	8
2	27	29
3	40	43
54	51	105
22	52	74
1	1	2
6	35	41
39	46	85
1	2	3
239	110	349
2	3	5
1	27	28
2	10	12
6	6	12
3	5	8
3	5	8
1	1	2
1	2	3
0	3	3
20	36	56
1	1	2
225	124	349
56	70	126
6	26	32
6	46	52
3	35	38
1	3	4
13	21	34
69	61	130
2	5	7
1	1	2
12	21	33
2	11	13
229	47	276
1	1	2
4	30	34
1	28	29
4	33	37
2	31	33
10	38	48
2	26	28
5	7	12
11	12	23
0	5	5
4	4	8
2	30	32
5	28	33
3	13	16
27	47	74
2	3	5
1	1	2
4	28	32
1	1	2
2	3	5
7	11	18
17	33	50
1	1	2
579	490	1069
7	11	18
1	26	27
1	1	2
8	31	39
0	3	3
3	4	7
2	11	13
1	2	3
1	1	2
26	49	75
1	3	4
1	2	3
34	20	54
1	2	3
10	10	20
2	3	5
2	10	12
1	7	8
43	50	93
1	3	4
2	4	6
182	112	294
4	5	9
73	82	155
1	2	3
1	2	3
2	9	11
1	3	4
8	41	49
8	16	24
1	9	10
1	4	5
27	30	57
4	3	7
16	49	65


==> data/5000c/hists/CBDeg.csv <==
left	right	in	out	undirected
0	1	14	0	0
1	2	3169	3040	3
2	3	1465	1436	3025
3	4	557	551	48
4	5	205	201	1415
5	6	106	116	35
6	7	56	62	518
7	8	15	19	30
8	9	13	19	178
9	10	6	16	22
10	11	10	12	92
11	12	12	10	18
12	13	7	10	43
13	14	5	6	11
14	15	4	7	10
15	16	5	4	4
16	17	3	4	9
17	18	6	5	4
18	19	5	1	5
19	20	1	4	5
20	21	4	4	6
21	22	1	3	3
22	23	2	4	3
23	24	2	5	4
24	25	1	9	4
25	26	6	12	8
26	27	3	10	3
27	28	8	14	9
28	29	5	12	11
29	30	4	4	14
30	31	1	16	3
31	32	6	11	6
32	33	2	12	8
33	34	2	8	18
34	35	1	5	6
35	36	1	9	10
36	37	1	7	7
37	38	1	7	7
38	39	1	8	5
39	40	2	5	9
40	41	0	6	3
41	42	1	4	5
42	43	0	5	2
43	44	2	2	8
44	45	1	4	1
45	46	1	3	4
46	47	1	4	3
47	48	0	6	3
48	49	1	4	4
49	50	0	3	4
50	51	0	3	8
51	52	1	4	0
52	53	0	3	3
53	54	0	1	5
54	55	1	1	4
55	56	1	1	0
56	57	2	1	4
57	58	0	1	2
58	59	0	0	1
59	60	1	1	1
60	61	0	0	1
61	62	0	1	1
62	63	0	0	1
63	64	0	0	3
64	65	2	1	1
65	66	1	1	4
66	67	0	0	2
67	68	0	0	1
68	69	2	1	0
69	70	2	2	2
70	71	1	1	0
71	72	2	0	3
72	73	1	0	0
73	74	1	0	2
74	75	1	0	3
75	76	0	0	1
76	77	0	2	2
77	78	1	0	2
78	79	0	1	3
79	80	1	0	0
80	81	0	0	1
81	82	1	0	1
82	83	1	1	3
83	84	0	0	1
84	85	0	1	2
85	86	0	1	1
86	87	1	2	0
87	88	1	0	0
88	89	0	0	0
89	90	0	0	1
90	91	1	3	0
91	92	1	0	0
92	93	0	0	1
93	94	0	0	1
94	95	0	0	0
95	96	1	0	1
96	97	0	1	0
97	98	0	0	1
98	99	0	0	0
99	100	0	0	0


==> data/5000c/hists/CBdegrees.txt <==
din	dout	dund
208	56	264
183	325	508
2	9	11
15	38	53
8	14	22
107	90	197
4	4	8
12	44	56
1	1	2
1	5	6
4	7	11
43	78	121
1	1	2
5	36	41
1	5	6
1	1	2
1	1	2
12	40	52
6	37	43
1	5	6
6	7	13
4	4	8
11	55	66
5	30	35
27	17	44
273	171	444
11	9	20
3	10	13
4	1	5
27	39	66
1	1	2
2	2	4
4	4	8
4	15	19
1	1	2
2	2	4
4	5	9
27	19	46
2	3	5
2	6	8
2	11	13
8	6	14
1	5	6
2	25	27
1	1	2
1	27	28
1	1	2
3	8	11
1	28	29
6	7	13
6	8	14
2	12	14
4	8	12
2	2	4
25	34	59
4	31	35
2	2	4
311	186	497
48	34	82
2	2	4
2	3	5
10	38	48
5	6	11
372	275	647
4	7	11
1	1	2
5	30	35
7	32	39
1	1	2
4	9	13
3	4	7
1	1	2
3	3	6
2	7	9
1	1	2
1	1	2
7	35	42
1	27	28
3	19	22
1	1	2
2	2	4
4	1	5
11	14	25
1	1	2
4	7	11
4	6	10
3	6	9
7	33	40
2	5	7
59	44	103
247	53	300
95	171	266
9	36	45
1	1	2
1	1	2
3	9	12
1	2	3
5	36	41
6	8	14
3	33	36
22	17	39
31	51	82
20	57	77
19	21	40
3	4	7
7	16	23
3	29	32
1	2	3
1	1	2
0	2	2
6	5	11
2	41	43
1	39	40
1	4	5
5	6	11
1	26	27
5	7	12
2	6	8
9	9	18
2	2	4
1	1	2
4	5	9
5	27	32
1	3	4
1	6	7
2	4	6
6	37	43
2	2	4
3	2	5
8	20	28
1	3	4
1	2	3
1	6	7
1	1	2
81	52	133
271	239	510
134	110	244
1	1	2
12	38	50
4	4	8
1	1	2
1	3	4
2	8	10
2	2	4
1	1	2
1	7	8
1	1	2
1	1	2
2	3	5
18	5	23
3	35	38
3	4	7
11	9	20
3	36	39
2	25	27
1	3	4
2	2	4
1	2	3
1	1	2
3	3	6
1	29	30
1	2	3
1	23	24
1	1	2
3	23	26
1	1	2
38	25	63
1	2	3
86	35	121
20	1	21
341	199	540
253	86	339
352	175	527
72	20	92
79	96	175
1	1	2
16	47	63
233	13	246
2	2	4
1	3	4
112	124	236
27	40	67
1	1	2
1	1	2
26	36	62
1	2	3
1	3	4
1	24	25
1	23	24
46	19	65
1	1	2
1	1	2
1	1	2
237	27	264
1	2	3
0	6	6
1	1	2
2	5	7
2	3	5
2555	2235	4790
1	44	45
194	130	324
4	4	8
1	15	16
1	28	29
526	399	925
1	1	2
1	2	3
2	2	4
9	41	50
1	1	2
1	1	2
1	2	3
1	2	3
1	2	3
87	113	200
1	10	11
1	36	37
1	5	6
1	2	3
31	51	82
1	3	4
23	48	71
1	32	33
112	120	232
274	221	495
71	90	161
1	1	2
0	5	5
1	2	3
4	4	8
2	8	10
1	2	3
1	1	2
1	27	28
1	1	2
2	2	4
3	8	11
2	3	5
1	1	2
1	1	2
11	42	53
3	32	35
4	5	9
2	30	32
5	4	9
56	45	101
7	8	15
9	37	46
2	2	4
4	5	9
28	25	53
8	25	33
35	46	81
5	5	10
12	38	50
2	5	7
25	38	63
15	14	29
15	45	60
1	1	2
3	40	43
14	5	19
0	4	4
3	28	31
6	9	15
3	31	34
1	32	33
9	22	31
7	25	32
2	25	27
1	4	5
1	25	26
32	2	34
5	30	35
1	1	2
4	4	8
5	5	10
4	7	11
1	1	2
0	28	28
1	1	2
1	1	2
1	1	2
1	2	3
2	2	4
14	42	56
17	48	65
2	2	4
331	139	470
1	1	2
1	1	2
44	27	71
27	2	29
3	7	10
1	3	4
31	18	49
1	35	36
0	10	10
1	32	33
5	14	19
36	1	37
0	1	1
650	452	1102
11	22	33
2	5	7
3	7	10
1	24	25
2	4	6
2	2	4
28	19	47
68	1	69
3	12	15
1	1	2
1	1	2
1	2	3
2	1	3
6	39	45
4	5	9
1	1	2
4	5	9
2	6	8
31	42	73
3	4	7
1	6	7
41	65	106
2	4	6
1	2	3
1	4	5
2	4	6
4	5	9
5	12	17
65	32	97
3	31	34
2	3	5
3	1	4
229	16	245
2	27	29
2	3	5
3	8	11
33	40	73
1	4	5
2	5	7
10	47	57
2	4	6
1	4	5
69	86	155
1	2	3
1	1	2
3	32	35
3	4	7
25	64	89
29	48	77
1	8	9
4	7	11
5	33	38
1	1	2
2	2	4
5	8	13
1	28	29
2	2	4
14	14	28
1	1	2
313	68	381
90	84	174
2	27	29
3	26	29
1	24	25
383	263	646
1	3	4
2	25	27
8	8	16
3	4	7
2	2	4
45	59	104
1	1	2
2	2	4
1	2	3
1	1	2
8	10	18
1	1	2
6	30	36
7	9	16
2	5	7
1	1	2
28	5	33
5	9	14
3	15	18
1	3	4
0	6	6
3	30	33
2	3	5
1	1	2
1	1	2
68	85	153
3	35	38
7	2	9
1	3	4
2	8	10
3	4	7
1	1	2
30	50	80
1	3	4
1	1	2
1	2	3
82	44	126
1	1	2
2	2	4
1	1	2
3	3	6
64	20	84
91	90	181
11	11	22
5	31	36
4	4	8
8	12	20
10	24	34
348	320	668
1	1	2
4	3	7
2	2	4
1	1	2
1	1	2
311	293	604
1	1	2
1	2	3
51	69	120
1	1	2
4	5	9
1	5	6
6	13	19
1	3	4
4	35	39
7	29	36
1	1	2
1	2	3
4	4	8
7	47	54
1	2	3
3	28	31
1	2	3
2	2	4
1	1	2
4	6	10
5	38	43
516	342	858
1	3	4
39	37	76
5	32	37
1	1	2
1	32	33
7	43	50
5	5	10
4	4	8
3	6	9
24	41	65
1	6	7
12	15	27
6	4	10
3	26	29
5	9	14
13	1	14
5	30	35
1	1	2
106	7	113
12	13	25
13	4	17
2	31	33
31	25	56
1	1	2
1	1	2
4	4	8
1	3	4
1	1	2
1	1	2
25	13	38
2	4	6
17	47	64
2	33	35
2	4	6
2	27	29
4	6	10
4	12	16
17	32	49
293	39	332
1	52	53
70	43	113
1	11	12
5	34	39
1	3	4
3	30	33
3	26	29
316	261	577
1	2	3
1	3	4
3	30	33
37	17	54
1	27	28
20	30	50
2	2	4
2	29	31
1	1	2
1	1	2
4	4	8
2	12	14
29	49	78
2	5	7
5	5	10
2	4	6
27	14	41
3	25	28
1	1	2
33	50	83
1	3	4
21	14	35
1	2	3
1	1	2
1	1	2
3	4	7
2	3	5
3	28	31
64	76	140
7	13	20
279	76	355
3	5	8
16	38	54
2	3	5
109	148	257
1	1	2
1	2	3
1	1	2
1	1	2
6	42	48
2	2	4
18	17	35
11	5	16
6	7	13
1	1	2
6	37	43
1	3	4
2	2	4
10	10	20
1	25	26
1	30	31
2	31	33
1	1	2
1	1	2
1	4	5
3	1	4
25	12	37
29	24	53
1	2	3
1	24	25
1	27	28
1	3	4
1	1	2
3	6	9
74	10	84
1	2	3
2	2	4
1	3	4
1	1	2
2	3	5
17	54	71
0	1	1
1	2	3
2	31	33
1	4	5
13	3	16
1	3	4
3	4	7
0	8	8
6	35	41
3	3	6
55	23	78
1	1	2
5	11	16
9	37	46
4	1	5
1	1	2
1	1	2
1	26	27
23	22	45
6	6	12
1	28	29
3	3	6
1	3	4
2	3	5
1	8	9
1	2	3
1	1	2
28	5	33
1	4	5
1	8	9
1	1	2
26	48	74
4	6	10
4	17	21
31	45	76
2	2	4
4	4	8
3	4	7
11	1	12
2	6	8
1	1	2
2	2	4
10	40	50
1	1	2
3	2	5
2	10	12
215	69	284
10	11	21
4	5	9
1	1	2
2	2	4
17	33	50
2	3	5
5	10	15
6	33	39
1	23	24
4	10	14
25	12	37
2	34	36
356	343	699
2	31	33
11	37	48
4	3	7
1	2	3
7	32	39
77	1	78
2	30	32
2	5	7
1	1	2
4	5	9
1	1	2
5	6	11
1	2	3
586	337	923
71	24	95
204	184	388
29	8	37
1	2	3
10	32	42
1	2	3
32	26	58
28	11	39
3	3	6
2	3	5
8	8	16
15	46	61
5	42	47
1	2	3
1	1	2
4	6	10
1	3	4
2	4	6
1	2	3
4	5	9
1	26	27
15	28	43
13	6	19
2	2	4
2	12	14
3	8	11
1	7	8
3	6	9
1	9	10
635	494	1129
6	7	13
8	39	47
6	30	36
5	5	10
3	27	30
4	2	6
10	7	17
2	3	5
1	1	2
1	22	23
1	1	2
1	1	2
18	31	49
5	6	11
2	4	6
1	24	25
1	24	25
8	9	17
14	16	30
1	9	10
0	1	1
1	1	2
18	34	52
1	3	4
2	9	11
11	2	13
18	51	69
1	1	2
3	4	7
1	1	2
2	6	8
1	6	7
5	1	6
4	4	8
1	6	7
3	5	8
2	27	29
3	40	43
54	51	105
22	52	74
1	1	2
6	35	41
39	46	85
1	2	3
239	110	349
2	3	5
1	27	28
2	10	12
6	6	12
3	5	8
3	5	8
1	1	2
1	2	3
0	3	3
20	36	56
1	1	2
225	124	349
56	70	126
6	26	32
6	46	52
3	35	38
1	3	4
13	21	34
69	61	130
2	5	7
1	1	2
12	21	33
2	11	13
229	47	276
1	1	2
4	30	34
1	28	29
4	33	37
2	31	33
10	38	48
2	26	28
5	7	12
11	12	23
0	5	5
4	4	8
2	30	32
5	28	33
3	13	16
27	47	74
2	3	5
1	1	2
4	28	32
1	1	2
2	3	5
7	11	18
17	33	50
1	1	2
579	490	1069
7	11	18
1	26	27
1	1	2
8	31	39
0	3	3
3	4	7
2	11	13
1	2	3
1	1	2
26	49	75
1	3	4
1	2	3
34	20	54
1	2	3
10	10	20
2	3	5
2	10	12
1	7	8
43	50	93
1	3	4
2	4	6
182	112	294
4	5	9
73	82	155
1	2	3
1	2	3
2	9	11
1	3	4
8	41	49
8	16	24
1	9	10
1	4	5
27	30	57
4	3	7
16	49	65
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
4	4	8
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
4	4	8
2	2	4
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
5	5	10
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
6	6	12
1	1	2
4	4	8
5	5	10
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
6	6	12
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
4	4	8
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
1	1	2
3	3	6
5	5	10
3	3	6
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
4	4	8
2	2	4
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
6	6	12
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
6	6	12
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
4	4	8
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
5	5	10
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
4	4	8
2	2	4
1	1	2
3	3	6
6	6	12
2	2	4
1	1	2
4	4	8
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
5	5	10
1	1	2
1	1	2
3	3	6
3	3	6
4	4	8
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
6	6	12
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
6	6	12
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
2	2	4
3	3	6
2	2	4
2	2	4
6	6	12
3	3	6
1	1	2
4	4	8
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
5	5	10
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
6	6	12
1	1	2
3	3	6
6	6	12
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
3	3	6
2	2	4
6	6	12
1	1	2
1	1	2
1	1	2
5	5	10
4	4	8
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
5	5	10
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
4	4	8
1	1	2
3	3	6
6	6	12
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
6	6	12
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
4	4	8
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
6	6	12
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
6	6	12
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
5	5	10
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
3	3	6
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
4	4	8
4	4	8
3	3	6
3	3	6
2	2	4
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
6	6	12
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
5	5	10
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
6	6	12
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
5	5	10
5	5	10
1	1	2
2	2	4
1	1	2
3	3	6
3	3	6
4	4	8
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
6	6	12
1	1	2
6	6	12
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
5	5	10
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
6	6	12
2	2	4
2	2	4
4	4	8
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
5	5	10
2	2	4
2	2	4
4	4	8
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
3	3	6
1	1	2
1	1	2
3	3	6
1	1	2
5	5	10
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
2	2	4
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
3	3	6
2	2	4
3	3	6
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
6	6	12
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
4	4	8
2	2	4
2	2	4
5	5	10
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
5	5	10
1	1	2
4	4	8
1	1	2
5	5	10
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
6	6	12
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
2	2	4
2	2	4
4	4	8
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
6	6	12
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
6	6	12
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
3	3	6
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
4	4	8
2	2	4
3	3	6
3	3	6
3	3	6
2	2	4
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
4	4	8
2	2	4
6	6	12
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
4	4	8
5	5	10
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
4	4	8
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
3	3	6
6	6	12
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
5	5	10
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
6	6	12
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
4	4	8
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
4	4	8
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
4	4	8
4	4	8
2	2	4
5	5	10
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
5	5	10
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
5	5	10
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
5	5	10
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
3	3	6
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
5	5	10
1	1	2
1	1	2
1	1	2
4	4	8
3	3	6
2	2	4
4	4	8
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
4	4	8
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
3	3	6
1	1	2
4	4	8
1	1	2
2	2	4
2	2	4
4	4	8
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
4	4	8
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
3	3	6
6	6	12
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
3	3	6
4	4	8
3	3	6
3	3	6
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
4	4	8
3	3	6
4	4	8
2	2	4
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
5	5	10
2	2	4
2	2	4
1	1	2
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
4	4	8
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
1	1	2
2	2	4
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
2	2	4
2	2	4
3	3	6
3	3	6
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
5	5	10
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
3	3	6
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
6	6	12
4	4	8
5	5	10
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
5	5	10
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
4	4	8
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
5	5	10
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
5	5	10
1	1	2
3	3	6
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
5	5	10
3	3	6
1	1	2
1	1	2
6	6	12
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
4	4	8
5	5	10
3	3	6
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
3	3	6
3	3	6
1	1	2
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
5	5	10
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
5	5	10
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
4	4	8
2	2	4
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
4	4	8
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
5	5	10
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
4	4	8
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
4	4	8
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
4	4	8
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
5	5	10
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
1	1	2
6	6	12
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
3	3	6
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
3	3	6
1	1	2
4	4	8
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
6	6	12
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
4	4	8
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
4	4	8
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2


==> data/5000c/hists/CDeg.csv <==
left	right	in	out	undirected
0	1	0	0	0
1	2	2904	2904	0
2	3	1351	1351	2904
3	4	491	491	0
4	5	150	150	1351
5	6	72	72	0
6	7	32	32	491
7	8	0	0	0
8	9	0	0	150
9	10	0	0	0
10	11	0	0	72
11	12	0	0	0
12	13	0	0	32
13	14	0	0	0
14	15	0	0	0
15	16	0	0	0
16	17	0	0	0
17	18	0	0	0
18	19	0	0	0
19	20	0	0	0
20	21	0	0	0
21	22	0	0	0
22	23	0	0	0
23	24	0	0	0
24	25	0	0	0
25	26	0	0	0
26	27	0	0	0
27	28	0	0	0
28	29	0	0	0
29	30	0	0	0
30	31	0	0	0
31	32	0	0	0
32	33	0	0	0
33	34	0	0	0
34	35	0	0	0
35	36	0	0	0
36	37	0	0	0
37	38	0	0	0
38	39	0	0	0
39	40	0	0	0
40	41	0	0	0
41	42	0	0	0
42	43	0	0	0
43	44	0	0	0
44	45	0	0	0
45	46	0	0	0
46	47	0	0	0
47	48	0	0	0
48	49	0	0	0
49	50	0	0	0
50	51	0	0	0
51	52	0	0	0
52	53	0	0	0
53	54	0	0	0
54	55	0	0	0
55	56	0	0	0
56	57	0	0	0
57	58	0	0	0
58	59	0	0	0
59	60	0	0	0
60	61	0	0	0
61	62	0	0	0
62	63	0	0	0
63	64	0	0	0
64	65	0	0	0
65	66	0	0	0
66	67	0	0	0
67	68	0	0	0
68	69	0	0	0
69	70	0	0	0
70	71	0	0	0
71	72	0	0	0
72	73	0	0	0
73	74	0	0	0
74	75	0	0	0
75	76	0	0	0
76	77	0	0	0
77	78	0	0	0
78	79	0	0	0
79	80	0	0	0
80	81	0	0	0
81	82	0	0	0
82	83	0	0	0
83	84	0	0	0
84	85	0	0	0
85	86	0	0	0
86	87	0	0	0
87	88	0	0	0
88	89	0	0	0
89	90	0	0	0
90	91	0	0	0
91	92	0	0	0
92	93	0	0	0
93	94	0	0	0
94	95	0	0	0
95	96	0	0	0
96	97	0	0	0
97	98	0	0	0
98	99	0	0	0
99	100	0	0	0


==> data/5000c/hists/Cdegrees.txt <==
din	dout	dund
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
4	4	8
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
4	4	8
2	2	4
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
5	5	10
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
6	6	12
1	1	2
4	4	8
5	5	10
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
6	6	12
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
4	4	8
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
1	1	2
3	3	6
5	5	10
3	3	6
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
4	4	8
2	2	4
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
6	6	12
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
6	6	12
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
4	4	8
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
5	5	10
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
4	4	8
2	2	4
1	1	2
3	3	6
6	6	12
2	2	4
1	1	2
4	4	8
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
5	5	10
1	1	2
1	1	2
3	3	6
3	3	6
4	4	8
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
6	6	12
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
6	6	12
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
2	2	4
3	3	6
2	2	4
2	2	4
6	6	12
3	3	6
1	1	2
4	4	8
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
5	5	10
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
6	6	12
1	1	2
3	3	6
6	6	12
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
3	3	6
2	2	4
6	6	12
1	1	2
1	1	2
1	1	2
5	5	10
4	4	8
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
5	5	10
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
4	4	8
1	1	2
3	3	6
6	6	12
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
6	6	12
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
4	4	8
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
6	6	12
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
6	6	12
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
5	5	10
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
3	3	6
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
4	4	8
4	4	8
3	3	6
3	3	6
2	2	4
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
6	6	12
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
5	5	10
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
6	6	12
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
5	5	10
5	5	10
1	1	2
2	2	4
1	1	2
3	3	6
3	3	6
4	4	8
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
6	6	12
1	1	2
6	6	12
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
5	5	10
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
6	6	12
2	2	4
2	2	4
4	4	8
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
5	5	10
2	2	4
2	2	4
4	4	8
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
3	3	6
1	1	2
1	1	2
3	3	6
1	1	2
5	5	10
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
2	2	4
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
3	3	6
2	2	4
3	3	6
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
6	6	12
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
4	4	8
2	2	4
2	2	4
5	5	10
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
5	5	10
1	1	2
4	4	8
1	1	2
5	5	10
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
6	6	12
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
2	2	4
2	2	4
4	4	8
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
6	6	12
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
6	6	12
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
3	3	6
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
4	4	8
2	2	4
3	3	6
3	3	6
3	3	6
2	2	4
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
4	4	8
2	2	4
6	6	12
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
4	4	8
5	5	10
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
4	4	8
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
3	3	6
6	6	12
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
5	5	10
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
6	6	12
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
4	4	8
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
4	4	8
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
4	4	8
4	4	8
2	2	4
5	5	10
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
5	5	10
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
5	5	10
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
5	5	10
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
3	3	6
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
5	5	10
1	1	2
1	1	2
1	1	2
4	4	8
3	3	6
2	2	4
4	4	8
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
4	4	8
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
3	3	6
1	1	2
4	4	8
1	1	2
2	2	4
2	2	4
4	4	8
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
4	4	8
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
3	3	6
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
3	3	6
6	6	12
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
3	3	6
4	4	8
3	3	6
3	3	6
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
4	4	8
3	3	6
4	4	8
2	2	4
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
5	5	10
2	2	4
2	2	4
1	1	2
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
4	4	8
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
1	1	2
2	2	4
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
2	2	4
2	2	4
3	3	6
3	3	6
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
5	5	10
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
3	3	6
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
6	6	12
4	4	8
5	5	10
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
5	5	10
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
4	4	8
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
5	5	10
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
5	5	10
1	1	2
3	3	6
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
4	4	8
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
5	5	10
3	3	6
1	1	2
1	1	2
6	6	12
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
4	4	8
5	5	10
3	3	6
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
3	3	6
3	3	6
1	1	2
3	3	6
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
5	5	10
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
5	5	10
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
4	4	8
2	2	4
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
4	4	8
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
5	5	10
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
3	3	6
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
3	3	6
1	1	2
3	3	6
1	1	2
2	2	4
4	4	8
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
4	4	8
3	3	6
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
4	4	8
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
5	5	10
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
5	5	10
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
4	4	8
1	1	2
2	2	4
1	1	2
6	6	12
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
3	3	6
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
3	3	6
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
1	1	2
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
3	3	6
1	1	2
4	4	8
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
4	4	8
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
3	3	6
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
6	6	12
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
5	5	10
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
5	5	10
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
1	1	2
4	4	8
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
4	4	8
2	2	4
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
1	1	2
5	5	10
1	1	2
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
2	2	4
3	3	6
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
2	2	4
2	2	4
2	2	4
1	1	2
1	1	2
3	3	6
4	4	8
1	1	2
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
1	1	2
1	1	2
2	2	4
1	1	2
2	2	4
1	1	2
1	1	2
2	2	4
4	4	8
2	2	4
1	1	2
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2
3	3	6
1	1	2
2	2	4
3	3	6
2	2	4
2	2	4
1	1	2
1	1	2
1	1	2
1	1	2


==> data/5000c/hists/DR.csv <==
left	right	b	c	bc
0.00	0.01	419	4156	4575
0.01	0.02	116	404	520
0.02	0.03	69	175	244
0.03	0.04	20	76	96
0.04	0.05	14	59	73
0.05	0.06	11	24	35
0.06	0.07	11	28	39
0.07	0.08	8	22	30
0.08	0.09	11	9	20
0.09	0.10	13	6	19
0.10	0.11	9	4	13
0.11	0.12	10	7	17
0.12	0.13	6	3	9
0.13	0.14	5	0	5
0.14	0.15	8	5	13
0.15	0.16	3	1	4
0.16	0.17	4	1	5
0.17	0.18	3	1	4
0.18	0.19	2	2	4
0.19	0.20	7	2	9
0.20	0.21	9	4	13
0.21	0.22	9	1	10
0.22	0.23	6	2	8
0.23	0.24	0	0	0
0.24	0.25	4	0	4
0.25	0.26	3	1	4
0.26	0.27	3	0	3
0.27	0.28	1	1	2
0.28	0.29	0	2	2
0.29	0.30	1	0	1
0.30	0.31	0	1	1
0.31	0.32	1	1	2
0.32	0.33	0	0	0
0.33	0.34	0	0	0
0.34	0.35	0	0	0
0.35	0.36	1	1	2
0.36	0.37	1	0	1
0.37	0.38	0	0	0
0.38	0.39	1	0	1
0.39	0.40	0	1	1
0.40	0.41	0	0	0
0.41	0.42	1	0	1
0.42	0.43	2	0	2
0.43	0.44	0	0	0
0.44	0.45	0	0	0
0.45	0.46	1	0	1
0.46	0.47	0	0	0
0.47	0.48	0	0	0
0.48	0.49	0	0	0
0.49	0.50	0	0	0
0.50	0.51	0	0	0
0.51	0.52	0	0	0
0.52	0.53	0	0	0
0.53	0.54	0	0	0
0.54	0.55	1	0	1
0.55	0.56	0	0	0
0.56	0.57	0	0	0
0.57	0.58	0	0	0
0.58	0.59	1	0	1
0.59	0.60	0	0	0
0.60	0.61	0	0	0
0.61	0.62	0	0	0
0.62	0.63	0	0	0
0.63	0.64	0	0	0
0.64	0.65	0	0	0
0.65	0.66	0	0	0
0.66	0.67	0	0	0
0.67	0.68	0	0	0
0.68	0.69	0	0	0
0.69	0.70	1	0	1


==> data/5000c/hists/DRs.txt <==
dr
0.220188539839094
0.119602095423218
0.0253925485352392
0.0829373196155371
0.00592343755543367
0.207942691616324
0.00293440438210919
0.00632369821539988
0.0576188845338973
0.00047396917025517
0.138678116306691
0.0358123356880901
5.72059488997401e-05
0.00542304640167502
0.000509038158560914
0.00222389898980797
0.0186785449436196
0.0176404771812836
0.0217114060012606
0.0192126935785855
0.00836030540532652
0.0170997374752129
0.0273128370702674
0.00632908502352648
0.0856943840092715
0.195615913915276
0.00524818065794556
0.0616087161156753
0.0263877726842177
0.103625370196342
0.00320081732277725
0.00882280540345541
0.00474094046008011
0.00367726898155225
0.000411480045590414
0.0067113019781143
0.00532203761484226
0.00502511885652028
0.0104969046571272
0.0364715206259339
0.0629567202840172
0.095817639525147
0.0374688458206656
0.00137473487245607
0.0389876693685876
0.00323115722742616
0.000196312786143714
0.00864358994106306
0.00557924989407089
0.0183846108562247
0.011623142442546
0.00174621948933071
0.17927575752729
0.00641008619484802
0.130254152342651
0.0218695937986648
0.00450379246350415
0.220291914182308
0.242590261893937
0.00193956996216181
0.0184148541242465
0.166223623232126
0.008602878463961
0.226206993573501
0.00139583044962985
0.000526091240089525
0.0214683016932403
0.00861332439249795
0.0170999197704865
0.00495920623232356
0.00535066215509007
0.000900893292100648
0.0113774006102104
0.00387209365792597
0.0313361820267195
0.000379287493221552
0.00859038664745607
0.00125410166097783
0.0011440140689038
0.000246779897953179
0.00346757923841877
0.000817009424604879
0.109639375507325
0.0065996590346532
0.099194696567244
0.00138934161201956
0.0208688146781685
0.192019462485702
0.00506696707030688
0.15955789214337
0.206536305596551
0.027662854974143
0.00506384902725157
0.00185249395500238
0.0240590288560378
0.0735570517825447
0.000116201195509082
0.0801677268478945
0.0241954239482105
0.000962910057526776
0.0147496529788991
0.00394417948719375
0.00129141763216287
0.0126828877775573
0.00162220970881207
0.0162389977112249
0.023377434190978
0.00749666552077422
0.00774392468294843
0
0.0551487117196489
0.0401436833197259
0.127429368420465
0.0010963886769253
0.0024754403995916
0.0192392703845064
0.128203942571967
0.000759866542758771
0.00110768453760338
0.000505332291656071
0.00160534561714888
0.00673098284538664
0.00590463958088194
0.0184139256501911
4.51163835900401e-05
0.00748780664460206
0.0179469348279495
0.00720766336888014
0.0153607021353236
0.00140782354065996
0.000680759679454219
9.9307026262275e-06
0.000536478308796951
0.000974314321603011
0.0828047189967851
0.423577858244129
0.0748315140303295
4.47614117942571e-06
0.0841875215036828
0.0133517445473942
0.00668957298460018
0.00407250496300427
0.00596036388022019
0.000487788343031398
0.0259806819179571
0.00749668647447864
0.000710509095835758
0.000875506588763048
0.0171300251238687
0.0520020475088519
0.00410663548245962
0.00110283112493265
0.00396806742004644
0.0195138615430034
0.015031221733412
0.00188173450196565
0.000818965116883232
0.0259813582084182
0.0103704663676707
0.000579183971990047
0.0106226010052921
0.000404615875077014
1.93853738141329e-08
0.00110441424717681
0.00754860763213518
0.0240608982421696
0.0104757379896806
0.00534647472247559
0.212007473712848
0.098798706764376
0.690473303489544
0.208915817686612
0.358140836088746
0.0497716084216336
0.0258408609967825
0.000810064736080191
0.156154180110282
0.200392092110059
0.109653825278056
0.0173089049034292
0.191363629923939
0.0163859557531364
0.000293044012857942
0.0259818780289931
0.0359865374436059
0.004871319629629
0.00087998671794704
0.00849201704917292
0.0299596339269837
0.0723671987070079
0.000809042305126677
0.00882442225360801
0.000605731107462496
0.191777900504915
0.00135387200334932
0
0.000295436242703177
0.200891213863074
0.0449316703402032
0.580274934640145
0.0314259694761947
0.21042022522704
0.0213934944488138
0.00114155942820219
0.0141019402431237
0.240999330925036
0.0181570750161164
0.00428651060262437
0.000802562702979614
0.206114402301533
0.00209018949750131
0.0194780603499544
0.000658663591039942
0.00223634170278398
0.000175769409015141
0.0214683358044947
0.00195264192975379
0.000152224707912287
0.0181456676117089
0.00766055910091897
0.225328090854473
0.000288066774251367
0.0132283959509042
0.00267506345524006
0.094050473208309
0.26376168432172
0.241610313882865
0.0259824379462926
0
0.000419239841475509
0.0469344919674454
0.0181428183220691
0.00448705778049465
0.00620625763929282
0.00450160174893735
0.0240601970755598
0.00230005165330594
0.000730773493754383
0.00882470400997696
0.000444024542867915
0.0249123300302736
0.0239339842688802
0.00364207723926908
0.00716937441142923
0.0054091224720756
0.000513836659854977
0.167949038846759
0.00256576967151705
0.00388420767161914
0.000964196038477754
0.00407784013466869
0.012740352918399
0.163558142046926
0.0164057831917516
0.00726994461621877
0.087406242288964
0.00314300210185039
0.161633125181363
0.00525750839858732
0.007274712375468
0.0184131270169073
0.000487028710153719
0.00341739136718417
0
0.0176277636787793
0.00339464620821915
0.00512643578356845
0.00383431798881199
0.243688380429319
0.0505945542935554
0.116473341196426
0.000847326819260239
0.00912091318806463
0.031384150527374
0.00752055844014659
0.00540663926315543
0.00892621345914059
0.0110688339945409
0.0685664845250193
0.00338527785969575
0
0.00882533916252431
0.00198303952270396
0.000572344719002139
6.91727003247943e-09
0.0269556107088129
0.00358004303193422
0.0149728898601002
0.000375455116192316
0.272310418784039
0.00231186240772584
0.000968259693455686
0.0636688795305051
0.0942917405336451
0.0134592946457979
0.0273540981235838
0.0848365543157427
0.000640269465210692
0
0.00736110636090946
0.000949685825500783
0.0207844033459446
0
0.388265502092992
0.134414492856961
0.0016831371461081
0.140045107281956
0.00163902382182246
0.0560551058075192
0.00220756424106524
0.126736930200189
0.20365042733139
0.0292165594206511
0.0130132536319002
0.0240606159746511
0.0268873927533305
0.00376292264896314
0.0199855336033271
0.0109822664618287
0.000343177192205958
0.00238221838855964
0.000684596206463396
0.122535762281088
0.00244453815102094
0.00299138542335994
0.0173897213620138
0.00201366809935125
0.0365407615970672
0.0103841166519252
0.00882366777282445
0.00942977379240869
0.00698550710046055
0.142575427121528
0.00165837090618964
0.0367808019497501
0.000212245415410886
0.194465613832979
0.00456952823585206
0.0471395323453604
0.0914795130569399
0.182991877167868
0.03613922330702
0.0181448916621271
0.00225209250756744
0.0104493256483891
0.000734903860474974
0.018767256642859
0.000330440123071828
0.000977297110763334
0.015314085697767
0.00238968369191649
0.10707368537692
0.148304992829862
0.218067969173555
0.0038551519123779
0.0190927390179879
0.000227878188521116
0.0933303412127237
0.00357994085351423
0.00850280996401758
0.00162383810559154
0.00173797394576462
2.98425614684944e-07
0.418331377568673
0.210714222599487
0.00151289658295392
0.0145743128858019
0.00705109803393127
0.212650361870803
0.00151098642730229
0.0151110585156448
0.0188730978231224
0.002277363507156
0.0231676233208328
0.0641715639795198
0.0259816486429201
0.00790351530824169
0.000567006273912764
0.00218800767644488
0.00553151943327397
0.000149949011605305
0.0140875888694866
0.00125426049811569
0.018679093497623
0.00882502492428138
0.0430798680396331
0.000275207094143543
0.114180678995189
0.0464369160399427
0
0.0240421166614701
0.001493258119896
0.0240610078606234
0.0162585229665772
0.00621435368744523
0.0117853869188826
0.00261920176415045
0.00108165890253675
0.000338452850227153
0.011662772701986
0.0259827293185698
0.00777381349531362
0.0186795286667618
0.00282502288884945
0.00654364298169558
0.0467814335888095
0.0013000087490043
0.000307794711686225
0.000491195718416421
2.12519119181974e-06
0.0721745464644896
0.144924983508253
0.0152859258314234
0.00368837469742297
0.00223425789768678
0.00156861605221475
0.00348702981653216
0.368971375254147
0.010038285138272
0.00106543753876362
0.00882410488510295
0.021135465174946
0.000450908219382695
0.219698088633993
0.00547969120893204
0.00882294682373648
0.0815659506687698
0.000443446501293763
0.0511088950371025
0.063477885183997
0.00338798387811286
0.00132891032512307
0.00683764200945907
0.0165398339231813
0.00100829892845306
0.000561913277968848
0.22069644248514
0.0347196786881003
0.0259818469623054
0.00570946300396176
0.018147692300467
0.00762270362245637
0.00778789323588491
0.0102248963548226
0.015687855001587
0.429855145523404
0.00223606327543287
0.0352775784750958
0.00737324147742978
0.00064865088738174
0.00656532963111342
0.00135606794818351
0.207305723444085
0.0122831922386689
0.00948537534954286
0.0754115444041898
0.000700924213742865
0.0229627937230801
0.000129340041742408
0.00580020022929676
0.000151591049952196
0.0222885563949783
0.0232018158928055
0.00220623327959817
0.114752594401661
0.103050315622558
0.00803645708898602
0.00473551254541016
0.0969253730716548
0.000425569122920466
0.00107536445272271
0.0179646509938529
0.00171787203719657
0.000341693960172502
0.0240568869897495
0.0252834489201465
0.00879824481534012
0.00442141022212725
0.000282042451831574
0.0022775885935126
0.00595470725346308
0.00817581573428603
0.0285182146182825
0.0104883921276545
0.228856782706227
0.0421701163104497
0.215056118069542
0.000436633236458694
0.00800435436421441
0.0016953813190805
0.00271936323533889
0.017740827794829
0.314947786041353
0.0171101174351966
0.0034289126195874
0.0435299050391185
0.0187405285816425
0.00130710371131909
0.141620849517032
0.000955061002324273
0.00900037530188659
0.00113892016218806
0.0452136902489082
0.00835939185026053
0.202823214748063
0.0117388869249976
6.49256482431086e-05
0.00503804361138105
0.000288623457714344
0.0853246924098758
0.00236866531212529
0.0187867114290737
0.0291782772281174
7.44885901410632e-07
0.116444791866929
0.117380894028726
0.00882264683840365
0.00882409184042998
0.000429090578816923
0.0351958712004534
0.00457420183656648
0.0232477996896749
0.0189677742480159
0.21200537418802
0.0240517155314695
0.020512568224039
0.00473150172932484
0.142251916989514
0.00957132250291849
0.00732853808258804
0.0181475400057108
0.000101618820073248
0.00760991945505713
0.013344469240574
0.257975309118622
0.0743900959605442
0.0120720887433946
0.000638016755540601
0.0904584720107203
0.00153584938792635
0.001337308162061
0.00710088962277235
0.00289957041748075
0.0231332139991542
0.00055149988014057
0.00261560963290891
8.58350655284195e-05
0.0028238503435295
0.000426462733956019
0.00801034123829463
0.00228149512797985
0.00162028944232823
0.00579150208220499
0.00342985186379798
0.000480625930475951
0.0045161933020219
0.00522175583373841
0.127332874837973
2.26889336498464e-05
0.00299142103915446
0.0194792417564535
0.00219416035754504
0.0259754759482796
0.00692742073336395
0
0.026900362970356
0.0223323698869699
0.00146316997951524
0.00739725526760325
0.00124456375716297
0.00566521950875825
0
0.091595888594898
0.000394016092957795
0.0197475267620558
0.000412695381973543
0.000248968553047672
0.0137574921729864
0.000954831686683253
0.000959387120629408
0.000434478932641255
0.0200100109156865
0.0178013955176003
0.0113537413792561
0.000873496338225492
0.00241496472797815
0.0259821627913252
0.0267986866919139
2.60447606620951e-05
0.00623639948298884
0.000552442541262442
0.0804894862511193
0.0187857260289195
0.0143015795397597
0.0617325575502354
0.0042729701473736
0.106781771288967
2.19616227699815e-05
0.158733982682417
0.060894968935188
0.00622967589410162
0.00183835433546563
0.0111037517426439
0.0194754983180716
0.025980451232772
0.0422592679458892
0.0205412776785466
0.00882520717011501
0.00337827777197345
0.0241707056812812
0.266446116681234
0.00086818917842446
0.0106093347392343
0.00869713511780596
0.00774624931007951
0.0176492087572498
0.0020536774712445
0.00326921924722948
0.00779453833271163
0.00265571221375638
0.0244594169580802
0.0190280658302068
0.00532529319770875
0.173293859572541
0.038232367027895
0.0199142477081228
0.000121121368747062
0.000948325799225188
0.0599727499383235
0.456359011815605
0.114073773114319
0.00334219671726222
0.000720136273352862
0.100886163823629
0.00882509962531752
0.0100656159163046
0.00473714018471013
0.291559766563936
0.100634791058859
0.118244821227674
0.0959715963248407
0.00377432143402843
0.00769486045263167
0.0240581136218605
0.00574102629240533
0.0116024630684018
0.00688473228895733
0.065665047720094
0.122316739628234
0.00982874919062196
0.00781028382098798
0.00243200386612586
0.000563403648836896
0.0819271770253291
0.0259785369489235
0.0771460982538952
0.00882412122796083
0.00206388495687687
0.00519209633405303
0.00521550764805704
0.0906054747412251
0.000205333909962031
0.0053715927689885
0.019613373757749
0.000381379428650935
0.0022069242337432
0.147240152128344
0.543661160077308
0.00103215006728194
0.0166924424398873
0.101860880114932
0.00229232236058601
0.00330526465421763
0.00026477041263569
0.0325142597948763
0.00859513404709261
0.0240586956942372
0.0186783235080597
0.00882566587151873
0.000741842420693654
0.0125784042477043
0.00723459635846589
0.0214720610866352
0.0121559743006853
0.00265551942423707
0.195479623140769
0.0965177729853654
0.000614571387359217
0
0.00185009184055584
0.135703714811794
0.00036886650688537
0.135911425036647
0.00992519808202371
0.00895836051180622
0.000756667342211941
0.00219236424248328
0.0021159295888251
0.00241035583448648
0.0111577452433444
0.00528105095272843
0.0105709153548221
0.00744251158601357
0.00655425050563224
0.0181935628515168
0.0132783230706729
0.0381123645725278
0.0102524788887529
0.00227433961132565
0.010299235868377
0.0771862991637372
0.00579160578465716
0.212159447324393
0.000511288736471253
0.00414910938289751
0.0021037531454355
0.141293751963557
0.0148166116143763
0.00482042090713098
0.00260715304188117
0.0200868320733321
0
0.0668589294730507
0.000865373700613111
0.254975880832014
0.0497232808791696
0.0108113099139961
0.00109530807497693
0.00905089584288189
0.000267491332370666
0.0251512724670239
0.0524720589771074
0.00418299612739259
0.000194256633053163
0.0325786504557427
0.000696976704189223
0.195489306931938
0.00882500171139743
0.00369089167982055
0.00742361277001537
0.00498327595552803
0.0166253995084915
0.00262518349144772
0.0108897993314961
0.0416372786454337
0.0108341507817005
0
0.00170083479488151
0.00322836934272741
0.0243976700881578
0.0504587472031678
0.00805747443989264
0.0197142844048972
0.0038642782868537
0.00859407638081784
0.00276252355426319
8.62638320552596e-06
0.000360477194901152
0.0588499927735176
0.00062455112918234
0.186867800517669
0.00510586183715121
0.0621093190960653
0.0038225340202731
0.0103055950868604
0
0.00766871262150804
0.025978730424993
0.000487314004173843
0.000584896945292401
0.019231814917594
0.00241928288784011
0.00389019688140702
0.0293253377711269
0.266374673757103
0.0571737106507851
0.0324438048943083
0.0378613216268208
4.71913273983376e-05
0.0167697706909166
0.0181463129698106
0.110378406791605
0.175087841710206
0.0186340485547548
0.0266460548607056
0.000381699797727894
0.0236696423022462
0.000353208302295565
0.0181451867714206
0.0193718668774724
0.255622176359401
0.000624089453187974
0.00174884098698349
0.113960035688327
0.025358347609421
0.0197190278538875
0.220590845053334
0.28488010716752
0.226207728493922
0.300898201317983
0.168304932748227
0.0959042988886674
0.153265159777853
0.0908028742522448
0.140701766886165
0.0812247156453993
0.115006507809046
0.111774231379173
0.0781111515225281
0.179265213442568
0.109538895889024
0.390204573982462
0.213252454096291
0.0711840219645139
0.127127210620491
0.0661340360196118
0.0628515174682714
0.35735819619047
0.316522378056495
0.0752071905893865
0.283468802791546
0.140719524759687
0.0867691249673617
0.149752774656689
0.0483253043901801
0.0475963247303335
0.0663092956247789
0.0472190636636013
0.0431477490196665
0.072454036541919
0.103134935622184
0.0213364457829792
0.0404538772861452
0.0627694944780205
0.275963395791138
0.2018339447203
0.0353719972256447
0.0510855189220501
0.034560555191974
0.126693155067752
0.0465995030067905
0.0463477133690334
0.0620905118748713
0.181356366379118
0.0382264886816445
0.0688921935508305
0.0567517196303623
0.0475800189843827
0.0406424775293835
0.0402093584471974
0.0289073884867384
0.0458359775621233
0.0277910654131519
0.0277803079165161
0.0267679617066087
0.0262967614880368
0.0417729647419884
0.0258115451134339
0.0258952454881358
0.0273361379641787
0.0250220244498525
0.0248518187171785
0.201390782944482
0.200682201951677
0.0337707085384108
0.201866456246949
0.0229786087663379
0.192415112539966
0.253097953459565
0.0218960150048199
0.0215907629121653
0.021537084345712
0.0299657527979341
0.0326936880434386
0.0362721216998288
0.0207268727459934
0.019751055892733
0.027729286019686
0.0189079083990114
0.0796108288709078
0.050665408752779
0.0191122567452731
0.0192552867251839
0.0609763611973868
0.0251945584936795
0.0177918692000343
0.0174867701532905
0.0456656436750212
0.0172880582111555
0.0113318487518552
0.0240452764256313
0.0464830715654466
0.0169583566381339
0.0486345343433615
0.0168718724338942
0.0450287427018877
0.0450286486634206
0.0162945197884497
0.0431005483309104
0.180860879233771
0.0156288655295955
0.0427690837503698
0.0289165124091915
0.015187462058565
0.0179126628471832
0.0415328928718666
0.0293324522466477
0.0486482422499757
0.0758883051330909
0.0156692101187141
0.0150346605030994
0.108078073543912
0.0573107911011912
0.0805766559794748
0.040879576018921
0.0237548258239467
0.013620816492871
0.0701828913059366
0.0467153269442098
0.0184740145218181
0.0135529711036822
0.016964528544476
0.0191545052422621
0.0129294748662507
0.0180092921108465
0.0849501804897642
0.0128369492452088
0.0128768740063635
0.012860200683651
0.0214335623965956
0.0249421007011182
0.0213243923038762
0.0123522223743626
0.0353702779116477
0.0317700662278362
0.0120728143331679
0.0118467754807263
0.0118076042274442
0.0116916890753535
0.0118804206082072
0.0239638134223576
0.0113369115961942
0.0215306126624771
0.0221329544880646
0.0137734782172968
0.0118403599502778
0.0317652859567875
0.0301464430070137
0.0108795412184768
0.0415570823115832
0.0108716953350524
0.0204451526982599
0.011277120790535
0.0103634014246322
0.0103608297238304
0.0786630808276885
0.0109327139147564
0.0101463528065731
0.0341688344344452
0.0275630110420256
0.0274730844842307
0.0140735602313843
0.0338383248255078
0.0647629189877001
0.0267176942184871
0.0136676770574818
0.010266191541485
0.0732962038284612
0.0276203865566701
0.00957357662585535
0.0146657482285143
0.0094938284594737
0.00944367686081255
0.0359823408417057
0.00941760214148001
0.0432720829221765
0.0215589080759028
0.0136671352457534
0.00928515509271497
0.00927158162774552
0.0175197455748531
0.0537994697550893
0.00981749778445423
0.00920610919882395
0.1115236035471
0.00904255748429384
0.0182152210956268
0.00884325787429042
0.00883025649530554
0.0124007068434969
0.0100552373834753
0.0609890573383481
0.00855046709400251
0.0119027362235486
0.0118869193714395
0.00889539905889526
0.0215586889362695
0.0283257353178041
0.00845419219370712
0.011771066235025
0.0641577889521789
0.00987384685841825
0.00823969546882714
0.0136927767466657
0.0138536764957723
0.0530280141103996
0.0112015920828762
0.00801365007948132
0.00799036276046029
0.0112388451781765
0.0120515973427456
0.00792031113596797
0.00787469094381903
0.00926344606654717
0.0145056665190731
0.0123390427366879
0.122173468415146
0.0106541345528102
0.0108934621711177
0.0171694012597871
0.0204338748788469
0.0202920326362288
0.0077595303656223
0.0107799962767599
0.0121293914372153
0.0108398610501814
0.00768058861855323
0.0105647217487539
0.0105250651628041
0.00927717777028067
0.00751676464427327
0.0548759633977998
0.0112439361166545
0.0245813231759174
0.00728290530251757
0.00897630246751005
0.0183184078081981
0.00727633386118598
0.00731207304848229
0.0181690474259692
0.00705149458350777
0.00958195220558398
0.00687401197925277
0.00965539505880786
0.00694793785201666
0.00951170664471528
0.0486881588242626
0.0112896797094469
0.00666305593985234
0.0115386551256329
0.0253700073936322
0.00660765305835056
0.00659398785748537
0.0119455802648281
0.00654097982548247
0.0112611102024248
0.0100553030565969
0.00648911466959196
0.0076428855044877
0.0610559754231996
0.0176626792728676
0.00760074718476648
0.0183693709796342
0.0273420444163168
0.00637230240436475
0.00782082003210105
0.0283787397331533
0.0181698361553327
0.00625019804482176
0.00847210739589943
0.00873308861677525
0.00619114720768031
0.0061179362905483
0.0458409104790612
0.010922534074982
0.0558878715656675
0.00593768371777185
0.00353827150070037
0.0096487094315027
0.0154333747174356
0.00606020956367793
0.00823309727288053
0.0195852469956313
0.0167624344361278
0.00821725633898032
0.00869804762274241
0.00816660547234297
0.0158301251504221
0.00891653934015869
0.00573928553018452
0.00698938746387646
0.0194542958163894
0.00611819209552571
0.0406830251605778
0.00567308984323568
0.0148622059313209
0.00889359302793754
0.0460884574519108
0.00897016548241348
0.00557491188996443
0.0212485616489981
0.00784200316654934
0.00554890919771092
0.00891804590934468
0.0286416193126769
0.14579886168315
0.0150754161395002
0.0133772012188872
0.00645868970356014
0.041603782932856
0.00764281877579027
0.00883517100123518
0.00750170523702038
0.00532933378408604
0.00621767755360347
0.0151289856239937
0.0072859653704928
0.00613404941094495
0.0341108060187693
0.0198056415136149
0.00916785451900459
0.0225758244754276
0.00514866712868128
0.0217308580882138
0.0071002428478059
0.0251811601084149
0.00822947306352158
0.00511621385283447
0.00511194569068196
0.00716939674925627
0.00510655599423772
0.0133032336699243
0.00507514836758835
0.00506673030545263
0.0802044093395555
0.0169499645875054
0.00529435999365604
0.0329482584254591
0.00500376589886233
0.0116306584985239
0.00801739764944304
0.00498383210198135
0.00494641132528746
0.00494431347848373
0.0129499056385712
0.00493314816326446
0.00492443762420896
0.0323252010093012
0.0061159005469558
0.0308459726761323
0.00487053254978315
0.0345173449605185
0.00487834075464613
0.00483669995846762
0.00482520192608394
0.0317250162951396
0.00481813268938532
0.00744754481912713
0.0066601954140135
0.00658668854397098
0.00469746803951021
0.00555735621870017
0.00466832653806106
0.0242346530799396
0.0118393510771455
0.008340071395451
0.0348579680765885
0.00463405506785206
0.0046161186490247
0.0344011736033044
0.00459658296697767
0.0045846169495655
0.081812487586185
0.0154140237355048
0.0131484054370204
0.00774808448960863
0.0128735531838326
0.00455664443377422
0.00635562591775327
0.0115563347344995
0.0132834871340856
0.00620275539059602
0.00445952742253698
0.0121864797299379
0.102136968910265
0.0145359086745183
0.0341887662577028
0.0111265376636666
0.03368476924866
0.00724962038975913
0.0325600357975545
0.0203476780022496
0.0043957598829007
0.0120097763862519
0.00437947455887456
0.0691971834309959
0.0108067776165085
0.0043138279787038
0.00989798955060329
0.00669909715940638
0.00598562247257345
0.0159963614596109
0.00590720571236926
0.0293048022091844
0.00729148661910158
0.00585307891837203
0.0137561314422082
0.0154482828844865
0.00417068606013241
0.00467714344790248
0.0403870365492389
0.0119559991011382
0.00415295643582707
0.0938159463620401
0.012327717256322
0.00410540974982397
0.0073977743117173
0.0259495714570259
0.0112066827547447
0.0268863190942478
0.0135771217270521
0.00654275347477683
0.0057252507017257
0.00405886668010267
0.00407155560113549
0.00633384117702605
0.0255396217383804
0.00631649583515097
0.006460848531019
0.00427113257372182
0.00261065393625555
0.00702836426103007
0.0226749978649392
0.01015018783315
0.00468545467953798
0.0134396863630882
0.00420919037709607
0.0108181038879515
0.0173814393355508
0.0284090161578403
0.00391507882903129
0.00545360953829123
0.00818155575266063
0.0108617707482707
0.00388938639074011
0.00547950524712181
0.0183844136827434
0.0192915215356067
0.0294057985050538
0.0154082267423484
0.00740168917931228
0.0131961801022905
0.00891127125207734
0.00989873474668318
0.00381855974617607
0.00998737286701112
0.00535986525009861
0.00537538194062373
0.00526002463556904
0.00505641877374037
0.00600129011487378
0.00376257319060536
0.028651695940732
0.0962138838955332
0.00375079246557018
0.00399380961844876
0.00527923323473477
0.00965860321889856
0.00569777915824676
0.0037090545446828
0.0776590133914681
0.0875178425939767
0.00367752609442544
0.00514670620867725
0.00480002524049112
0.00365921086431394
0.0291879782810538
0.00386033114053257
0.0045167710937711
0.00361702215530523
0.00235129063298886
0.00876112730847789
0.00746499209953947
0.00537633152749473
0.00358388274965063
0.00358196477942514
0.0186164648099274
0.00607383939687973
0.00357822313602913
0.00356804026128785
0.0234034260843027
0.00355703806273669
0.0155755584632553
0.0231064589159355
0.00353728970441191
0.00345263158547553
0.00811462464047932
0.00394473189788268
0.00468694247279399
0.00350304573623681
0.00761030031249069
0.00426125528228655
0.00349549777944665
0.00349208234820988
0.00645607101313045
0.00520646272392678
0.0153025873108988
0.00346214639829895
0.00347172932690496
0.00345600798237609
0.00505595440453851
0.0170820630179419
0.00343121294134138
0.004662409479898
0.00895929182830477
0.011552194884497
0.00861894749666422
0.00399589524536323
0.0840335149238686
0.0213596445401141
0.00334440472308433
0.00334242335294887
0.115839331402196
0.0775678703326009
0.00333719852350209
0.00333458504098121
0.0528713800595733
0.00868216422304956
0.00355104232503125
0.00331047321788886
0.00330618449940599
0.00401176457118817
0.0250557313412098
0.00329205437714553
0.00328008928895934
0.00896965887033294
0.00832076075552179
0.00327315738510438
0.00471274319924489
0.00325075014326268
0.00324820092708393
0.00822796483384329
0.0165615210872446
0.00352547394462229
0.00521330870991467
0.00322199161230747
0.0182364253611367
0.00321372334959246
0.0092436041033645
0.00321108961741341
0.00405370595433681
0.00447275512651568
0.00838422883068423
0.00433443174438298
0.00836406969008086
0.00432596839645175
0.00606214502703051
0.00318484354218636
0.00868734893957486
0.00344701302002154
0.0622696412095726
0.0161196087025681
0.0106268229253944
0.00314051229656036
0.00633466042986898
0.00412468306017842
0.00335019022891552
0.0611302828399919
0.0237703305683213
0.00811105842108414
0.0161602208199457
0.0234869591641432
0.00309272297187059
0.00308489974639964
0.0131599682425073
0.0030792018575972
0.00304598001010318
0.00304095633206316
0.00459967862573088
0.00303918351898894
0.00564321582226316
0.00358065839453534
0.00439520440286343
0.0354593568853558
0.00677380982524562
0.00301924656571745
0.00300824468698299
0.00300143425374021
0.0223736905081707
0.00299478066259895
0.00784672845482284
0.110906438632333
0.0481154415625963
0.0226501566917676
0.00348965389284067
0.00507996267129959
0.0195879999811687
0.00998766007637826
0.00294031626797126
0.00292918762577317
0.0133778522415376
0.0496101702958623
0.0341758245270211
0.00742010175263194
0.00788886724390553
0.0176932375238816
0.00793791048454178
0.0040519851906138
0.025532459142801
0.0458771825352387
0.0457916254490062
0.00286805686034116
0.0035432764540352
0.00402977481178465
0.00454101316657788
0.0152687901245187
0.0186508309747603
0.00283305462492401
0.0179113146740234
0.00394569732802532
0.00341068306106829
0.00505012499143436
0.0177836695229675
0.0247520843429882
0.0184172030890165
0.00805113559128714
0.0240321164815579
0.00449032319084544
0.00279223019532986
0.00465676058703788
0.00278856998396633
0.00394175881833885
0.00283034429688041
0.110212064414704
0.0042292559594233
0.00277234123744744
0.0209183034525671
0.0038465318583201
0.0047039751103118
0.00934903263029192
0.00385601890551218
0.018047151998228
0.0173902189938424
0.00477302303311529
0.00180139116961014
0.0434840569572037
0.00272846623660401
0.00290052044768215
0.00271863536186904
0.00461632625083209
0.00376671277366089
0.00713778284216343
0.00267954417059008
0.0169471378611641
0.00284351608601383
0.00727301380446836
0.0092914699984448
0.0026537464258353
0.00264944982341815
0.00761204771970189
0.00724315559335301
0.0235191805351715
0.00691156840561605
0.0134426415766784
0.0166330740338083
0.00732472245627519
0.0220542330916771
0.00705373566083423
0.0947848015982674
0.00703574429057086
0.00256774018847187
0.0745573927822109
0.00737616056860266
0.00355432227909385
0.0447617240773861
0.0038438734928261
0.00255406525023377
0.0246863801616007
0.00300812630776165
0.00399460976442949
0.0696381227684648
0.00354521913315287
0.0297026661544117
0.00663733078666141
0.0027821291340894
0.00319584483370208
0.00690370194428319
0.00452850321662128
0.00375292153206678
0.00343040661365546
0.192343423170173
0.0138963343804156
0.0118326473003991
0.00260234209242014
0.00350760081664991
0.00680087243819348
0.0137041319054642
0.00370132320333654
0.0105475813868185
0.00725993232392003
0.00246449334990585
0.00244828316587905
0.00131851184188506
0.00643144836929928
0.00442217139281202
0.0024538265979159
0.00832485786866129
0.00823419416121677
0.00563935232649408
0.0079255609704005
0.00241799080230492
0.00235254964395704
0.00434006420304657
0.0030181870127979
0.0156442379148871
0.026143657425409
0.0606658373477437
0.0033791212132657
0.00330328320530991
0.00620805461325191
0.0023684350310537
0.0180385816791002
0.00236296362330392
0.00331789494681923
0.00332110073218259
0.00235002326659706
0.00377574311828845
0.0153991398547549
0.00233356270894255
0.0207368205916405
0.00232777309507456
0.00247477499459517
0.0177123631719193
0.0032320455148541
0.0176795089272115
0.00231623707563447
0.00231239722051199
0.00605435514014563
0.00342149299126345
0.0176095227481074
0.00230646211325137
0.00629274083500097
0.00825445875465967
0.0108566862171523
0.0117197999784764
0.0174748710854477
0.00311659033770813
0.0108100037318127
0.0108100037318127
0.00228015985790409
0.00740000204102851
0.0353260918720547
0.01729609358851
0.00225849178765663
0.00419513219913717
0.00225369435218125
0.00559607599974203
0.00224968338654967
0.00587499665309424
0.002397728208559
0.14140152973969
0.0369535604632869
0.00353538507391227
0.00222587406627144
0.00222629289639941
0.0140985283356475
0.0993937751878383
0.00516218495605706
0.0111008704296423
0.0171899920399468
0.00251802154872329
0.0168663299134826
0.00220941539281946
0.00577511843072688
0.00226872308697596
0.00334362539965763
0.00976635220065075
0.00219929970322073
0.0795144430735256
0.00371804618646127
0.00232480510377791
0.00219193718141797
0.00376728549759213
0.00229771236468082
0.00629263506096554
0.00572377990291698
0.00218031785945695
0.00217149199054547
0.00271565254558656
0.00305310557581943
0.016517969798297
0.0021625964516415
0.002160932788458
0.00502283680040597
0.0036052615044553
0.00590076141561543
0.00215391490392694
0.0136388448056757
0.00618112896900674
0.00215941949095095
0.00214823197062642
0.00265288228710666
0.00214552827700134
0.00809113893565551
0.00718108176042043
0.00212842429159222
0.0055381634738843
0.00553321832539461
0.0101752386531203
0.00210603052861723
0.00210016952207366
0.013640138153079
0.00209250920946368
0.00209154537940054
0.00291695954992676
0.00263696748510007
0.00208849819504414
0.0132197198666348
0.0033557456637472
0.00208578217104772
0.0152380709868494
0.00352805230181718
0.00245962306176638
0.0106550052605163
0.00207850942304683
0.00207021613629714
0.00207221560416454
0.0091426350504794
0.00207059513738586
0.0020680050509411
0.00288245207843944
0.0183575360342059
0.00219710638044727
0.0684473790782289
0.0116209632996517
0.00288853087953663
0.00204777917565991
0.00341905772018388
0.00291496420588662
0.0067566040106575
0.00690286397061197
0.00202954192796991
0.0182368472517678
0.00217086760445814
0.00531175595732055
0.00202598109083347
0.0133213841019369
0.00373868884159905
0.00300041781467203
0.00282802376522886
0.0177159619763996
0.00237010083960369
0.0035972396990034
0.00314791723641874
0.0152267179771259
0.00198766459950467
0.00199830080442522
0.00199664599396982
0.0028567022532439
0.00199157640317589
0.0147636206454808
0.00197315363573398
0.00519927399455596
0.0776524446260039
0.010141984949553
0.00318314355087682
0.0102836647063868
0.00297269021097744
0.0314696828356957
0.0351163023513676
0.00196483459229555
0.026205584289367
0.00315705934897882
0.00196093867550496
0.0128521758404253
0.00313689583157063
0.0019481391745461
0.00195656743217706
0.001959908729825
0.00305647725891166
0.00194447227163005
0.00532548823500171
0.00290015883753808
0.00334596016510782
0.00194086461215555
0.00206272658197817
0.00193508558759089
0.00299243610232964
0.0176354265198619
0.00301699913176145
0.00526757846026822
0.00984263493208384
0.00192246732778973
0.00226911620286676
0.0708903537768162
0.00487612309154438
0.00731078691029847
0.00191098170650655
0.00522733517937843
0.00190776515908373
0.00268963472269253
0.00191420529689451
0.0361961225536356
0.00198811421762808
0.00124725661924417
0.00190159759585677
0.00202423730001807
0.00224391024885978
0.00953394064362601
0.001899635136463
0.00284056986748321
0.00189190208422208
0.0168311960136452
0.00349622867670468
0.00188758938285725
0.00262714356201954
0.00261094056976847
0.00187760095769123
0.00334870838278964
0.00438455690882381
0.0600142931502266
0.0008230585484417
0.00198285963753485
0.00186522040895984
0.00186037427238857
0.00185705448379951
0.00948355353517604
0.00706197092675172
0.00263638006966366
0.00258094362029864
0.00183748397457392
0.0083314185179623
0.0245279159300242
0.00183465682010645
0.00188727251235097
0.00200141710113667
0.00847035022495694
0.00182089886965504
0.00181507528433508
0.0018689933080315
0.00475658808362822
0.00829989351514919
0.00341016027530126
0.010187074394149
0.00475112290008124
0.00332503569003045
0.00180689155959595
0.00184734218974
0.00180069185983725
0.00182411127332205
0.00183087196003656
0.00417380591773185
0.00308737138965696
0.00468710276202123
0.00178737820261612
0.084278864109641
0.0025197383688914
0.0028610007038497
0.00450272046426416
0.00510662474472588
0.00306788789470896
0.00411500989662171
0.00188325209925263
0.0111711297549103
0.00410384709136192
0.00176147209123599
0.00832968976817807
0.00207304948686387
0.00175479616208942
0.00404495740711873
0.00174760396433711
0.00243557396371121
0.0350678360916919
0.00174498110433663
0.00745138925573691
0.00174208282614767
0.0132192857340142
0.00453497994210335
0.0157303537986851
0.00658695133922503
0.00172003533392544
0.00171470902792766
0.0108633309040103
0.00171413608838593
0.00170897800848943
0.0057787239000768
0.0227312462497695
0.00870320163386565
0.0077262197073393
0.0142786702964927
0.00290356304804129
0.0153767665321351
0.0188107776870111
0.00740170083469058
0.00168627757275682
0.00168540702078189
0.00211188706309769
0.00310681683658044
0.0109612946841926
0.0118450735910255
0.0136242648907969
0.00262820229253183
0.00167570943554908
0.00827751338207896
0.00389801779320969
0.0729425863622423
0.00210063882793864
0.0016680251478471
0.00196539098252748
0.00278451234285013
0.0264974012597936
0.00178047940755017
0.00709962085591995
0.0023079323663748
0.00386792205982588
0.00166619477742571
0.0016550465237898
0.00382443112895846
0.0734837693995506
0.0026532092674922
0.0085656504211797
0.00164858942102357
0.0019452195712516
0.0016469247983576
0.00164638459991137
0.00258666001958609
0.045980091007364
0.00428304439308849
0.00193870569704118
0.00429047632837945
0.00167958224227112
0.00163636382139788
0.00163501953944987
0.0145347011904194
0.0104165466644616
0.0197652796947353
0.00162970120610589
0.00226929340956656
0.00890068643527479
0.00226417018390085
0.0061989969669399
0.00379791776420036
0.00714063612035158
0.00255878979482363
0.00227832567096959
0.00869550701814758
0.0082071817919066
0.00161258377683162
0.00160376790563712
0.00440323192631478
0.0142902195280396
0.00160712160839369
0.0308443752416738
0.00160497470923251
0.0762606230939975
0.00226993384218483
0.00240183934885937
0.0122382934174972
0.00755047975378162
0.0022416538681417
0.00159575358648659
0.0063364843646373
0.0125837964413426
0.0100805693967625
0.00159141147226832
0.00159056047941216
0.00223590145772006
0.0154270337332707
0.00414952191752003
0.00157916266424772
0.00212716897363071
0.00191651784011606
0.0183307528001434
0.00157002382844591
0.0351351058354322
0.00156916118421703
0.00237500082073193
0.00156743577770274
0.00156607546193086
0.0119449891096536
0.00801098722933306
0.00156352139238258
0.00264426240534535
0.00363091579213128
0.0102521426278302
0.00586720468807289
0.00527768651042256
0.00155578462687334
0.00426029766637206
0.00264714212249585
0.00425034673556735
0.00655834633086562
0.0015501096670549
0.00154892913085164
0.00242733307047539
0.00217475761651848
0.00181333290709846
0.00376021547396046
0.00214283203472466
0.0072554945193422
0.0132723347751147
0.0132188058613443
0.00153299288569066
0.0581482049867393
0.00152893420820925
0.00152878454155446
0.00217335641809954
0.00189379506781938
0.00212961540038306
0.00215138589401706
0.0025942197463047
0.00999771464278171
0.00398529709729991
0.00151923479817271
0.0015097284351533
0.0710934199281122
0.00410655499243817
0.00149772678503815
0.00209388975015387
0.0022755543108857
0.00378428257804823
0.00210062317718787
0.00149857657372588
0.00148581182361056
0.00186284284741844
0.00172544512983671
0.00343831058088491
0.00148027567522208
0.00162122489220363
0.0163338859046438
0.0015178811115461
0.0641700240375182
0.00147040308759583
0.00271529023733619
0.0265850989086084
0.0161128281983293
0.00146364321401644
0.00277756283109767
0.00760142883745726
0.0129733890125372
0.00171968913752925
0.0108804109570347
0.0279203850964024
0.00642411230964574
0.00380194408224279
0.0107862457923275
0.00202295940961831
0.00214417544017732
0.0059839291647563
0.00157401340474034
0.00154080787313571
0.00159741645128552
0.00950910406333158
0.00154447694506725
0.010961151976446
0.0106109622245215
0.00152709232039536
0.00201877369428379
0.00199069154004068
0.00149406542712509
0.00168421920024297
0.00264282285880273
0.003475398471864
0.00177623727191581
0.0091294294123115
0.0391118089702963
0.00141603262036238
0.0019648952888165
0.0274689333481271
0.00141848549340184
0.00406325877653219
0.00140952475761896
0.00369104125769312
0.0135855207934386
0.0047818506120855
0.0684636970446198
0.0129943334581295
0.00140357974142103
0.00197853242137952
0.00141334959181106
0.00899628571817706
0.00196547465701144
0.00139279480398559
0.00244274038742676
0.00364675637621454
0.0015588089808514
0.00380415123021647
0.00245757572075296
0.00222928252087067
0.0123211091760957
0.010542909789194
0.00138337521895018
0.00195012469251811
0.00138232558089542
0.00201367836948328
0.00222004860656218
0.00146665081263389
0.0013766246620944
0.0102345289833509
0.0182967318992469
0.00143661972587124
0.00232514598942437
0.0550231470136395
0.00359813704617919
0.00375837533738035
0.00149820902015906
0.00359419240851973
0.00137056447799311
0.00136762504919213
0.00393432792941525
0.0668016396381884
0.00165847970629989
0.00392079035652585
0.00136169170138736
0.00136076680427046
0.00356540059013787
0.00268232250033567
0.00190143028265446
0.00134832609557004
0.00121204994496355
0.00168832835254981
0.00352840062456973
0.00404635972055589
0.00216325834260365
0.00134550192583048
0.00514318462718272
0.00134128739265599
0.0025325553937772
0.00133704817826184
0.00133672770261065
0.00451943685665296
0.0129105301764785
0.00452949831158976
0.00142773797242524
0.0148722605984826
0.00510342040652515
0.00348627964490556
0.00348273671533857
0.00589863314209399
0.00662587155471401
0.00132603777029571
0.00132602099310785
0.00136205423720922
0.00380158287063487
0.00345698478605167
0.00131898013417592
0.00338153739111436
0.00219710702879602
0.00343533808616362
0.00249800216691031
0.00131480639911459
0.00121261459041512
0.00377515608002636
0.00184931222427707
0.00458175266804563
0.00184700296244087
0.00701918896745858
0.00130875806103114
0.00074950227608058
0.00304036822282401
0.00130588849554478
0.00130556405424695
0.00181069292350933
0.00130002411726053
0.00355967454662685
0.00129911182133459
0.00181196635842277
0.00129845544904833
0.00518577193498508
0.00136951444106705
0.00314369282602549
0.00786016313395072
0.00409107283047024
0.0241135876269935
0.00237003733892628
0.00328212507895007
0.00132929897271072
0.00338546163291599
0.0297435268187071
0.00162475582225173
0.00791642678130922
0.0013194935128827
0.00151482085674638
0.00177527914987821
0.00128163414317046
0.0718639783452801
0.00201321392461018
0.00331256512993093
0.0598171707348876
0.00364416638650375
0.00211844522319144
0.0244359207737481
0.00311950620318593
0.0050901786187476
0.00485674642149095
0.00411888311456238
0.00126963413029277
0.0112751682677717
0.0165928503145603
0.00126599772099184
0.00126517421836175
0.00232518510487534
0.00223028646310794
0.00177531723657937
0.00329808759039833
0.00155505961624776
0.00125813687142138
0.00984139185695629
0.00293002055318519
0.00129001118319381
0.00329244159320546
0.00125449848084561
0.00326471422109789
0.0111467189932531
0.00291680611903724
0.0029179709814228
0.0139256803239425
0.00327308875154045
0.0112707968961831
0.000406592754261151
0.00745104153644219
0.00124587901442674
0.0012447553851444
0.00143067284032199
0.0100943242574259
0.00173055384667486
0.00963969590497312
0.00339149170106385
0.00123563685711241
0.00123532087802153
0.030224677828342
0.00123031712541617
0.00122868055500634
0.00733999198133389
0.00122734640646261
0.00936462907530427
0.00182403445333869
0.00122503618246989
0.00122448105182229
0.00285204798869075
0.00167892926688269
0.00143860990956986
0.0365821285089484
0.00171214513592082
0.00121020135525809
0.00120999439165247
0.0031624304323342
0.0107204793904037
0.00408863986334537
0.00208985253215203
0.0044585686928758
0.0012022314564241
0.00442863201229768
0.00231682323216933
0.0012029436364835
0.00829703912939252
0.00120583142678265
0.00208924520224808
0.00202462078856019
0.00202317685093313
0.0101693939698412
0.00121237147413719
0.00124665203764161
0.0011927511074328
0.00119247878673108
0.00126824796627743
0.00674577911863695
0.00138293272079738
0.00118974031505082
0.00118973979725184
0.00342126430643794
0.00873399608185156
0.00118532289509919
0.00205794503882314
0.0114456529832825
0.00319770530753014
0.00118003774889138
0.0011791010063563
0.00117695541730962
0.00399657363209328
0.00877552459892991
0.00147508181687826
0.00220318203118661
0.00165292470472185
0.0632271674235467
0.00233096705145498
0.00117096161318348
0.0483446658376137
0.00138076390626901
0.00511966896931961
0.00223686403290643
0.0016449320457465
0.00423135926836002
0.00553139819269477
0.00304685801957468
0.00334314605504986
0.00116017139435374
0.00652148974695248
0.00161662149724046
0.00115830739161293
0.00742198514644615
0.0111623036555414
0.00710440190933302
0.00302309885364977
0.00155083605007498
0.00230589519387568
0.0011520310178243
0.0011505687892299
0.0209203422600668
0.00389388040900039
0.000497132785503509
0.00122773794541887
0.0702147608480198
0.00114299261217305
0.00298928149099711
0.00114025122104716
0.00342719238716514
0.00120797111092535
0.0194846977052796
0.0012124947257514
0.00325784898807417
0.00113086571530929
0.00113034203102425
0.0026015203867412
0.00309156771081841
0.00112828738788404
0.00577157502416682
0.000283039176799164
0.0222149147306528
0.00112460664814621
0.00112973851511586
0.00125190851974993
0.00117297826794736
0.010192084010855
0.00132474465733363
0.00211160367331382
0.00111923209967426
0.00111720954834125
0.00111412821204022
0.00209535775379971
0.00270879641274181
0.0672194196644949
0.00156677148045409
0.00449047776211745
0.00575443523996719
0.00635698971330715
0.00296454914339397
0.00110405088578944
0.00110142167803341
0.00176875807388232
0.00110175759029749
0.00739615841240192
0.00109993155434699
0.00430565377655776
0.00110269934038983
0.0145979892678608
0.00412757509122756
0.00109667296157107
0.00109550812951255
0.00371160301726723
0.00109309632407267
0.00286188692870839
0.00970340072954671
0.00109104197561655
0.00105979454961267
0.00208774380827747
0.00115724372739455
0.00132397973538242
0.00174700476173849
0.00115483457468305
0.00152907011747859
0.00955743714409789
0.00523409497404359
0.00958061404038534
0.00273211059578253
0.00262346205523635
0.0029429812128984
0.00110201479650793
0.00403894512786486
0.00791477594458974
0.00153618457269522
0.00280447062496088
0.00130036283889423
0.00146737378554952
0.0029166060465936
0.00307341912560385
0.00291037600295906
0.0204660110455202
0.00672011713396907
0.00451369574782662
0.00179259088575553
0.00805930918945548
0.00112786845407983
0.0227601659412438
0.00659405562206219
0.00787827437456737
0.0129085180994719
0.0202025052088249
0.00288496427789931
0.00288471942032533
0.0258081545468533
0.00105192703931935
0.00111715540279258
0.00104853743221049
0.0186776156638574
0.00111401516028594
0.0028635364857841
0.00273757436664637
0.00104252258930608
0.0653375711524731
0.00398112176763198
0.00104100897949638
0.00239875000249636
0.00659226206933432
0.0592379005627396
0.025781841749617
0.00491917039262408
0.00103717391997774
0.00103717248975264
0.045137547042619
0.0146991982022056
0.00528865477074171
0.00103327477238135
0.00811040288592921
0.00441321699847684
0.0161668256332182
0.00297128874747912
0.0650555855868078
0.00145525999189184
0.00105486868534071
0.00270114685987133
0.00181989688154064
0.00296330161793718
0.00151990913676809
0.014628232201131
0.00915237999062362
0.0010267764303436
0.0649075265091939
0.00144426191762613
0.00781961142136828
0.00109126854069321
0.0110234184050421
0.00105387324248487
0.00452374699327418
0.00164083618059306
0.00973253803017818
0.00777850250715464
0.00108830196502544
0.00530920069335475
0.00483218948194796
0.0156215230692702
0.0447119708445444
0.0090576781444472
0.00171155473498733
0.00101734099450658
0.00260876820480549
0.0327751620317288
0.00101494184011061
0.0531388009271799
0.0111407747366147
0.00479787653986864
0.0050060692183923
0.00140389908342907
0.00101002910759338
0.00472548761137422
0.00447779776654584
0.00342756060679556
0.00100908458029107
0.00948202333755912
0.00100603732354564
0.0027535630368687
0.0447229454360702
0.00255385200133452
0.00141804829911752
0.00446340911039612
0.00125738295510651
0.00263228895164673
0.00749725709322343
0.00274832158338806
0.00141427116035975
0.00141367710473246
0.00100233583847511
0.00100036853167112
0.00846611408429023
0.00907032273149475
0.0010002343752156
0.0307887607833968
0.00760517581920598
0.00287767681327573
0.000999786980461447
0.00632795603684088
0.00656037149247643
0.00380894862307185
0.0583424518617644
0.00342555683708577
0.00163725058954871
0.028295270786874
0.000992548680789955
0.000991635258628367
0.00230815685479627
0.00229425740955444
0.00626426410675175
0.00248783088887298
0.00107693661676679
0.00186449338605591
0.000981930248341644
0.00256667936993138
0.00540224593354356
0.0094596301360412
0.000976897144999371
0.00169745474432225
0.00404679175816138
0.00229106093690816
0.0072812626613318
0.0064131634643044
0.0544853578835573
0.000304589661645219
0.000970800903435171
0.000970302978253084
0.00648683780620867
0.00723812924824461
0.00225463132075573
0.00547766370117726
0.000965458760477396
0.0185250325352154
0.000965067935669737
0.00352892444430204
0.00335880678408202
0.00557606478583153
0.00732146094532135
0.0014852993263872
0.00730390105449133
0.00656710103290335
0.000971782604340447
0.000958320261303701
0.00489308860541834
0.00725935403618812
0.00261673620820341
0.000955107493470866
0.0024193145106214
0.00341683962534276
0.000624462439521472
0.00249264748254166
0.00450549729272239
0.00250940663150143
0.00133759955880238
0.00272891978038688
0.000947660937927668
0.000947207510410312
0.0554131578558059
0.0010129424859254
0.000944605963473842
0.00133029376917679
0.00131218942000266
0.000942235188014172
0.000942025392382446
0.00166289540082564
0.0185367621627249
0.00136698309629341
0.000940099494088981
0.00743237701312174
0.00140750791001595
0.00246253723325889
0.000938694254951007
0.000937169624977119
0.00165478046376407
0.0247329981339567
0.000936201316162041
0.0244250529824627
0.000720836206050943
0.000933704786902463
0.00844953578449015
0.00131559927902927
0.0184235687116298
0.00106826600065867
0.000931939390911306
0.000928749507217441
0.015990336822755
0.000930722956625779
0.00482750255267995
0.00109893300423781
0.0148181933850131
0.000930037738498252
0.0407893267268163
0.000929529579662193
0.0149533327060323
0.00241506863649307
0.00113181616619816
0.00369841381228009
0.000928231920120369
0.00148829629476544
0.0147392018901488
0.00119201703096748
0.00265951674451989
0.000923398196848186
0.00313153234745941
0.000921526796904665
0.0102194445594959
0.00432713841458266
0.000918185293955615
0.000919381449033969
0.000917174107862448
0.00128977767348008
0.000914609566427746
0.00127091890817709
0.000913148405603948
0.000910916116765055
0.00335690285632363
0.000909400194876539
0.000596084019450893
0.000731858268944252
0.000907916673273534
0.00093360663733226
0.000907527171952932
0.0135016257389617
0.000909882489007372
0.002390795938751
0.00246139150862209
0.000905269258396178
0.00428673317397476
0.0563478396075694
0.00236879078150515
0.000901425744855677
0.0172806314915839
0.00090103595574162
0.00150598768566226
0.00467580331268342
0.00144677608172605
0.000897756263513071
0.00243931266961692
0.00169858903633714
0.0104667535653453
0.00234164189601522
0.00256944419060685
0.000891390423814037
0.00233579268657543
0.00302738260564719
0.000889938379825851
0.00421539998683313
0.00207236916366759
0.000889185453192212
0.000888942960829296
0.00225719109412667
0.00316727632550267
0.000885665900253413
0.00675165540062749
0.000884798433426832
0.00136760354690721
0.000883482313468806
0.00377806407136706
0.00088194606464938
0.00131877146023292
0.0014426220519918
0.000808549943707051
0.0012213222271782
0.00148549590921206
0.000939643994359121
0.00140822620641818
0.00554281014478171
0.00387299214191991
0.00087471258108043
0.0102291872815515
0.000874152159497837
0.000219352915122187
0.00123228039609235
0.000873502262743293
0.00234275659268488
0.00776608512539337
0.000872942035986312
0.00352644277005788
0.00773316711455304
0.00202494903660378
0.00120751580065001
0.00769991075799359
0.00169421154034862
0.0166115756419987
0.0296736953649919
0.000566967952957882
0.00200990374461044
0.00488578423118601
0.00329393672031412
0.00448128985775262
0.00129559909151963
0.000914819607397159
0.0441341535437029
0.0245101205702541
0.00131769154982536
0.000944505248664095
0.00829594243056483
0.0015982529904907
0.00142002427815055
0.00812232771077207
0.00449429723545829
0.0121325102667487
0.000830302967890781
0.00131425888371794
0.000377978342642618
0.00118293477045504
0.000850750766202827
0.00136689396636549
0.00222654166172626
0.0369366822198285
0.00118305341734562
0.00753680848136353
0.0052830968017145
0.00646021315612794
0.000846186933136337
0.0113018547214719
0.00118027879843837
0.0139978579905986
0.000846713026460266
0.000843635123985525
0.00121768872149269
0.00421105355410713
0.00600037631407116
0.00213744836833264
0.00104078860326198
0.00118721557702035
0.00155442356327651
0.00698612796789555
0.000841333764096705
0.000362351659019247
0.000841125276425613
0.0063203066167911
0.000891750206478167
0.00512293597678716
0.000836757475103319
0.00228832072524169
0.00138011442883333
0.00083457397831992
0.00211554960315741
0.0336712061580315
0.00089183803267308
0.00739749383431693
0.049849384175413
0.00302311545980404
0.000836818503292345
0.000830456063449484
0.00117017267174148
0.000829822977653975
0.000888882607402622
0.000829361764224903
0.00238654409118529
0.00228709478546777
0.00136098758811609
0.000886512961281913
0.000850863600677484
0.00422965353179765
0.000826123323708624
0.00160207685367034
0.00292413980786592
0.000822513796359196
0.000822500010711697
0.00627420543095286
0.00137355442992277
0.0045071802244866
0.00278949670195171
0.00236231957023748
0.00299702572155494
0.00230176297675316
0.00358904935737529
0.00154815941125619
0.00723370267258983
0.0021249399264875
0.0042459054091946
0.00276711887422438
0.000814696984672242
0.00102094436221557
0.00739657065533961
0.0663973967739254
0.000905526094654461
0.00278672435631586
0.00234147404761861
0.000813245445109838
0.0152119306634641
0.00415542640273728
0.00081811636628895
0.000810614275993669
0.00533160448445829
0.000862433758484678
0.00232056906578166
0.0164417943721306
0.000972296104799203
0.00614394736134652
0.00511179911446075
0.000832969511923892
0.00210910877032638
0.00210871423755282
0.000804138271733387
0.000803968955668178
0.000803896045033375
0.000803605398135316
0.00111821299452923
0.00609542757769625
0.0144496960769426
0.00185805105190301
0.00612250869695142
0.00377568266193946
0.000799818894328436
0.000799464828031868
0.0127291254747137
0.0145704345358046
0.00209315063609278
0.00271199934367197
0.00505691168002841
0.000798201084482601
0.000797816642313664
0.000853020511469393
0.00119688717399709
0.000990359774921576
0.00281022053050763
0.00706832604643428
0.00389697184269884
0.00228346973791205
0.00112794714870904
0.00228129118684573
0.000792585312850573
0.00193147966247076
0.0126073150007507
0.0008423345290501
0.00108331269249476
0.000840922236007755
0.000789331600653096
0.00160599259833308
0.00078903557207464
0.0448630692161222
0.00109524046121079
0.000787280865044884
0.000656551253089952
0.000786837639904289
0.00133859169824165
0.00114059236051011
0.000797828538571038
0.000785936021425569
0.000841868125004205
0.000767597394237556
0.00109363577773544
0.00108822791356105
0.00182431467077552
0.000784686581586884
0.00597244502485159
0.000836795920772241
0.0341102101291028
0.00134738895255268
0.0125872729085994
0.0149683728128202
0.00105473451365785
0.0543791072373436
0.000778091991276194
0.000948011829567327
0.000795536056543692
0.00077794674512129
0.000775680653671979
0.0010883209578747
0.000774260837507698
0.000774150093893765
0.00204544030810958
0.000773882562615101
0.000771261462623288
0.00400647354878528
0.000616766730921905
0.000770395839688333
0.000938142698162969
0.00296959305787643
0.00487543220325287
0.0337619936026619
0.00178768312840483
0.00107551984162648
0.0145183899354529
0.0058421885715896
0.00109571216020899
0.00178352144062215
0.00220189164667939
0.00106719872032661
0.00107844173836288
0.00200381140759307
0.00161276135429006
0.00863658789084154
0.0121508698355721
0.000928863962372685
0.00085295294106338
0.00500594994984131
0.00326423829689237
0.00176874897770181
0.00198652939317259
0.000755516848124679
0.000755353306057261
0.000754490690542565
0.00536988448351529
0.000753571339578007
0.000752412179162909
0.00175255194316635
0.000804210028342817
0.00133601869564792
0.00299645027291061
0.00337955060393729
0.000800017240953574
0.00120733231538741
0.000748140086056854
0.00570983703705239
0.0045051308747042
0.000746714268452107
0.0118851914262113
0.00328713079700448
0.00813174879655634
0.00568274717245992
0.0011693094927642
0.00188579917876576
0.000742396186807023
0.00380135969840312
0.00420556817753674
0.00179163737464296
0.000485977672653834
0.00552281165031791
0.00313906280123767
0.000739348448856686
0.00104718669340101
0.00505336971289518
0.000737318385576565
0.00103929437629803
0.00194434597902251
0.00348946201008618
0.000736330182198174
0.00211784432833192
0.000735843495126376
0.00466102417477329
0.00677906335931729
0.00249607017861732
0.000764650639929909
0.00814408859701704
0.00544512444802415
0.00123906504057285
0.00556926201147426
0.00117672552439889
0.000731635098953552
0.000947220756900726
0.0334882629844061
0.00247848693694849
0.0528357472167025
0.000740959118804009
0.00102635928190208
0.00314466200092
0.000727571208386846
0.00101447450174076
0.00460064561784299
0.000726285802084438
0.00100636534830401
0.00072501903782936
0.00189923320790816
0.000724706559805608
0.0329489159560087
0.00245898565814825
0.00208342493433673
0.00101959847179461
0.0396901812963453
0.0138607095692763
0.000769332634448448
0.0444186576660226
0.00104744741496405
0.0403939594342878
0.001889536399136
0.00549356483196277
0.000719486239315979
0.00167399347405181
0.00394586899647725
0.000717918452802999
0.0016715921902506
0.0037290366094572
0.000716379458328067
0.0109177131261231
0.0314117922644846
0.0309758878050857
0.0037194632499748
0.00469947666128614
0.0529125803989937
0.0113771856065203
0.00100584128984938
0.00464047599690576
0.000713146133361244
0.000842121557026039
0.000994845728872717
0.00100539252207371
0.00542328229788734
0.00194718143904375
0.000842202615314733
0.001849319573117
0.00801549621792515
0.0185521509985411
0.0101804421467426
0.00186297562161989
0.00284124128105538
0.00335854604083474
0.00113963953649781
0.00194973374918611
0.00194435276832966
0.000709439748555924
0.00070922584759708
0.00473957017031691
0.00287006236677773
0.0506135936039702
0.000708320324829516
0.000708204672774969
0.0031430850629042
0.0133865090454541
0.0173407549675534
0.00442297063873463
0.00185362133623019
0.00440972763474504
0.0152940770388986
0.0030923233442774
0.00338482399683031
0.00599901485479152
0.00556979733876065
0.00184660039391863
0.00240204335244435
0.00122983516995677
0.00070421307396787
0.000753718193606588
0.00192618227055721
0.00112817973837963
0.00462003760143163
0.00444469087745343
0.00241052315621923
0.000700081748760562
0.000874990547704458
0.0785892042641046
0.0030470004646885
0.000906257019960887
0.00237239387810774
0.000698279951816894
0.000723586174269316
0.000850150194657377
0.000702930393062236
0.00088029389593637
0.000696438974306368
0.000696075691265868
0.00069597151723996
0.000980069855453955
0.000694763541846832
0.00074150011593868
0.00517817090608834
0.00181477162273555
0.00071170258383449
0.000691682327246643
0.00526059629785905
0.00103560636100744
0.000691302339753167
0.00157931869032616
0.0179927544578092
0.0077502456379032
0.00122565686843267
0.00117076081758845
0.00613230618197915
0.000689020434690832
0.000812699176855807
0.00625849027956919
0.00977728772085525
0.00181646253625256
0.000964134257900438
0.0061092942583673
0.000686418330045134
0.000967607408292715
0.000681399424332618
0.000685324649373795
0.00511857189316984
0.00238779521253712
0.00440385136720388
0.00179020051389101
0.000682901173950731
0.000682796755703025
0.00969683063966215
0.00535549575405538
0.00178678469201888
0.029898929524498
0.0284582506175346
0.0112579223461038
0.00605507193695176
0.000492393086756216
0.0026427299566291
0.00516959675542303
0.000677830260763101
0.00143970155881447
0.000803426991561693
0.000776246873101326
0.0025301807167609
0.00270928587408572
0.00127820104579029
0.00302591546331484
0.001049749299153
0.00156981576280854
0.00075718448796351
0.00399925085006006
0.000751469766459822
0.000672402358642304
0.00547308482239085
0.00228210401673464
0.000946771416578861
0.00107927145613553
0.00597009266887366
0.0011416629387103
0.000669632220994515
0.00183318939576157
0.0128489428999252
0.00480710900764808
0.0034223050380604
0.029321859847299
0.00779731788993466
0.000668150885672469
0.0015484428496174
0.00676357805182023
0.000666810604085215
0.000986402702408605
0.000799826478320837
0.000929433237273405
0.00123227898803307
0.000949413480690209
0.000962397820393428
0.00345786140511359
0.00174105901079802
0.00105788382871967
0.00176603130825653
0.0290982362793176
0.00396211926236005
0.00589305328052035
0.000661404556905524
0.000661114387287348
0.000937872601017282
0.000660355986292675
0.00371116975370144
0.000475103577838876
0.000929964520501774
0.00433892741776517
0.000658411252668886
0.00065800949794076
0.00065720194049788
0.00247513355251001
0.03369560688029
0.00222326756591542
0.00590972260933936
0.00931342263472881
0.000653878510002404
0.000653167903595041
0.00369953146836955
0.000232881096311413
0.00151954919853953
0.000651639264869918
0.000651469290656933
0.000651401936882859
0.00194944806189514
0.00221122219610321
0.000900427716601647
0.00137962251013764
0.000661402237788783
0.00151338454712403
0.051007301711063
0.00151312441427499
0.000665995803770056
0.000914508699092736
0.000648524389706964
0.0139504588420006
0.0015109392763523
0.000648310958741555
0.00109687631254052
0.000648233404344503
0.000425047022711201
0.00104784687335991
0.000913345040374033
0.0271256326266515
0.000647104168352014
0.00168134757073204
0.00711246784310846
0.00169346155597081
0.00486540903341273
0.00488055520030877
0.00150238134820282
0.000644268414026776
0.00490127765772038
0.00072088940862822
0.0023360279017424
0.000642362129109103
0.0254577951709579
0.000687616666751893
0.000161184392440659
0.000641729562440332
0.000641359942205862
0.00077404336076149
0.0102159351955183
0.00121526823859814
0.0122866030579414
0.00217027358486533
0.00122490368370323
0.000638783435108505
0.000684114308793411
0.000637241277305995
0.000637086127452901
0.00219706003899193
0.00904710674163377
0.00425944192202923
0.0677685978917909
0.000640031910524848
0.0121966991649353
0.0048358912089491
0.000634315392439234
0.00484080795394483
0.00574918479287814
0.000633975795819909
0.00483511897882718
0.00063302986273757
0.00147435562025421
0.00358638368582161
0.000632499867474099
0.00214806880517103
0.0470553556102778
0.00175606870753694
0.0016058685215745
0.00153823116711302
0.000752622684010756
0.000630925872096883
0.00063032883710127
0.00112494310323028
0.000778304342282709
0.000629635705837884
0.000629152093536017
0.000628955643692914
0.000280836221119276
0.002126015267537
0.0120524445054094
0.0266789799249316
0.000875516078170566
0.00846184429096137
0.00296085529769742
0.00543074549402309
0.000627115768511041
0.0103642873325916
0.00164187518287788
0.00159824523390852
0.00351539718207484
0.000702448362835964
0.000625181863918409
0.00212252378075363
0.01132019298596
0.00315761202314874
0.00163709460555324
0.00179694735957655
0.00150143093640502
0.00395076110371025
0.000624371419573366
0.00266222618770422
0.0115822843306368
0.00505816856866509
0.00408659199759853
0.00394017357896665
0.0272605194273917
0.000628698098747875
0.00322040398096567
0.0335951902371866
0.00110811503524574
0.00489466661126277
0.000682156669131749
0.00143996165860224
0.00705663884801792
0.00159707514155536
0.0023166309313553
0.00124283853644931
0.0379413174247729
0.00169519790159898
0.0046916451341998
0.0040560482352059
0.000616574404273444
0.00459783986658851
0.00319934497874919
0.000615314759732779
0.000725370116883117
0.000613843255390357
0.00545779716505141
0.000864947350205428
0.000612951713856569
0.00393693632414889
0.00452180815289269
0.0272177356795192
0.00465408681820941
0.000791547383139629
0.000611332432218637
0.00143209578287996
0.00386607655526676
0.00233663255491142
0.0006098712434171
0.00400792731048309
0.000862838516842634
0.000741140865809157
0.000911047769259919
0.000856837021081885
0.000819405025791845
0.000607891904175343
0.000856152410268182
0.000606553188698855
0.00392621006750565
0.00152740494713042
0.00232404574716308
0.000623341762953756
0.00286756828489252
0.00383267710380671
0.000848769608734507
0.000604598460655403
0.00460059553767912
0.00173942400899477
0.0449557648546429
0.00419023916090492
0.000851499553347946
0.00206942838255969
0.00460154378479273
0.000974912288727117
0.000645657096677918
0.00060667885610581
0.0115572445416154
0.000837387252028491
0.00157703653901763
0.000851792398059672
0.00230227742671894
0.00380850173645075
0.0462104931746096
0.000777349470866955
0.0107187487883259
0.00115024462768772
0.000848649341232274
0.00157077112805429
0.00156993208291427
0.00172377123030052
0.0104983783971844
0.00658205867803521
0.00283569727826909
0.00156771399913685
0.0013935539246608
0.00163746157468689
0.00410888771044898
0.000894928956513078
0.000597464373346563
0.00378197202250671
0.00228073779397845
0.00282829027406895
0.000865827922050202
0.0013849284909918
0.000811498289388926
0.000595465518118321
0.00090785975708387
0.00145940025986534
0.000633814956482818
0.0094823386474388
0.000955604948780384
0.000889725644166065
0.00653904429117482
0.00308563916130983
0.000563581396021056
0.00155082071654865
0.000833190319045067
0.00200743728436139
0.0113392821636969
0.0426390355746831
0.00548382399110594
0.000829291714159335
0.00199491260761578
0.025195339175931
0.00369219519872721
0.00224095419621058
0.0319048052668724
0.00445535739686777
0.0225359658586677
0.00058663925817135
0.000584934939926005
0.000584859904466323
0.000584570691171828
0.000797323438103136
0.00218508924729069
0.000584105614270715
0.00206407717852487
0.00258844007588462
0.000583609593655997
0.00281795639659211
0.00151626246260466
0.00058338912592252
0.0030269899064217
0.000687165990885957
0.000821209355346736
0.000582327585572864
0.00382964690607596
0.00382940078901961
0.00159023181981216
0.000696156158577207
0.000580378075172279
0.000566350704578498
0.0419768504531326
0.00057950277127541
0.0413868560375117
0.000620336038939393
0.00221644370173623
0.00784230928336752
0.000577172383355464
0.000906692257492961
0.00151111919875306
0.000576566958989064
0.000576279761163845
0.0037314127744759
0.000575815889972461
0.0014613347550004
0.000584072169711972
0.000801608431981397
0.000574063289849629
0.00985992144133389
0.000573947643310809
0.00437827974846674
0.00156972414368684
0.00133496571910522
0.00405741802876938
0.00193389448891717
0.00509567526406815
0.00100427741047396
0.0195133293656069
0.000568735158651187
0.00132338065501039
0.0151353724749898
0.000977023386473014
0.00130407395218842
0.000635577906476576
0.00241912168898776
0.000565915143631798
0.00358174757476936
0.000817934355127304
0.000141895046674688
0.00197477068423109
0.00217683260611802
0.003684979189426
0.00191446963290087
0.00056264422190717
0.000562293405215849
0.000561694089914265
0.00413106577628831
0.00369372990824347
0.00369239895970754
0.000601240610950966
0.00355394144848795
0.000560959402758287
0.00610310576459076
0.00153454450472961
0.0106560930008366
0.00142048491779108
0.00279972982753464
0.00160980495033186
0.0321685950553883
0.000787870971632816
0.00454385130301651
0.0398856204771011
0.0088833694272157
0.00146015926451151
0.00188657891965248
0.00352195599837838
0.00424213449276783
0.000772107151504732
0.00127844598111128
0.000834373247661291
0.000594492503859716
0.022859774718188
0.00188239627437048
0.000554195769414367
0.000772976261526746
0.000780920717992264
0.00188763130701481
0.003507271372649
0.00400561915500371
0.0279600336029253
0.00287151181821898
0.00180679562777074
0.00159006122697349
0.000554981603395595
0.0015114890927727
0.00349352445898135
0.00276375473975524
0.000550709526009916
0.00209283026422802
0.00432338591217267
0.000550540505139493
0.000918056413183572
0.0313222260002841
0.000771908037205235
0.00254326214022718
0.00214206479231672
0.000892898755611776
0.0126870439421167
0.000773541387555505
0.000768341006767738
0.0025347025093532
0.00157700038699282
0.00186033734792983
0.00069386250063224
0.000597501247160206
0.000546977992629995
0.00177846920872606
0.00157312315053955
0.00101118696423418
0.000546383660434782
0.000550136761909256
0.00142713625301205
0.000687421662492007
0.00142695564958518
0.000544687510740665
0.00142636235237307
0.000561797617840284
0.00483907635448147
0.000813682363267854
0.00211017692173725
0.00240800307044296
0.000543232376569721
0.00399574324736866
0.0132920766292559
0.00107461566069662
0.000542134528526814
0.00389190677022155
0.00181011374931557
0.000579591746614423
0.0076872515224462
0.0010000686734604
0.0024493624584489
0.00206040751441767
0.00155206389261175
0.0401232851239158
0.000539117165250663
0.000538254109178463
0.000757489649469473
0.0101712477668591
0.000239828793839836
0.00248141900334983
0.00236563795687512
0.00435331980499296
0.00124708687167696
0.000573538205861963
0.00140271273907622
0.0288076514041478
0.0006317453800298
0.0387375234819995
0.0238036513109956
0.00124429187465317
0.000881050889887447
0.00124498588668806
0.000834818750598441
0.000630659017117291
0.00742419646011664
0.000573935476955407
0.000754923303730858
0.000533418589395875
0.0161701421093314
0.000567906856737714
0.00246639113780047
0.000533000651434479
0.000532798313221553
0.0233627661283777
0.0048766475102731
0.0303038140780339
0.00847897785809184
0.000749932505274466
0.00594262266615204
0.00129585025304425
0.00194760568085127
0.0312597405715995
0.000565895144183803
0.000531244552769073
0.00480274410608431
0.0010165533113761
0.0014545682674961
0.00122198398637184
0.00134801101369557
0.000746871327639907
0.00138831704367944
0.00123177292895976
0.000529218166564802
0.000529043052209633
0.00138434808344685
0.00956785489744635
0.0461705241915226
0.000527969289682854
0.000733292589366625
0.000527548017580743
0.00052734620683886
0.000527320357904171
0.00256662913492566
0.00682698765684244
0.000526299425544029
0.000526183446287463
0.00384253844100002
0.00401486292607656
0.0046770644472736
0.000525747669123807
0.000525718667900091
0.00151301289676312
0.00269123850201249
0.000620270169106053
0.00200465870916151
0.000524123333823359
0.00229493572077581
0.000772341813411386
0.000523773287737008
0.000523507365570264
0.00145001230415783
0.00177367363979792
0.00187743194962191
0.0425693453909348
0.00051599956544746
0.00425792758720901
0.000740748389229523
0.000521016865194362
0.000605286395816174
0.00397468959864233
0.00928856584636952
0.00120662065263134
0.000520244653144526
0.00144371507344206
0.00329081479775463
0.0348930112565741
0.0268988217692376
0.000807137301090889
0.0013590522585542
0.000727288315768032
0.000517959220025202
0.00460679595304383
0.000517329814055129
0.00135541068357777
0.000517144111829966
0.000729133265786579
0.0039448510276761
0.000643014905454844
0.00244450859094193
0.000515465962882638
0.0266803919236533
0.000645417574797703
0.000514225178327523
0.000716165375026303
0.00338106448755585
0.000513896430045911
0.00337873143389584
0.00100739408309307
0.00246723645314917
0.00817740108825874
0.000512959219618642
0.0026218173466616
0.00390867504200156
0.000511956139689427
0.000515771293575103
0.00147325873195682
0.0327725425476677
0.000548370683470737
0.000518495202314191
0.00329694142153885
0.000511319220579693
0.00382261338971401
0.000511126305509023
0.00195216184067145
0.00119030553143361
0.000510852237675095
0.00389706664291468
0.00347603966761112
0.0356798405206316
0.00116433974347597
0.00146608204228629
0.0220321709324452
0.000600732034542875
0.0313223018789393
0.0371807353470665
0.00050868295551022
0.00352978939526317
0.000716179569987321
0.0080900839038958
0.00117730753471753
0.0407450021812569
0.00385784203571378
0.00053745861579197
0.00446286964253784
0.00223921920958926
0.00970829436551137
0.00117848002992736
0.00168250376738393
0.000502493883513361
0.00970658863466287
0.000955177113502984
0.0011547853961856
0.00319311414201682
0.000504002012348638
0.000728684944445838
0.002336007715708
0.00117212686733266
0.000502295808008605
0.00442523721801655
0.0143070283534405
0.00366401492058096
0.000537112846733501
0.00137282856867918
0.00203707764914223
0.0261165319485382
0.000512769345036586
0.0014410670957188
0.00329331135265203
0.00259833803145497
0.000695196081621937
0.00621304943738956
0.000499965403345643
0.000822006498162766
0.0315237247518917
0.00443380717354464
0.000783062947628901
0.000843083443321627
0.00708066003704179
0.00252214155248716
0.00258224877729939
0.000605048761111483
0.00142742381734654
0.00189303979898171
0.000734088220146977
0.015814638874517
0.000527437412776563
0.000660569683515803
0.025316016299967
0.000494425994185376
0.00135385894689147
0.000494284595959613
0.000878226615276744
0.00135185248075352
0.00211117558574443
0.00049264007190558
0.00467753405453357
0.00141353716072201
0.00166640667273938
0.00128674090307376
0.00235321671185159
0.00373571972122959
0.00434850326707786
0.00208860741007228
0.000731943626875339
0.000904332187003448
0.021199765884534
0.000487438082346207
0.00165549455710482
0.0123985072456368
0.000718612242456748
0.00119417603491741
0.000487032295697029
0.000487006691899243
0.00869396173519628
0.000486793098629469
0.000486684478362581
0.00307666504647239
0.000727136449881981
0.000866832996885007
0.000917752936035677
0.000485276668767889
0.000684107074732004
0.00103844548629229
0.000484878708456373
0.000572163736758032
0.00048447105976422
0.00291709946713748
0.000514727093319426
0.00317889756934233
0.00539362067776187
0.00138899973990844
0.000757468657602267
0.000485606677400357
0.00111472402654295
0.0133993945455377
0.00061139759983148
0.000143036635554395
0.00159995616970892
0.00138271703492631
0.00922025712949603
0.00245869727876257
0.00111899546870064
0.000480102926254422
0.00111842985147894
0.000522833866515798
0.000510982088637364
0.000619049984318962
0.0038427991551065
0.0356377915479392
0.000998578706078473
0.000675158269050713
0.00364054485682207
0.0346016301273329
0.000477815903463478
0.0110316284449645
0.000490052706924642
0.0091636068473332
0.00178689081920506
0.00302181226183512
0.000476814768239913
0.00311383437720546
0.0012467471310965
0.00239035786158449
0.00353131257325276
0.00047570470158503
0.000475433850432396
0.00130192029611628
0.00161308526053243
0.00111596931412921
0.0208310009590952
0.000659598398427464
0.000577988375576889
0.00375618699938365
0.0012980674188101
0.000473881024526742
0.0037221530045493
0.000473177107714804
0.00522837313784451
0.00905566163059307
0.0012920038688559
0.000471740061262914
0.000672436652404469
0.000118269816405555
0.000470692433205009
0.000733432911723862
0.000979976188205171
0.000659681485925163
0.000467840384452978
0.000467306462955812
0.00195931941730333
0.000466902790842284
0.000466340677122983
0.00306372938455836
0.00341567815831343
0.00108345331482878
0.00354963055893635
0.000850670935487744
0.000844975803322261
0.000886130202660188
0.000464606231590362
0.000580702001621973
0.00065386288135587
0.00157450774853375
0.0015597825882561
0.00304850178978724
0.00121306544364339
0.000462587799545593
0.00133119009525675
0.00131722571734241
0.00352937075006625
0.000994846354072747
0.00407163144574456
0.00192334931630276
0.00292649280339454
0.000461839764605326
0.00513574580832436
0.0337309230798376
0.000460810677568795
0.000649369832587068
0.000459475786145373
0.00291504469849745
0.00132434644074198
0.000492895496938169
0.000489352924595524
0.00307345403352825
0.00505544130898267
0.00119422840844348
0.000567800884616942
0.0029091245248681
0.0022399520567852
0.00301845971729729
0.000597221519606211
0.000552472008942231
0.00290544397907169
0.000638118648567741
0.000644991550098084
0.0017498013952987
0.00155495447231866
0.00229811864573859
0.000457600653967057
0.0340386374093787
0.00289719493682415
0.0307315029442635
0.00131582227562952
0.000682164554321784
0.00045705137759633
0.0011508262476623
0.000456900932284116
0.00123951807449596
0.000555109974837615
0.000455694532396731
0.000455645538751905
0.00147147209064666
0.00372894247449655
0.000631951487788864
0.000495268528575787
0.00119095665105432
0.00400763748968148
0.0404000386409962
0.000640530247558449
0.00287737522412586
0.0298558936918001
0.000683694243007233
0.000756418683233938
0.00287539945530702
0.00827427148573286
0.000453745275112572
0.000453691627021692
0.000857613851948167
0.000453323334900047
0.000202459313882464
0.000914474878260691
0.00124114691894065
0.000453138908155079
0.000452651378841817
0.00130101097667379
0.0195693133922077
0.00401504170673982
0.000849150129501162
0.00261596706109797
0.000635977380232145
0.0277199746482686
0.00255179236431128
0.000450113470107418
0.0022187796644956
0.0120841967017715
0.00117818174338962
0.00236211365938254
0.00205942693796268
4.58510849841189e-05
0.00129200914732091
0.00819183253993095
0.00271098307045187
0.00284279436545678
0.00198935107758112
0.00063186725433368
0.000710086629249433
0.000447981909389392
0.00289598970533789
0.00352196099861981
0.000547484263995327
0.000447801267612775
0.000502799863424204
0.00151830118692163
0.000727780825634194
0.00294333777092607
0.00341347599643863
0.00128721313490673
0.000468370865037967
0.00122466737122351
0.000897647892714111
0.000450368939715358
0.00353275447577903
0.002318470903905
0.00055950833340979
0.000527079837444178
0.00119931926821679
0.0169121242662691
0.00490423055961874
0.00079965592320862
0.000842512843366972
0.000445096078407977
0.000473984201166017
0.00632566853170831
0.00994262776064037
0.000472507176154894
0.000874879990190971
0.000443515625209047
0.00706146919275116
0.00394087589300405
0.00103217748710782
0.00367663189907375
0.00279580046947465
0.00127342955670728
0.0006169659994052
0.000613256081205258
0.000453558240194518
0.000441820813911
0.00115108509388253
0.000749718694283485
0.00485702092184049
0.00846814922880015
0.000709979944897286
0.000440877410232023
0.000453897846076512
0.000440321752096105
0.000620356601274443
0.000439794438181625
0.0011754670935954
0.000519233430589101
0.00126520500633144
0.000264409619523973
0.00289060966104375
0.000664099465426843
0.000635374375502859
0.00156453119775383
0.00235288837152564
0.00545632844508626
0.000438103449171577
0.00102034191996128
0.000437902593256294
0.000437718210592992
0.00287602006112635
0.000889096921803778
0.000436777123729176
0.000736168503636838
0.000436472496179713
0.00836519533964609
0.00437272173998867
0.00778290481169899
0.00288915988028639
0.000466342663067305
0.00185989477605343
0.000699033443860976
0.000434487724845634
0.00146124864425758
0.000603356061321538
0.00110129689609214
0.0026883601872939
0.00691088114085035
0.000528212158204597
0.00690719347126109
0.000240262869796543
0.0006046227244085
0.0010067375987178
0.00044061901181513
0.000542254768444071
0.000432507174034773
0.000626685918589873
0.000884476605164797
0.00131434010057744
0.0094081782506953
0.000431163301960837
0.00124070580895943
0.00139886168091955
0.000692713706040539
0.000430641305309868
0.00328670320825811
0.000600826702694404
0.000430487583708283
0.00257198676523695
0.000526561730466542
0.000429941111194024
0.00746559113372958
0.000429553922890673
0.000637249756250491
0.00059601269317226
0.00123464182036361
0.00219602086926336
0.00056508202091447
0.000428206757040542
0.00325877493993285
0.00448066320213184
0.000427967954877314
0.000427566145532635
0.00083886148338779
0.0260274675685951
0.00272448445297393
0.000439913092678967
0.00128744240450853
0.000994496297785693
0.000258347648770904
0.00112415817721774
0.00095368843587619
0.00673488204854049
0.000425395248231445
0.000856179317386706
0.000501689819307916
0.000532513944420835
0.000424691576669072
0.000424541913235497
0.0004239785251377
0.000423467362056594
0.000423282507361136
0.000423034170174323
0.0025397617690196
0.00528260637052019
0.0185406710141287
0.00282436628008104
0.00317961302301334
0.000452159902535138
0.000276607998118943
0.00289889019081818
0.000421348857535941
0.00288510655813219
0.00215919997357482
0.0028574501153259
0.0229180858786851
0.00115349741105184
0.000421123731234017
0.000985673440067083
0.000527865853298222
0.000420918896480646
0.0032030820355859
0.00142786143675657
0.00733511089092749
0.00387414272747056
0.00218223684042817
0.000420099480794249
0.000592180692322349
0.000449840733602538
0.0019855566863834
0.000418757330088018
0.00318702920987179
0.00159907573138731
0.000418533493357745
0.00279627331620006
0.000493771912694881
0.000417857746146575
0.00204997673813231
0.000493867145811677
0.000446672211640193
0.00205569641827493
0.000767774489187143
0.00044526707742226
0.0256615435194458
0.000417084202532115
0.00800598668265032
0.00109293173718803
0.00115812952084948
0.000416820806997849
0.000416745507454076
0.000416637158988029
0.000501532984907805
0.0181441318636522
0.0043366025151133
0.0101912417857871
0.000415910172831114
0.000415745853757127
0.00113845580417354
0.00369602084580175
0.0182305783967565
0.000490671002309128
0.00145473234111319
0.00262820481731535
0.00113512389571828
0.000441270983571204
0.00855235828914525
0.000951141195441201
0.0231786695094826
0.00484065626361175
0.000468846985836523
0.000562083501777819
0.000442523508090238
0.000412706931366744
0.000412629768112364
0.000412214808289835
0.00096006737085842
0.00103735073997079
0.00790215031641386
0.000642763010984612
0.000411104668294913
0.012103717401071
0.000449541438677989
0.00365358032250355
0.000999239053843813
0.000410552480446748
0.00767683489110232
0.00112146238483957
0.000337206857669384
0.000576237722890039
0.000408648600231946
0.000576097655770485
0.00138494237513507
0.00138590652764178
0.00138439877344
0.00283335900739773
0.0010679555585069
0.000181935263715466
0.00800322582994599
0.00211403522772817
0.000818432653862456
0.00780483212262395
0.000573265370797299
0.000406410678506467
0.000479903321092272
0.0266967288671184
0.000405808540299509
0.000940864412966237
0.000405704839785509
0.000794225508812956
0.000404605331575382
0.002660932822116
0.0013736680317717
0.000404350764080322
0.0182214488398184
0.00209819684856675
0.00105856989398774
0.00116157296824273
0.0025563868234592
0.000402714279981536
0.029965150667292
0.00237371899067253
0.0011026622583081
0.0337476488685473
0.000402072682588
0.00793554941918131
0.00208757244379382
0.00264214257038359
0.000983087748924702
0.000400810052533762
0.00246738193792143
0.000976556100278142
0.00328653148406267
0.00040020932482392
0.00040631155326093
0.00056383461834038
0.000472175997806092
0.00171182713282288
0.00253210632381447
0.000555416121552137
0.000425504660344401
0.0174817531967033
0.00170667521329865
0.00354898405199825
0.00354568216235057
0.000398576287277971
0.00705575530527195
0.000485451575067931
0.000922888105032845
0.00509802871907086
0.00353852369004273
0.000423643017677616
0.00303282595604842
0.00303224628874726
0.0213783396099976
0.000559754157419037
0.000468894938666496
0.00103996448197286
0.00251343879787334
0.000445558763166324
0.00103905896251851
0.0157189111365754
0.000923399409859845
0.0010326652640758
0.000423832867363304
0.000396364153860242
0.00302942280406148
0.00145744756765285
0.000401995725868259
0.00132905799226472
0.000422882871372067
0.000394604863762686
0.000634100532562114
0.0230800165132735
0.00133105746756926
0.00137934898564476
0.000394449826254408
0.00264018495865651
0.0143200274002826
0.00280467690547195
0.00103090508324136
0.000393158170488882
0.0111991149654652
0.00413861775599184
0.00107595174918141
0.00112956418342768
0.000529593987904471
0.0172064499300526
0.0025790842244006
0.000115729316225564
0.000546400511572042
0.00187951685707089
0.00102524282580683
0.000390486557799935
0.000390893219494121
0.00697517519298026
0.00254378324385606
0.00090972634824724
0.00169449616765142
0.00132136217381748
0.00256506203650963
0.00238248621518085
0.00236967667096785
0.000405899979744076
0.000831624136614843
0.00112144125339781
0.00747716337708487
0.00039140290914792
0.00705342865280928
0.00074545344936747
0.000416709478643354
0.000388930959408563
0.00121519164521979
0.00246368257321408
0.00101927880883231
0.00220472710993063
0.000416646079065867
0.00220432221152286
0.000388797573329978
0.00184172919655587
0.00345638495038589
0.000311120137312461
0.00129526931107314
0.000415978032588782
0.00240632021140581
0.00196893748517548
0.00121887716673858
0.000387518776017911
0.00111504173474951
0.00100628860527293
0.000404399030191658
0.00143632023642334
0.0168641625511839
0.00218960968988287
0.00291896176474195
0.00111161240929885
0.00741212099275697
0.0029007273922755
0.00142689316884813
0.000897119870341511
0.00541858517732716
0.00342366722511042
0.00132227949075117
0.00332922027618351
0.000410385650824884
0.00193248421952708
0.0252555368434219
0.0083074722860656
0.000900334348393052
0.000850697312708034
0.000383438747182942
0.00110290914703945
0.000413240081308006
0.00054414208524244
0.00153215788889368
0.00247515358054009
0.00201163434345585
0.00242001527123597
0.000572052372370375
0.00119355035091036
0.00654503524942832
0.000381042430310901
0.00290333370420603
0.000379985502053774
0.00118292971155671
0.00133102387220862
0.000450957799670658
0.000378974934913771
0.00458082885708963
0.00043247214014054
0.00603214003716919
0.00239694450634734
0.000378311843302656
0.00336415118209532
0.00725118159542098
0.00985479633031575
0.000377595690491501
0.00288133744733138
0.0010338702853829
0.000622453586950418
0.0013170160842466
0.0028900856476041
0.000710385336980132
0.000545367781904723
0.000377273397416704
0.0231953483481422
0.000946770664384481
0.00187417767056132
0.0246994272330418
0.000955928724932381
0.000566446112046684
0.000376610568221497
0.00108222609972242
0.000375937003954729
0.000375833209953478
0.00100052105986188
0.000375494723838592
0.00141494979598874
0.000983137296962729
0.00221472033248927
0.00334127516835953
0.00333020043724272
0.00109392479310581
0.000373907836854409
0.00389133019356038
0.00107417740714027
0.000644587922636254
0.0019101234644285
0.0212309455335023
0.00037296570139532
0.00284606105300745
9.36394592150328e-05
0.00292662829939835
0.000975037539152907
0.00240341562821791
0.00248613635844622
0.00463711853437026
0.000865761872126957
0.000371640126772306
0.000371429615588672
0.00126063297495899
0.00283400172626999
0.0056518384930144
0.00113617370240169
0.000370111180475731
0.0100505786125283
0.000514202077252083
0.000764002913691759
0.000160358227643897
0.000369749614775928
0.000369476587921337
0.0242955352461632
0.00525238132090181
0.0162107379126794
0.00154915988999297
0.00189376126011342
0.00319883210323678
0.000450950568140326
0.000368446701780694
0.00280955709138296
0.00233111313669524
0.00538369845460122
0.00585996722498884
0.00203468712117616
0.02659324717717
0.00105694241036323
0.0010052462987193
0.000854949403282009
0.000377757243895272
0.000366805093215336
0.00036677213204605
0.000517027989267609
0.000366484124943171
0.000336032506846075
0.000365999665683783
0.0160571224590933
0.0119912609276966
0.00582647862330763
0.000363411841793165
0.000365153070481509
0.0012388702135805
0.00100026447056971
0.00404628029064261
0.000375133491451226
0.0134054421883331
0.000364557756888612
0.00239840296783449
0.00150978295279268
0.00186524308086143
0.000364306992716697
0.000364009098013195
0.00036372313708359
0.00159336029435267
0.00276773979316873
0.00036363957762984
0.000363228418808294
0.0021459952246639
0.000379246369441352
0.000839764925530657
0.00185835829724552
0.000362699696401766
0.000363009171491597
0.00155410022529075
0.0212232499721072
0.00322671486264836
0.0026965442199756
0.0034486415595083
0.00577412498883055
0.00188269186751549
0.0022935391637794
0.000361984164810937
0.000361885012902338
0.00237928401782042
0.000361277034683751
0.000361124932814333
0.00184667288954684
0.00691086194307046
0.00371675756139371
0.00273861183177978
0.000359416659545457
0.000359321029869548
0.000359077086846142
0.000403379744103322
0.000498763091125069
0.000358809020630227
0.00169849481271997
0.0009473637569909
0.000499906584187073
0.00035797580115498
0.00261928270790696
0.00273344325300344
0.00103026490625589
0.000831831240227256
0.000383350574213068
0.000357425590111319
0.000357396164742184
0.000832588490019626
0.00045081280777354
0.000357006909950275
0.00262609716753876
0.000356843953067289
0.000380011676722663
0.00225984774708793
0.0018624189828943
0.0125540291836355
0.00225032921461456
0.00136132350366646
0.000355965950996295
0.000605732101673315
0.00108837541060013
0.000387611691514641
0.000355768124770271
0.00504810180410397
0.00168433586051599
0.0027110860604732
0.00100138015682174
0.000355018657762024
0.000930342628922969
3.67035641367051e-05
0.000378001353602812
0.00114586214534195
0.000832401416006299
0.000354597213992524
0.000497324456632411
0.00184198937321375
0.000364785992382592
0.000569307109849615
0.000492372731754615
0.000824571047264032
0.000582959076969486
0.00262547909846629
0.00132542252232094
0.00180855058899615
0.000353156907927605
0.00268776511160971
0.0016729318786209
0.00167466304392628
0.000645182640760262
0.00204284419897171
0.0200600330188999
0.000494541022834318
0.000923480766728613
0.00195954883988445
0.000741769130431332
0.000415952703521245
0.00121626570499083
0.000351971482896533
0.00170963569956152
0.000351690240189378
0.000490584702167362
0.00627341617433135
0.0026689958872939
0.0368999684033094
0.000360735232517964
0.00267265438737655
0.00101033790417369
0.0199761378743094
0.00134085950077137
0.000911992572982825
0.000375892419850048
0.000424152102256244
0.000350406605213446
0.00165998225079165
0.000349777119841831
0.00338366587289877
0.000371431598545018
0.00383186211153637
0.00670276790736367
0.000813640349174297
0.00732964788966704
0.00117620458404987
0.00229411623583809
0.000348568325407184
0.0051809913283152
0.00042826325670778
0.000810600602093124
0.000800781851219939
0.057131601512987
0.0208856123920645
0.000370259566359288
0.000910988585543701
0.015159305690651
0.000357907714847825
0.000347390758600941
0.00777050632253364
0.025812679942968
0.000722634436641685
0.00215306362214795
0.00210277793678567
0.00196301747075331
0.000346141334387828
0.00617740907198555
0.00179754749247431
0.000540449909040152
0.000803208725864176
0.000345570516254082
0.00262963398239768
0.00382758952385826
0.00218547690382349
0.000802816242573752
0.0228471928640196
0.00281690668188017
0.00129715320437086
0.000344147030098941
0.000901596467980209
0.000575343585189734
0.00166248176637423
0.00178660572262887
0.000343537663698949
0.000343479063713702
0.0026198383354249
0.000898962012026935
0.00260976175888841
0.000605335448844559
0.00194068307359449
0.0201107698454313
0.000615465941268383
0.0150072054293024
0.000347864300578554
0.0149818401014722
0.0061893453371811
0.00034114436727222
0.000341098284136467
0.00117782337988569
0.00143054024544084
0.014946832861555
0.00506047241431178
0.00254851072367984
0.000847577542047629
0.00034022141375474
0.000340202249574163
0.000339989222801251
0.000339916251138044
0.00249906544554258
0.00219678626483227
0.000533471462768678
0.0116449190402131
0.000789459022511944
0.000510226182560742
0.00533722593732557
0.0223117581292302
0.000650346346248112
0.00212246522033601
0.00043204104494193
0.000515714909751001
0.000338766867318273
0.0173447648065657
0.000338437253344105
0.00173469763783113
0.00257224065513852
0.000972677566741911
0.00638067073946683
0.00901219649585593
0.00300393482216509
0.00300251227882155
0.000337473496984906
0.00191100988915384
0.0250870520005174
0.000219719252397958
0.00299754216389843
0.000336741908469172
0.000784156191014935
0.000336555204084977
0.000638771781497971
0.00216195774743855
0.00275859851575701
0.0240472410199189
0.000336045861501234
0.000333839531838287
0.000357496010215923
0.000356747125995351
0.000884313814489647
0.00091672483444319
0.000334693791991732
0.00189653090863629
0.000779434154211085
0.00124438309150843
0.00552988685421266
0.00091558884824755
0.000408685097573896
0.00370567980151491
0.000777563835826991
0.000356548141812908
0.000465218209266635
0.00296451882604403
0.000333228953084899
0.000872984418889075
0.0194741688235804
0.000356396550840062
0.00138439601586308
0.00033253525314148
0.00210642317644255
0.00210585036143645
0.00486399869498003
0.000506060603473674
0.0240632712177804
0.00188352703301273
0.000332277558589611
0.000353706853528356
0.000561248445847632
0.000955291670226304
0.00140483048822045
0.000337260696759473
0.00528393714050277
0.000403688281798952
0.000765330737911047
0.00156915251421672
0.000331318361802094
0.00635712319511385
0.00209829684054424
0.00943682657941119
0.000331065695018348
0.00209569259038533
0.000866919090728822
0.000464186366630895
0.00189305906487306
0.00171821677590095
0.000859058515393078
0.000773812350669202
0.00033034203080208
0.000950124958920711
0.000330020120685422
0.00251673997453906
0.00545186497583185
0.000416789507100567
0.000329456963245847
0.000329262579639413
0.00385275116296808
0.0144388078559869
0.0192497596601894
0.000329024998319015
0.00111686850245766
0.00076578341820334
0.0197412458921095
0.000328678462843905
0.000328496992654661
0.00144774932744024
0.000899116665895277
0.000514899417250237
0.00207785181691743
0.0143904351884148
0.000327917352122013
0.000327872598300402
0.000485396697445553
0.00249185600253024
0.00405083312167107
0.0224555338992507
0.00291425898283406
0.000455291809861207
0.000327522648450836
0.00339988337249703
0.00032729391596811
0.00111127097820593
0.0393821979856278
0.000395042772769717
0.000796219613920115
0.000509464878153971
0.002569543616858
0.000938802048824572
0.000326123310112924
0.000261131792589909
0.000325880303065384
0.000489641422469249
0.00799245076031844
0.000325546549526105
0.00206213405912665
0.000396368549929899
0.00166501139546396
0.000334892985225461
7.77664557541414e-05
0.00206000507016191
0.0185055333698398
0.000756425095544575
0.00250338308657172
0.00122254724108781
0.00205525409092049
0.000574173853607345
0.000324115894769249
0.000323723872786116
0.000755077562971616
0.000849113799297602
0.0184288500614799
0.000323629593209951
0.000321872229819722
0.00239981254353139
0.00287277874542725
0.000753338673099589
0.0117604037596791
0.000752917842239742
0.000507140756374952
0.000507142623048562
0.00224310949073763
0.00039330014719896
0.000322772521096337
0.00318186758998754
0.00691694743912712
0.000211239478891318
0.000322443210593207
0.00134684964363958
0.000680673160071752
0.00122942302787831
0.0105368526484016
0.000613715782355329
0.000321678861510104
0.000321241558886596
0.000344035180384611
0.00087948793845534
0.0232557975801224
0.000879413750436505
0.000143378290723227
0.00308731213067123
0.00144203808173743
0.00615372588574978
0.000745785995049239
0.0031012695138018
0.00243909553500007
0.00912285617471923
0.000446160326277405
0.0237705347194168
0.000830819720306784
0.001083115129726
0.000318868208552455
0.000318822928322938
0.0112621285848114
0.000871783889850319
0.000448893799007051
0.000322472510709994
0.00107987348811106
0.0219407378241757
0.00107979868521362
0.00164976383101834
0.000475614717865264
0.000831172911794145
0.0201774833207366
0.000661158138932364
0.00235089364229845
0.00047486134119714
0.00202611786959783
0.000316446309433207
0.000910418976204875
0.000321689207487024
0.000316100094312433
0.000326258979485394
0.00032145201001545
0.00241048401355272
0.000908075780130507
0.000441563771790566
0.00238331161189877
0.000826568269959835
0.000507003891473759
0.000315292384788638
0.000907253490334774
0.00149330804413955
0.0016367693025808
0.00174006602670854
0.000314586089149206
0.000314569409788843
0.000313832554131433
0.000314242483963319
0.00143891457417411
0.000902919266205445
0.000261391882294784
0.0015032396886736
0.000313880117130757
0.0067300370848205
0.000902136213818164
0.0383867769058747
0.00667253542623884
0.00167731733291604
0.000503995177962626
0.000857837644293429
0.000313266699386513
0.0267710993091182
0.000461553995435436
0.00033527051371618
0.00137057348482517
0.0192446766911318
0.000723859625155222
0.00151977549308446
0.0251941373359187
0.000312491407674106
0.000489938320956576
0.000312094360457624
0.000311560211236979
0.00147139910238645
0.000567691947076486
0.00133241679936056
0.0209946084007487
0.000600200039001116
0.00162375923866552
0.000310789795098059
0.000677195190256587
0.0135350924446163
0.000813663346974548
0.00280180660366025
0.000526515529481549
0.000310171608409295
0.0203785344911342
0.00493510404343553
0.0134394864074783
0.0168391119661103
0.000431677881732577
0.000431006212267045
0.00294163440492794
0.000715579160862108
0.00168618584830045
0.00274657803315782
0.00123905167984777
0.00195232673404578
0.000308057211029262
0.00234103246018808
0.00123113100550639
0.000479484787499211
0.00272930283201075
0.00301850398640606
0.00233562885749465
0.010651541790238
0.00145373697256618
0.00588707779683958
0.000306576340786714
0.0219505859702178
2.88506137544129e-05
0.000314513585859876
0.000306438577870409
0.000308806841264559
0.000416826418252679
0.0087316043336431
0.00197444878309583
0.000306100866842926
0.000802091985309492
0.000801344791124083
0.000304592321215338
0.000898153464562738
0.000305367799849339
0.00173066854137101
0.000442590257679797
0.000199741094703183
0.00146327962259009
0.000424864087923497
0.021807580788951
0.00998002972786105
0.000304305662717128
0.0010270618675754
0.000303960870773569
0.000197280548104838
0.00103090224150097
0.000325499570965405
0.00030874692936079
0.000443306764645714
0.0011577973598178
0.000303042658886487
0.000302979697863408
0.000385437460574769
0.000174503889527535
0.000302730887279355
0.000302403604560751
0.000785871950924756
0.0221115488205014
0.00157101749222617
0.0224857980319591
0.00106888612227367
0.000706516374067826
0.00299874804823341
0.000301739489359847
0.0171714001327072
0.000190558732681257
0.000372545361790466
0.000306765472519569
0.00328393263724939
0.00674822762705259
0.000765548970110411
0.000321895880155262
0.00480106420626217
0.00102319829870743
0.000420088431335035
0.000506665540943191
0.00190704398620158
0.000423765456551217
0.000700889096075395
0.000300766100934774
0.000424059063342466
0.000300623561270707
0.000788148446902719
0.00190506479399623
0.000300708323465866
0.0019003893326749
0.000787479802417036
0.000300291464351337
0.00042323935671527
0.000300751566603506
0.000507349145704062
0.000299414348718899
0.000370958824636781
0.0130571160275683
0.000421972228520081
0.0222650146209575
0.000299111140718482
0.00159760178139223
0.00188662608508831
0.000298537057042997
0.000418912253469374
0.00029837360960422
0.00029836426473474
0.000468931652256952
0.000416024257237224
0.000490482978193481
0.000432273344741764
0.01022247459882
0.00113799510723032
0.000296447579624122
0.00100586802455825
0.000856577311538835
0.0114640633889219
0.000297566537856633
0.00686433769209633
0.0019538960488958
0.000367789624122627
0.000297939803853708
0.00100420544170509
0.000691125665501795
0.00152208929935224
0.000296443178864029
0.00225475783797483
0.000296127116191147
0.00843739848958313
0.000237381911925635
0.000686412598321716
0.00221030046419969
0.000581151493358217
0.00143062168154296
0.00187348509078034
0.00035243386109029
0.000310607211393935
0.000295665552873836
0.000497385626471576
0.0104901874171935
0.000429431115312492
0.00194067975828643
0.000306658474948254
0.000441561567624829
0.000685702391535122
0.00223214857072522
0.000417375042699456
0.000293918652075258
0.00010414988422647
0.000294040361242435
0.000294009453559594
0.00242874808604126
0.00247233094996116
7.3710433183127e-05
0.000803830528338051
0.00192521068989896
0.000217168886485534
0.000292311872540287
0.000292220909314646
0.000292176640541122
0.000411506461462508
0.000279000467016127
0.000745085386798748
0.0110472810485539
0.000289687127631276
0.00305417224541634
0.0149395260625594
0.000290839715912701
0.00075553036526496
0.00170382679494301
0.000761791834778066
0.00119877104198343
0.000621414811878748
0.0022146531777469
0.000758612046157326
0.0235516923960497
0.000759801958289556
0.000289916040984141
0.0304382353583676
0.000289705467639921
0.000289679394582233
0.000289592709627438
0.000786256909621615
0.000832814997947363
0.000673657892422885
0.00257084062170354
0.00083172497029472
0.000356997536545645
0.000288632257167045
0.00198099053382881
0.000288521239026281
0.00238956528163865
0.000288431539984477
0.0125224132873833
0.00075542819297569
0.00215246372190804
0.000565363654360418
0.00219258508155251
0.000403985992321845
0.000287801522873097
0.0126273037375932
0.000287635495086368
0.0213984246508443
0.000287525816891124
0.000287910858075874
0.000405057473378958
0.000359550873091674
0.0125141813818046
0.00408194402542174
0.000290833211967008
0.000286847948430059
0.0125105924335365
0.00126952649551564
0.00218055286844615
0.0163063193134794
0.000295105480196755
0.00314905041014249
0.000397819735467218
0.0010619217758844
0.000750153774401441
0.000286189859240393
0.00040335124829044
0.000286099324073516
0.000285441966017901
0.0212352845591826
0.00028526043026777
0.00747817579120861
0.00461105623364358
0.000285105003128896
0.00224490509170352
0.00988458955490207
0.000509342656958401
0.000584127591211586
0.00136183865979672
0.000126975005403021
0.000206448298185719
0.000745446757362951
0.000803275215678824
0.0025259632165308
0.0123236148107984
0.000283824028339089
0.000399308599240032
0.000283427728163684
0.000283345943822074
0.000393627769395535
0.000283243900066323
0.000283128816464736
0.00206155654872292
0.000282154620957538
0.00179059670988595
0.000960283549040851
0.000282509459093899
0.00144465177416978
0.00039769129318934
0.000957317256620769
0.00211843140605604
0.00100444375310622
0.00523644192765951
0.000392923040562613
0.00178412389106789
0.00125332760429639
0.000342862074579834
0.000802308681288213
0.00178005385420575
0.000394695709650833
0.00464492716160699
0.0023032223538393
0.0103201485460579
0.00377516401762878
0.00572559395406668
0.000389489607233964
0.00107049645914434
0.000280050002861423
0.000282307330357886
0.0010544959761278
0.000394363297956048
0.00148062380471788
0.000732631409135032
0.00232647170659886
0.0158978729372009
0.000278883557907944
0.00219256848997281
0.000647450586322939
0.0045161070994428
0.000169534478764247
0.000498474949599845
0.0260711522354778
0.000278217400234929
0.000394387411164373
0.000513827421300555
0.00118619417414262
0.00027748468614189
0.00192723756593431
0.000274463872023065
0.0291088978123249
0.00240183242381536
0.000294198732094477
0.000738959458616809
0.000724274346653762
0.000276287771165593
0.000348808947345665
0.110409094608972
0.00218280184551638
0.000716982683360449
0.00160432197938839
2.88301776860041e-05
0.00122358295466014
0.00075533038553051
0.000275588950600838
0.000384453433006432
0.00017419119324594
0.00120596791314538
0.00174364777655116
0.0156644763553876
0.00145425002036583
0.000387473594121474
0.0294683889728644
0.00190453618848054
0.0156349733209594
0.000639998661359911
0.000639702407414588
0.000714357762675795
0.00120118358429799
0.00389720171706622
0.00142458550288223
0.00474766367653868
0.00631829315657232
0.000887909353380178
0.000770831044415279
0.0015492404783129
0.00453886365061095
0.000693980650222127
0.00181161937330697
0.000273026504455991
0.000415569783217809
0.00183851922315248
0.000292344790218924
0.000438319263943881
0.00935191969210758
0.000925216232978188
0.000662367467641664
0.00207791458858318
0.000342021052498383
0.00027225038559745
0.00116279249621297
0.0017880964006982
0.00091980038209347
8.81243114036142e-05
0.000271624146459027
0.0202666652005511
0.00773747996006342
0.00957057914565403
0.000382023967210923
0.000271094495349636
0.0120013815036789
0.0118882968080451
0.00196688891248229
0.00299301308474391
0.00202077374361162
0.00240791396770683
0.000629065108418542
0.000702813522313739
0.000295222076207117
0.000270315665564047
0.000708224067083382
0.00199375374527959
0.000777288437240919
0.000380831944069069
0.00158041899283938
0.000739321173201473
0.00026995437565219
0.000391522628236246
0.000269879934673669
0.000378804235372061
0.000421255557171587
0.00481217140879064
0.000269578789286594
0.00205744449779221
0.000349216188826765
0.000913512234654722
0.000626927698859265
0.000269015105224901
0.000287772289859838
0.00119294538649314
0.000268683139138312
0.000376959562099858
0.0103432372490041
0.000268270494575577
0.00211978370903205
0.000267937789765627
0.00176245846692931
0.000596420442496507
0.000267771651138707
0.0149987636492416
0.000769901275051362
0.000415448094039071
0.00203364728464382
0.00026706106898374
0.000266962857836005
0.000269133721591329
0.00043991831277469
0.000766636319345703
0.000905001268699778
0.000266446464423665
0.00138274482569381
0.00476301712454373
0.000266037801287287
0.000265937477304945
0.00236519641246181
0.000265835400351663
0.00198432270218782
0.0118258635823561
0.000618931899940965
0.00167995115165614
0.000658918832706571
0.00195830411044126
0.0165663106859065
0.0016782926119197
0.000616642226955126
0.00159407444664327
0.000669377186345709
0.000368840390757921
0.000264148701788544
0.000704912332673037
0.00117065208944254
0.00149697225228826
0.000824158321064943
0.00244177880162028
0.00149584776306541
0.0011208609201407
0.000744389485132467
0.00060895259140004
0.00197046927104413
0.0184234807173052
0.00069023305196313
0.00308163314641311
0.000260397404764367
0.000263266222692326
0.000262477236823593
0.00106313774790571
0.000788908937144001
0.00172632154215229
0.00114848859860651
0.000262247993284182
0.00200101798708048
0.00233234725297297
0.000408693816430373
0.000369626429163153
0.000372247696857935
0.000262095913038761
0.00571679328595542
0.000157931115326115
0.000261980945495141
0.0194860095554989
0.000265622459835611
0.000261690127615171
0.000719656850166951
0.0250694906770742
0.00199253762290712
0.00559850676686899
0.000261028825830919
0.00065095007974749
0.00895192370730447
0.000839734155947126
0.000866973089494945
0.0148332672115096
0.000257953088731537
0.00158842000651713
0.000260570177542908
0.000606988149054012
0.000442577067520857
0.00178868861563065
0.00201332236297113
0.00164803570486326
0.00197823191790156
0.00123192497896403
0.000278693291659063
0.000216844838228825
0.000748328362652291
0.0038759742107734
0.000259741608742594
0.000711227439780512
0.00063233118234792
0.00130369185410965
0.00190783447302756
0.00164254396830874
0.000259291699368423
0.000259289350606843
0.000259293153232976
0.00170548666673976
0.0036856865240104
0.000274980225127116
0.00025911600371124
0.000259097941219556
0.000370042347704353
0.000879106731552347
0.000708661269969105
0.000258478584167997
0.00523071214433295
0.00229878510751435
0.00866575017056149
0.000669533874374569
0.00152556052383162
0.000364077631396583
0.00041483199054737
0.000599951618005854
0.00122185036044752
0.00179071920885694
8.74831198160948e-05
0.00343467388725192
0.000257482037255208
0.00218937818510786
0.00192408227419624
0.000454912892843198
0.000257072409812748
0.000257027859897095
0.000872495500716408
0.000823493921742793
2.61289641656907e-05
0.00195039167768314
0.00462717469240776
0.000695299598745791
0.000360517204603697
0.0169220228042736
0.00194305744320007
0.000668723127126372
0.000734800931406901
0.000255181350681516
0.000272573772325566
0.00194476823226582
0.0212386200825157
0.000262669598722546
0.000254446629220536
0.00488286237464739
0.000253255124817913
0.000649232416276623
0.00404676916067172
0.00193215803779562
0.000408049867147238
0.000263755766080512
0.00025355228816273
0.000253540871904474
0.000253536767157228
0.000412169662713888
0.0056699775768987
0.000589193254642707
0.00169521208720481
0.000281643854602154
0.00205878879934864
0.00110724052878466
0.00485062684406408
0.0270643951427026
0.000269104449959866
0.000252645842535981
0.000691856601757842
0.000281706404999751
0.00106173746869511
0.0180831878857693
0.00205850395733016
0.000252441264240102
0.000613987923305785
0.000252394933865479
0.000657237805428859
0.0112297215162469
0.00229273603357988
0.000660726600499113
0.00057626782997137
0.00122387409488033
0.00617207094434485
0.00159509001531858
0.00066530196226878
0.0109761097641267
0.00102087127837435
0.0109747421677111
0.00086837188128297
0.000251517658586547
0.00188222233625921
0.000517168921403658
0.0351054469475702
0.000585669469866216
0.000585508488048508
0.00122189172071739
0.000251238023483955
0.0012025506376608
0.000111884804099734
0.00118860378656212
0.000583471664035988
0.000250647062610866
0.00158767810486737
0.000681357049612269
0.00275541837093552
0.00220971954078526
0.00130111765846118
0.000250376755329029
0.000250101550579086
0.00163524475570506
0.000393081489497507
0.00279236996918868
0.0203043371257685
0.016307547067185
0.000249881833837545
0.000249850056590198
0.00190641942939835
0.00158176959420138
0.00190551389294698
0.00120101657767747
0.000839895339869777
0.00484722951989725
0.00127650094937145
0.00129580451120325
0.00129552221788786
0.00216285654693849
0.000652930466427881
0.000249066229637339
0.000637256124220706
0.0035401335930688
0.000429046975082564
0.00220962903135092
0.000248827646551978
0.000248715796178995
0.00986008231092742
0.000565991423452936
0.0022110669547691
0.000532148841414958
0.00358791604045211
0.00104124240541806
0.00163416915582895
0.00163379113187316
0.0107335658056788
0.000248018606193711
0.00384428169218868
0.0033645536346643
0.000247954359928694
0.000311442644671788
0.0047583894101382
0.00203409918544827
0.00059618424918935
0.000629253527914412
0.000643434131469725
0.0184144132312403
0.00131244328458861
0.000647646237213472
0.000419320194325584
0.00107477910383873
0.0240981620119133
0.000646508759879197
0.00188157705238774
0.000161508202390096
0.000246366915027055
0.00178383524344937
0.000674420720745257
0.000246256598339131
0.000246224516007118
0.00349880708821405
0.000246069236071941
0.0144661819509527
0.002187427181957
0.000245807148634173
0.000263014863104923
0.000434921515410682
0.000245281871964614
0.000243967209729773
0.000303372719594625
0.00051360308317903
0.000244505880597343
0.00138533607915075
0.00115794610554814
0.00186369999569547
0.000975989345809933
0.000752912072615532
0.00467480271371879
0.000413413646888382
0.00694078504894829
0.000243444330916633
0.0180898425020085
0.00116083148373242
0.00921315172307516
0.0016869071966151
0.000242720814859566
0.00116181090535045
0.00423021550292687
0.000108141432506171
0.000563945277321085
0.000821709149171907
0.0011459879124352
0.00082004643007964
0.00384922313617709
0.00023660134423236
0.000256725241215051
0.000694477357389002
0.00152858977362531
0.010523439779268
0.00184058263895917
0.00201240725396987
0.00101873168652464
0.000407736217105135
0.000369434629648202
0.000240859785136574
0.000240737044426803
0.000334363585623621
0.000560176318965339
0.00402731100708152
0.00037864877101982
0.000244503571960017
0.000240166239772006
0.000255797721312414
0.00490364391122143
0.000555121188717353
0.000690408837087969
0.000649310693296347
0.000239812996152488
0.00822308249608009
0.000239661315370173
0.000440575436268578
0.000722684515008974
0.00151604399869859
0.000302109476187846
0.00179204099650452
0.000106642789753032
0.000655021008717487
0.0122430735315972
0.000354131948778644
0.000626147227876138
0.00133568609343021
0.000598412939501849
0.000345581035128974
0.00212355847795288
0.0156972464784454
0.00122319457832291
0.000238503769316235
0.00135143424629645
0.000238393427055715
0.00550406450951245
0.000238362391920575
0.000238350994309437
0.000238329707660538
0.000642232090270744
0.000238158308187451
0.000238050997498227
0.000771243149171518
0.00024998335630652
0.00177767609555206
0.000684663909504104
0.00123553283458761
0.000237699884351958
0.000895663786788214
0.0103261223212542
0.000622763744277785
0.00210923815950521
0.00023746727157874
0.00422406640842466
0.0033732428954775
0.000254245447134507
0.000604930509570935
0.00150099974169914
0.000244060352894058
0.00218021970063657
0.000252104161478549
0.000240076564868485
0.0107614284264775
0.000802795861116167
0.000550747065936582
0.000236356320136609
0.000958398164438736
0.00107768660496362
0.000635875957886276
0.00122646831542003
0.00275224409609805
0.000590072496741132
0.000617756303242083
0.0031741657059403
0.00452388033980932
0.00191640648645486
0.00120696379071711
0.000286281988782423
0.000546848046302019
0.0144575624141278
0.000250303846507576
0.000234991414229331
0.000234927378776376
0.00122071677121348
0.0020883625760034
0.000234734128940237
0.00644064491723179
0.000605938620321565
0.000234447815412619
0.00154166516463022
0.0169488175678942
0.00121633022489117
0.000233871258455803
0.000605315171287267
0.000153171362079514
0.00372589353382618
0.00211751092672856
0.00177669310561344
0.000544412477050928
0.000595584847977882
0.00041276991775999
0.00119458085058695
0.00177797887218577
0.00371761222740469
0.00147713874436614
0.00023309808127051
0.000892345775444675
0.000621953206617786
0.00054281449535991
0.00177238169801504
0.000542296418465023
0.000328170721259942
0.000637361578735101
0.000541950626332708
0.000232637446343833
0.00147240466182295
0.000534140279338274
0.000232269217602078
0.000231988277756866
0.000635340363971386
0.0172975769354465
0.00116978571098982
0.000248190938418827
0.0024376325002675
0.000231561401990382
0.000313013686904867
0.000231530205372554
0.000235636728246005
0.000290095343113427
0.00169903123225629
0.000665829376894027
0.000544809815424484
0.00175953628284416
0.00151468579473553
0.000291859070701083
0.000785198431795751
0.000231130602652348
0.00109496854697161
0.000538012019087336
0.000320749048244044
0.00124366440345903
0.000230831006071474
0.00328068272723975
0.000102879202008103
0.000102971080980925
9.99758031392047e-05
0.0154866651840829
0.00381115709605039
0.000112039565113337
0.00269459800943382
0.000924080357614661
0.000500264856788474
0.00022987729657502
0.0100791478415942
0.000345132050899025
9.56480651845071e-05
0.000833647708607237
0.0143387131055122
0.00293341825255107
0.0319934200796452
0.0130384566760822
0.00129829847761458
0.000532613640099069
0.000421305758300876
0.0100375847874531
0.0185686212936105
0.000228574579426644
0.000331440208773989
0.0140497423185958
0.000415431292383484
0.000773979169405749
0.00129338665418516
7.78692512183367e-05
0.00172884014772551
0.000321387721661423
0.000227913909679545
0.000624113188251892
0.000530989078412548
0.00227152687307586
0.000596789600749247
0.00126928407008181
0.00170460439436106
0.000221418517661096
0.000596347351018262
0.000590838194670381
0.00188683798240297
0.00149428961133652
0.000525492696170007
0.00171765607955393
0.00378797538185271
0.000364982723649541
0.000226927768649726
0.000227953530061232
0.00375123006452793
0.000226787483115135
0.000226595536830182
0.000328655106626984
0.000836514868910182
0.00201242038581011
0.000226224307540998
0.013914704330071
0.00433690039926902
0.000225856963094463
0.000225859287899097
0.000586818793702457
0.00142957124341522
0.000763890114268352
0.000225605712659425
0.000572275426295832
0.000225536176721452
0.00110448403672317
0.000225478527831563
0.000765442403285614
0.000529522201811309
0.000225291388317019
0.00372577864129908
0.00142703240723848
0.000241278219369914
0.000225165725544634
0.00023975766603327
0.00116987905697449
0.00076294354213953
0.000239580719189297
0.000232170205784539
0.00200072034072986
0.00381781104622014
0.000181057778168448
0.00986038724695395
0.000519016044960436
0.000942032009909807
0.00127255155088175
0.0019818494294616
0.00022442235570168
0.000224135637516102
0.0017022205463633
0.0214697937642193
0.000644021345878858
0.000529707780585273
0.000759277133380409
0.000223611650474019
0.000299831117558311
0.000934039431904599
0.000758800394988398
0.00167040119052879
0.000611812357220435
0.000773763416339772
0.000314754164958548
0.000519830694476361
0.001361946810983
0.00030887377364463
0.000221764934412022
0.000222977311329806
0.000185962424659331
0.000369562440698722
0.000222852944635356
0.00020359140940845
0.00355049154509629
0.000285586251416678
0.00149086880800603
0.00545480278371142
0.000521641028768067
0.00027119308435417
0.00058330733213984
0.00115703617430066
0.000518345675079924
0.00498062851309199
0.00140913052963206
0.000518290192811571
0.00426603193390216
0.000580356633640002
0.000521725823702816
0.000322339689930525
0.00145561981605086
0.0140276333841582
0.000607123579761238
0.000493569231907885
0.000244351800943888
0.00125547181113022
0.0015622947285568
0.00022129756378065
0.000220373223172582
0.00236130286741763
0.000235597354980571
0.000311864417601046
0.000235340112149158
0.00114789232642672
0.000844580215484243
0.000308996189536917
0.000489331322169238
0.000220558039230016
0.000603713258184991
0.000512501977742703
0.00204979276140693
0.0035450719351025
0.000220335135930369
0.0128878245092175
0.00139536260755542
0.00110336746155718
0.0039317051196841
0.0013059291542228
0.000220020450764435
0.00144730552372564
0.000473120166986584
0.000421104678210476
0.00141764291454186
0.00284048879870046
0.00111481063462055
0.0017170976764529
0.000219668346297897
0.000632124984351775
0.000219601308237931
0.000570625494230875
0.000837797474499044
0.000219497178071636
0.00680483420661397
0.00181028627028359
0.000233709929705718
0.00022650593611236
0.0002192815921707
0.000569546971658534
0.000219176293389957
0.00138842456083487


==> data/5000c/hists/DRsB.txt <==
dr
0.220188539839094
0.119602095423218
0.0253925485352392
0.0829373196155371
0.00592343755543367
0.207942691616324
0.00293440438210919
0.00632369821539988
0.0576188845338973
0.00047396917025517
0.138678116306691
0.0358123356880901
5.72059488997401e-05
0.00542304640167502
0.000509038158560914
0.00222389898980797
0.0186785449436196
0.0176404771812836
0.0217114060012606
0.0192126935785855
0.00836030540532652
0.0170997374752129
0.0273128370702674
0.00632908502352648
0.0856943840092715
0.195615913915276
0.00524818065794556
0.0616087161156753
0.0263877726842177
0.103625370196342
0.00320081732277725
0.00882280540345541
0.00474094046008011
0.00367726898155225
0.000411480045590414
0.0067113019781143
0.00532203761484226
0.00502511885652028
0.0104969046571272
0.0364715206259339
0.0629567202840172
0.095817639525147
0.0374688458206656
0.00137473487245607
0.0389876693685876
0.00323115722742616
0.000196312786143714
0.00864358994106306
0.00557924989407089
0.0183846108562247
0.011623142442546
0.00174621948933071
0.17927575752729
0.00641008619484802
0.130254152342651
0.0218695937986648
0.00450379246350415
0.220291914182308
0.242590261893937
0.00193956996216181
0.0184148541242465
0.166223623232126
0.008602878463961
0.226206993573501
0.00139583044962985
0.000526091240089525
0.0214683016932403
0.00861332439249795
0.0170999197704865
0.00495920623232356
0.00535066215509007
0.000900893292100648
0.0113774006102104
0.00387209365792597
0.0313361820267195
0.000379287493221552
0.00859038664745607
0.00125410166097783
0.0011440140689038
0.000246779897953179
0.00346757923841877
0.000817009424604879
0.109639375507325
0.0065996590346532
0.099194696567244
0.00138934161201956
0.0208688146781685
0.192019462485702
0.00506696707030688
0.15955789214337
0.206536305596551
0.027662854974143
0.00506384902725157
0.00185249395500238
0.0240590288560378
0.0735570517825447
0.000116201195509082
0.0801677268478945
0.0241954239482105
0.000962910057526776
0.0147496529788991
0.00394417948719375
0.00129141763216287
0.0126828877775573
0.00162220970881207
0.0162389977112249
0.023377434190978
0.00749666552077422
0.00774392468294843
0
0.0551487117196489
0.0401436833197259
0.127429368420465
0.0010963886769253
0.0024754403995916
0.0192392703845064
0.128203942571967
0.000759866542758771
0.00110768453760338
0.000505332291656071
0.00160534561714888
0.00673098284538664
0.00590463958088194
0.0184139256501911
4.51163835900401e-05
0.00748780664460206
0.0179469348279495
0.00720766336888014
0.0153607021353236
0.00140782354065996
0.000680759679454219
9.9307026262275e-06
0.000536478308796951
0.000974314321603011
0.0828047189967851
0.423577858244129
0.0748315140303295
4.47614117942571e-06
0.0841875215036828
0.0133517445473942
0.00668957298460018
0.00407250496300427
0.00596036388022019
0.000487788343031398
0.0259806819179571
0.00749668647447864
0.000710509095835758
0.000875506588763048
0.0171300251238687
0.0520020475088519
0.00410663548245962
0.00110283112493265
0.00396806742004644
0.0195138615430034
0.015031221733412
0.00188173450196565
0.000818965116883232
0.0259813582084182
0.0103704663676707
0.000579183971990047
0.0106226010052921
0.000404615875077014
1.93853738141329e-08
0.00110441424717681
0.00754860763213518
0.0240608982421696
0.0104757379896806
0.00534647472247559
0.212007473712848
0.098798706764376
0.690473303489544
0.208915817686612
0.358140836088746
0.0497716084216336
0.0258408609967825
0.000810064736080191
0.156154180110282
0.200392092110059
0.109653825278056
0.0173089049034292
0.191363629923939
0.0163859557531364
0.000293044012857942
0.0259818780289931
0.0359865374436059
0.004871319629629
0.00087998671794704
0.00849201704917292
0.0299596339269837
0.0723671987070079
0.000809042305126677
0.00882442225360801
0.000605731107462496
0.191777900504915
0.00135387200334932
0
0.000295436242703177
0.200891213863074
0.0449316703402032
0.580274934640145
0.0314259694761947
0.21042022522704
0.0213934944488138
0.00114155942820219
0.0141019402431237
0.240999330925036
0.0181570750161164
0.00428651060262437
0.000802562702979614
0.206114402301533
0.00209018949750131
0.0194780603499544
0.000658663591039942
0.00223634170278398
0.000175769409015141
0.0214683358044947
0.00195264192975379
0.000152224707912287
0.0181456676117089
0.00766055910091897
0.225328090854473
0.000288066774251367
0.0132283959509042
0.00267506345524006
0.094050473208309
0.26376168432172
0.241610313882865
0.0259824379462926
0
0.000419239841475509
0.0469344919674454
0.0181428183220691
0.00448705778049465
0.00620625763929282
0.00450160174893735
0.0240601970755598
0.00230005165330594
0.000730773493754383
0.00882470400997696
0.000444024542867915
0.0249123300302736
0.0239339842688802
0.00364207723926908
0.00716937441142923
0.0054091224720756
0.000513836659854977
0.167949038846759
0.00256576967151705
0.00388420767161914
0.000964196038477754
0.00407784013466869
0.012740352918399
0.163558142046926
0.0164057831917516
0.00726994461621877
0.087406242288964
0.00314300210185039
0.161633125181363
0.00525750839858732
0.007274712375468
0.0184131270169073
0.000487028710153719
0.00341739136718417
0
0.0176277636787793
0.00339464620821915
0.00512643578356845
0.00383431798881199
0.243688380429319
0.0505945542935554
0.116473341196426
0.000847326819260239
0.00912091318806463
0.031384150527374
0.00752055844014659
0.00540663926315543
0.00892621345914059
0.0110688339945409
0.0685664845250193
0.00338527785969575
0
0.00882533916252431
0.00198303952270396
0.000572344719002139
6.91727003247943e-09
0.0269556107088129
0.00358004303193422
0.0149728898601002
0.000375455116192316
0.272310418784039
0.00231186240772584
0.000968259693455686
0.0636688795305051
0.0942917405336451
0.0134592946457979
0.0273540981235838
0.0848365543157427
0.000640269465210692
0
0.00736110636090946
0.000949685825500783
0.0207844033459446
0
0.388265502092992
0.134414492856961
0.0016831371461081
0.140045107281956
0.00163902382182246
0.0560551058075192
0.00220756424106524
0.126736930200189
0.20365042733139
0.0292165594206511
0.0130132536319002
0.0240606159746511
0.0268873927533305
0.00376292264896314
0.0199855336033271
0.0109822664618287
0.000343177192205958
0.00238221838855964
0.000684596206463396
0.122535762281088
0.00244453815102094
0.00299138542335994
0.0173897213620138
0.00201366809935125
0.0365407615970672
0.0103841166519252
0.00882366777282445
0.00942977379240869
0.00698550710046055
0.142575427121528
0.00165837090618964
0.0367808019497501
0.000212245415410886
0.194465613832979
0.00456952823585206
0.0471395323453604
0.0914795130569399
0.182991877167868
0.03613922330702
0.0181448916621271
0.00225209250756744
0.0104493256483891
0.000734903860474974
0.018767256642859
0.000330440123071828
0.000977297110763334
0.015314085697767
0.00238968369191649
0.10707368537692
0.148304992829862
0.218067969173555
0.0038551519123779
0.0190927390179879
0.000227878188521116
0.0933303412127237
0.00357994085351423
0.00850280996401758
0.00162383810559154
0.00173797394576462
2.98425614684944e-07
0.418331377568673
0.210714222599487
0.00151289658295392
0.0145743128858019
0.00705109803393127
0.212650361870803
0.00151098642730229
0.0151110585156448
0.0188730978231224
0.002277363507156
0.0231676233208328
0.0641715639795198
0.0259816486429201
0.00790351530824169
0.000567006273912764
0.00218800767644488
0.00553151943327397
0.000149949011605305
0.0140875888694866
0.00125426049811569
0.018679093497623
0.00882502492428138
0.0430798680396331
0.000275207094143543
0.114180678995189
0.0464369160399427
0
0.0240421166614701
0.001493258119896
0.0240610078606234
0.0162585229665772
0.00621435368744523
0.0117853869188826
0.00261920176415045
0.00108165890253675
0.000338452850227153
0.011662772701986
0.0259827293185698
0.00777381349531362
0.0186795286667618
0.00282502288884945
0.00654364298169558
0.0467814335888095
0.0013000087490043
0.000307794711686225
0.000491195718416421
2.12519119181974e-06
0.0721745464644896
0.144924983508253
0.0152859258314234
0.00368837469742297
0.00223425789768678
0.00156861605221475
0.00348702981653216
0.368971375254147
0.010038285138272
0.00106543753876362
0.00882410488510295
0.021135465174946
0.000450908219382695
0.219698088633993
0.00547969120893204
0.00882294682373648
0.0815659506687698
0.000443446501293763
0.0511088950371025
0.063477885183997
0.00338798387811286
0.00132891032512307
0.00683764200945907
0.0165398339231813
0.00100829892845306
0.000561913277968848
0.22069644248514
0.0347196786881003
0.0259818469623054
0.00570946300396176
0.018147692300467
0.00762270362245637
0.00778789323588491
0.0102248963548226
0.015687855001587
0.429855145523404
0.00223606327543287
0.0352775784750958
0.00737324147742978
0.00064865088738174
0.00656532963111342
0.00135606794818351
0.207305723444085
0.0122831922386689
0.00948537534954286
0.0754115444041898
0.000700924213742865
0.0229627937230801
0.000129340041742408
0.00580020022929676
0.000151591049952196
0.0222885563949783
0.0232018158928055
0.00220623327959817
0.114752594401661
0.103050315622558
0.00803645708898602
0.00473551254541016
0.0969253730716548
0.000425569122920466
0.00107536445272271
0.0179646509938529
0.00171787203719657
0.000341693960172502
0.0240568869897495
0.0252834489201465
0.00879824481534012
0.00442141022212725
0.000282042451831574
0.0022775885935126
0.00595470725346308
0.00817581573428603
0.0285182146182825
0.0104883921276545
0.228856782706227
0.0421701163104497
0.215056118069542
0.000436633236458694
0.00800435436421441
0.0016953813190805
0.00271936323533889
0.017740827794829
0.314947786041353
0.0171101174351966
0.0034289126195874
0.0435299050391185
0.0187405285816425
0.00130710371131909
0.141620849517032
0.000955061002324273
0.00900037530188659
0.00113892016218806
0.0452136902489082
0.00835939185026053
0.202823214748063
0.0117388869249976
6.49256482431086e-05
0.00503804361138105
0.000288623457714344
0.0853246924098758
0.00236866531212529
0.0187867114290737
0.0291782772281174
7.44885901410632e-07
0.116444791866929
0.117380894028726
0.00882264683840365
0.00882409184042998
0.000429090578816923
0.0351958712004534
0.00457420183656648
0.0232477996896749
0.0189677742480159
0.21200537418802
0.0240517155314695
0.020512568224039
0.00473150172932484
0.142251916989514
0.00957132250291849
0.00732853808258804
0.0181475400057108
0.000101618820073248
0.00760991945505713
0.013344469240574
0.257975309118622
0.0743900959605442
0.0120720887433946
0.000638016755540601
0.0904584720107203
0.00153584938792635
0.001337308162061
0.00710088962277235
0.00289957041748075
0.0231332139991542
0.00055149988014057
0.00261560963290891
8.58350655284195e-05
0.0028238503435295
0.000426462733956019
0.00801034123829463
0.00228149512797985
0.00162028944232823
0.00579150208220499
0.00342985186379798
0.000480625930475951
0.0045161933020219
0.00522175583373841
0.127332874837973
2.26889336498464e-05
0.00299142103915446
0.0194792417564535
0.00219416035754504
0.0259754759482796
0.00692742073336395
0
0.026900362970356
0.0223323698869699
0.00146316997951524
0.00739725526760325
0.00124456375716297
0.00566521950875825
0
0.091595888594898
0.000394016092957795
0.0197475267620558
0.000412695381973543
0.000248968553047672
0.0137574921729864
0.000954831686683253
0.000959387120629408
0.000434478932641255
0.0200100109156865
0.0178013955176003
0.0113537413792561
0.000873496338225492
0.00241496472797815
0.0259821627913252
0.0267986866919139
2.60447606620951e-05
0.00623639948298884
0.000552442541262442
0.0804894862511193
0.0187857260289195
0.0143015795397597
0.0617325575502354
0.0042729701473736
0.106781771288967
2.19616227699815e-05
0.158733982682417
0.060894968935188
0.00622967589410162
0.00183835433546563
0.0111037517426439
0.0194754983180716
0.025980451232772
0.0422592679458892
0.0205412776785466
0.00882520717011501
0.00337827777197345
0.0241707056812812
0.266446116681234
0.00086818917842446
0.0106093347392343
0.00869713511780596
0.00774624931007951
0.0176492087572498
0.0020536774712445
0.00326921924722948
0.00779453833271163
0.00265571221375638
0.0244594169580802
0.0190280658302068
0.00532529319770875
0.173293859572541
0.038232367027895
0.0199142477081228
0.000121121368747062
0.000948325799225188
0.0599727499383235
0.456359011815605
0.114073773114319
0.00334219671726222
0.000720136273352862
0.100886163823629
0.00882509962531752
0.0100656159163046
0.00473714018471013
0.291559766563936
0.100634791058859
0.118244821227674
0.0959715963248407
0.00377432143402843
0.00769486045263167
0.0240581136218605
0.00574102629240533
0.0116024630684018
0.00688473228895733
0.065665047720094
0.122316739628234
0.00982874919062196
0.00781028382098798
0.00243200386612586
0.000563403648836896
0.0819271770253291
0.0259785369489235
0.0771460982538952
0.00882412122796083
0.00206388495687687
0.00519209633405303
0.00521550764805704
0.0906054747412251
0.000205333909962031
0.0053715927689885
0.019613373757749
0.000381379428650935
0.0022069242337432
0.147240152128344
0.543661160077308
0.00103215006728194
0.0166924424398873
0.101860880114932
0.00229232236058601
0.00330526465421763
0.00026477041263569
0.0325142597948763
0.00859513404709261
0.0240586956942372
0.0186783235080597
0.00882566587151873
0.000741842420693654
0.0125784042477043
0.00723459635846589
0.0214720610866352
0.0121559743006853
0.00265551942423707
0.195479623140769
0.0965177729853654
0.000614571387359217
0
0.00185009184055584
0.135703714811794
0.00036886650688537
0.135911425036647
0.00992519808202371
0.00895836051180622
0.000756667342211941
0.00219236424248328
0.0021159295888251
0.00241035583448648
0.0111577452433444
0.00528105095272843
0.0105709153548221
0.00744251158601357
0.00655425050563224
0.0181935628515168
0.0132783230706729
0.0381123645725278
0.0102524788887529
0.00227433961132565
0.010299235868377
0.0771862991637372
0.00579160578465716
0.212159447324393
0.000511288736471253
0.00414910938289751
0.0021037531454355
0.141293751963557
0.0148166116143763
0.00482042090713098
0.00260715304188117
0.0200868320733321
0
0.0668589294730507
0.000865373700613111
0.254975880832014
0.0497232808791696
0.0108113099139961
0.00109530807497693
0.00905089584288189
0.000267491332370666
0.0251512724670239
0.0524720589771074
0.00418299612739259
0.000194256633053163
0.0325786504557427
0.000696976704189223
0.195489306931938
0.00882500171139743
0.00369089167982055
0.00742361277001537
0.00498327595552803
0.0166253995084915
0.00262518349144772
0.0108897993314961
0.0416372786454337
0.0108341507817005
0
0.00170083479488151
0.00322836934272741
0.0243976700881578
0.0504587472031678
0.00805747443989264
0.0197142844048972
0.0038642782868537
0.00859407638081784
0.00276252355426319
8.62638320552596e-06
0.000360477194901152
0.0588499927735176
0.00062455112918234
0.186867800517669
0.00510586183715121
0.0621093190960653
0.0038225340202731
0.0103055950868604
0
0.00766871262150804
0.025978730424993
0.000487314004173843
0.000584896945292401
0.019231814917594
0.00241928288784011
0.00389019688140702
0.0293253377711269
0.266374673757103
0.0571737106507851
0.0324438048943083
0.0378613216268208
4.71913273983376e-05
0.0167697706909166
0.0181463129698106
0.110378406791605
0.175087841710206
0.0186340485547548
0.0266460548607056
0.000381699797727894
0.0236696423022462
0.000353208302295565
0.0181451867714206
0.0193718668774724
0.255622176359401
0.000624089453187974
0.00174884098698349
0.113960035688327
0.025358347609421
0.0197190278538875


==> data/5000c/hists/DRsC.txt <==
dr
0.220590845053334
0.28488010716752
0.226207728493922
0.300898201317983
0.168304932748227
0.0959042988886674
0.153265159777853
0.0908028742522448
0.140701766886165
0.0812247156453993
0.115006507809046
0.111774231379173
0.0781111515225281
0.179265213442568
0.109538895889024
0.390204573982462
0.213252454096291
0.0711840219645139
0.127127210620491
0.0661340360196118
0.0628515174682714
0.35735819619047
0.316522378056495
0.0752071905893865
0.283468802791546
0.140719524759687
0.0867691249673617
0.149752774656689
0.0483253043901801
0.0475963247303335
0.0663092956247789
0.0472190636636013
0.0431477490196665
0.072454036541919
0.103134935622184
0.0213364457829792
0.0404538772861452
0.0627694944780205
0.275963395791138
0.2018339447203
0.0353719972256447
0.0510855189220501
0.034560555191974
0.126693155067752
0.0465995030067905
0.0463477133690334
0.0620905118748713
0.181356366379118
0.0382264886816445
0.0688921935508305
0.0567517196303623
0.0475800189843827
0.0406424775293835
0.0402093584471974
0.0289073884867384
0.0458359775621233
0.0277910654131519
0.0277803079165161
0.0267679617066087
0.0262967614880368
0.0417729647419884
0.0258115451134339
0.0258952454881358
0.0273361379641787
0.0250220244498525
0.0248518187171785
0.201390782944482
0.200682201951677
0.0337707085384108
0.201866456246949
0.0229786087663379
0.192415112539966
0.253097953459565
0.0218960150048199
0.0215907629121653
0.021537084345712
0.0299657527979341
0.0326936880434386
0.0362721216998288
0.0207268727459934
0.019751055892733
0.027729286019686
0.0189079083990114
0.0796108288709078
0.050665408752779
0.0191122567452731
0.0192552867251839
0.0609763611973868
0.0251945584936795
0.0177918692000343
0.0174867701532905
0.0456656436750212
0.0172880582111555
0.0113318487518552
0.0240452764256313
0.0464830715654466
0.0169583566381339
0.0486345343433615
0.0168718724338942
0.0450287427018877
0.0450286486634206
0.0162945197884497
0.0431005483309104
0.180860879233771
0.0156288655295955
0.0427690837503698
0.0289165124091915
0.015187462058565
0.0179126628471832
0.0415328928718666
0.0293324522466477
0.0486482422499757
0.0758883051330909
0.0156692101187141
0.0150346605030994
0.108078073543912
0.0573107911011912
0.0805766559794748
0.040879576018921
0.0237548258239467
0.013620816492871
0.0701828913059366
0.0467153269442098
0.0184740145218181
0.0135529711036822
0.016964528544476
0.0191545052422621
0.0129294748662507
0.0180092921108465
0.0849501804897642
0.0128369492452088
0.0128768740063635
0.012860200683651
0.0214335623965956
0.0249421007011182
0.0213243923038762
0.0123522223743626
0.0353702779116477
0.0317700662278362
0.0120728143331679
0.0118467754807263
0.0118076042274442
0.0116916890753535
0.0118804206082072
0.0239638134223576
0.0113369115961942
0.0215306126624771
0.0221329544880646
0.0137734782172968
0.0118403599502778
0.0317652859567875
0.0301464430070137
0.0108795412184768
0.0415570823115832
0.0108716953350524
0.0204451526982599
0.011277120790535
0.0103634014246322
0.0103608297238304
0.0786630808276885
0.0109327139147564
0.0101463528065731
0.0341688344344452
0.0275630110420256
0.0274730844842307
0.0140735602313843
0.0338383248255078
0.0647629189877001
0.0267176942184871
0.0136676770574818
0.010266191541485
0.0732962038284612
0.0276203865566701
0.00957357662585535
0.0146657482285143
0.0094938284594737
0.00944367686081255
0.0359823408417057
0.00941760214148001
0.0432720829221765
0.0215589080759028
0.0136671352457534
0.00928515509271497
0.00927158162774552
0.0175197455748531
0.0537994697550893
0.00981749778445423
0.00920610919882395
0.1115236035471
0.00904255748429384
0.0182152210956268
0.00884325787429042
0.00883025649530554
0.0124007068434969
0.0100552373834753
0.0609890573383481
0.00855046709400251
0.0119027362235486
0.0118869193714395
0.00889539905889526
0.0215586889362695
0.0283257353178041
0.00845419219370712
0.011771066235025
0.0641577889521789
0.00987384685841825
0.00823969546882714
0.0136927767466657
0.0138536764957723
0.0530280141103996
0.0112015920828762
0.00801365007948132
0.00799036276046029
0.0112388451781765
0.0120515973427456
0.00792031113596797
0.00787469094381903
0.00926344606654717
0.0145056665190731
0.0123390427366879
0.122173468415146
0.0106541345528102
0.0108934621711177
0.0171694012597871
0.0204338748788469
0.0202920326362288
0.0077595303656223
0.0107799962767599
0.0121293914372153
0.0108398610501814
0.00768058861855323
0.0105647217487539
0.0105250651628041
0.00927717777028067
0.00751676464427327
0.0548759633977998
0.0112439361166545
0.0245813231759174
0.00728290530251757
0.00897630246751005
0.0183184078081981
0.00727633386118598
0.00731207304848229
0.0181690474259692
0.00705149458350777
0.00958195220558398
0.00687401197925277
0.00965539505880786
0.00694793785201666
0.00951170664471528
0.0486881588242626
0.0112896797094469
0.00666305593985234
0.0115386551256329
0.0253700073936322
0.00660765305835056
0.00659398785748537
0.0119455802648281
0.00654097982548247
0.0112611102024248
0.0100553030565969
0.00648911466959196
0.0076428855044877
0.0610559754231996
0.0176626792728676
0.00760074718476648
0.0183693709796342
0.0273420444163168
0.00637230240436475
0.00782082003210105
0.0283787397331533
0.0181698361553327
0.00625019804482176
0.00847210739589943
0.00873308861677525
0.00619114720768031
0.0061179362905483
0.0458409104790612
0.010922534074982
0.0558878715656675
0.00593768371777185
0.00353827150070037
0.0096487094315027
0.0154333747174356
0.00606020956367793
0.00823309727288053
0.0195852469956313
0.0167624344361278
0.00821725633898032
0.00869804762274241
0.00816660547234297
0.0158301251504221
0.00891653934015869
0.00573928553018452
0.00698938746387646
0.0194542958163894
0.00611819209552571
0.0406830251605778
0.00567308984323568
0.0148622059313209
0.00889359302793754
0.0460884574519108
0.00897016548241348
0.00557491188996443
0.0212485616489981
0.00784200316654934
0.00554890919771092
0.00891804590934468
0.0286416193126769
0.14579886168315
0.0150754161395002
0.0133772012188872
0.00645868970356014
0.041603782932856
0.00764281877579027
0.00883517100123518
0.00750170523702038
0.00532933378408604
0.00621767755360347
0.0151289856239937
0.0072859653704928
0.00613404941094495
0.0341108060187693
0.0198056415136149
0.00916785451900459
0.0225758244754276
0.00514866712868128
0.0217308580882138
0.0071002428478059
0.0251811601084149
0.00822947306352158
0.00511621385283447
0.00511194569068196
0.00716939674925627
0.00510655599423772
0.0133032336699243
0.00507514836758835
0.00506673030545263
0.0802044093395555
0.0169499645875054
0.00529435999365604
0.0329482584254591
0.00500376589886233
0.0116306584985239
0.00801739764944304
0.00498383210198135
0.00494641132528746
0.00494431347848373
0.0129499056385712
0.00493314816326446
0.00492443762420896
0.0323252010093012
0.0061159005469558
0.0308459726761323
0.00487053254978315
0.0345173449605185
0.00487834075464613
0.00483669995846762
0.00482520192608394
0.0317250162951396
0.00481813268938532
0.00744754481912713
0.0066601954140135
0.00658668854397098
0.00469746803951021
0.00555735621870017
0.00466832653806106
0.0242346530799396
0.0118393510771455
0.008340071395451
0.0348579680765885
0.00463405506785206
0.0046161186490247
0.0344011736033044
0.00459658296697767
0.0045846169495655
0.081812487586185
0.0154140237355048
0.0131484054370204
0.00774808448960863
0.0128735531838326
0.00455664443377422
0.00635562591775327
0.0115563347344995
0.0132834871340856
0.00620275539059602
0.00445952742253698
0.0121864797299379
0.102136968910265
0.0145359086745183
0.0341887662577028
0.0111265376636666
0.03368476924866
0.00724962038975913
0.0325600357975545
0.0203476780022496
0.0043957598829007
0.0120097763862519
0.00437947455887456
0.0691971834309959
0.0108067776165085
0.0043138279787038
0.00989798955060329
0.00669909715940638
0.00598562247257345
0.0159963614596109
0.00590720571236926
0.0293048022091844
0.00729148661910158
0.00585307891837203
0.0137561314422082
0.0154482828844865
0.00417068606013241
0.00467714344790248
0.0403870365492389
0.0119559991011382
0.00415295643582707
0.0938159463620401
0.012327717256322
0.00410540974982397
0.0073977743117173
0.0259495714570259
0.0112066827547447
0.0268863190942478
0.0135771217270521
0.00654275347477683
0.0057252507017257
0.00405886668010267
0.00407155560113549
0.00633384117702605
0.0255396217383804
0.00631649583515097
0.006460848531019
0.00427113257372182
0.00261065393625555
0.00702836426103007
0.0226749978649392
0.01015018783315
0.00468545467953798
0.0134396863630882
0.00420919037709607
0.0108181038879515
0.0173814393355508
0.0284090161578403
0.00391507882903129
0.00545360953829123
0.00818155575266063
0.0108617707482707
0.00388938639074011
0.00547950524712181
0.0183844136827434
0.0192915215356067
0.0294057985050538
0.0154082267423484
0.00740168917931228
0.0131961801022905
0.00891127125207734
0.00989873474668318
0.00381855974617607
0.00998737286701112
0.00535986525009861
0.00537538194062373
0.00526002463556904
0.00505641877374037
0.00600129011487378
0.00376257319060536
0.028651695940732
0.0962138838955332
0.00375079246557018
0.00399380961844876
0.00527923323473477
0.00965860321889856
0.00569777915824676
0.0037090545446828
0.0776590133914681
0.0875178425939767
0.00367752609442544
0.00514670620867725
0.00480002524049112
0.00365921086431394
0.0291879782810538
0.00386033114053257
0.0045167710937711
0.00361702215530523
0.00235129063298886
0.00876112730847789
0.00746499209953947
0.00537633152749473
0.00358388274965063
0.00358196477942514
0.0186164648099274
0.00607383939687973
0.00357822313602913
0.00356804026128785
0.0234034260843027
0.00355703806273669
0.0155755584632553
0.0231064589159355
0.00353728970441191
0.00345263158547553
0.00811462464047932
0.00394473189788268
0.00468694247279399
0.00350304573623681
0.00761030031249069
0.00426125528228655
0.00349549777944665
0.00349208234820988
0.00645607101313045
0.00520646272392678
0.0153025873108988
0.00346214639829895
0.00347172932690496
0.00345600798237609
0.00505595440453851
0.0170820630179419
0.00343121294134138
0.004662409479898
0.00895929182830477
0.011552194884497
0.00861894749666422
0.00399589524536323
0.0840335149238686
0.0213596445401141
0.00334440472308433
0.00334242335294887
0.115839331402196
0.0775678703326009
0.00333719852350209
0.00333458504098121
0.0528713800595733
0.00868216422304956
0.00355104232503125
0.00331047321788886
0.00330618449940599
0.00401176457118817
0.0250557313412098
0.00329205437714553
0.00328008928895934
0.00896965887033294
0.00832076075552179
0.00327315738510438
0.00471274319924489
0.00325075014326268
0.00324820092708393
0.00822796483384329
0.0165615210872446
0.00352547394462229
0.00521330870991467
0.00322199161230747
0.0182364253611367
0.00321372334959246
0.0092436041033645
0.00321108961741341
0.00405370595433681
0.00447275512651568
0.00838422883068423
0.00433443174438298
0.00836406969008086
0.00432596839645175
0.00606214502703051
0.00318484354218636
0.00868734893957486
0.00344701302002154
0.0622696412095726
0.0161196087025681
0.0106268229253944
0.00314051229656036
0.00633466042986898
0.00412468306017842
0.00335019022891552
0.0611302828399919
0.0237703305683213
0.00811105842108414
0.0161602208199457
0.0234869591641432
0.00309272297187059
0.00308489974639964
0.0131599682425073
0.0030792018575972
0.00304598001010318
0.00304095633206316
0.00459967862573088
0.00303918351898894
0.00564321582226316
0.00358065839453534
0.00439520440286343
0.0354593568853558
0.00677380982524562
0.00301924656571745
0.00300824468698299
0.00300143425374021
0.0223736905081707
0.00299478066259895
0.00784672845482284
0.110906438632333
0.0481154415625963
0.0226501566917676
0.00348965389284067
0.00507996267129959
0.0195879999811687
0.00998766007637826
0.00294031626797126
0.00292918762577317
0.0133778522415376
0.0496101702958623
0.0341758245270211
0.00742010175263194
0.00788886724390553
0.0176932375238816
0.00793791048454178
0.0040519851906138
0.025532459142801
0.0458771825352387
0.0457916254490062
0.00286805686034116
0.0035432764540352
0.00402977481178465
0.00454101316657788
0.0152687901245187
0.0186508309747603
0.00283305462492401
0.0179113146740234
0.00394569732802532
0.00341068306106829
0.00505012499143436
0.0177836695229675
0.0247520843429882
0.0184172030890165
0.00805113559128714
0.0240321164815579
0.00449032319084544
0.00279223019532986
0.00465676058703788
0.00278856998396633
0.00394175881833885
0.00283034429688041
0.110212064414704
0.0042292559594233
0.00277234123744744
0.0209183034525671
0.0038465318583201
0.0047039751103118
0.00934903263029192
0.00385601890551218
0.018047151998228
0.0173902189938424
0.00477302303311529
0.00180139116961014
0.0434840569572037
0.00272846623660401
0.00290052044768215
0.00271863536186904
0.00461632625083209
0.00376671277366089
0.00713778284216343
0.00267954417059008
0.0169471378611641
0.00284351608601383
0.00727301380446836
0.0092914699984448
0.0026537464258353
0.00264944982341815
0.00761204771970189
0.00724315559335301
0.0235191805351715
0.00691156840561605
0.0134426415766784
0.0166330740338083
0.00732472245627519
0.0220542330916771
0.00705373566083423
0.0947848015982674
0.00703574429057086
0.00256774018847187
0.0745573927822109
0.00737616056860266
0.00355432227909385
0.0447617240773861
0.0038438734928261
0.00255406525023377
0.0246863801616007
0.00300812630776165
0.00399460976442949
0.0696381227684648
0.00354521913315287
0.0297026661544117
0.00663733078666141
0.0027821291340894
0.00319584483370208
0.00690370194428319
0.00452850321662128
0.00375292153206678
0.00343040661365546
0.192343423170173
0.0138963343804156
0.0118326473003991
0.00260234209242014
0.00350760081664991
0.00680087243819348
0.0137041319054642
0.00370132320333654
0.0105475813868185
0.00725993232392003
0.00246449334990585
0.00244828316587905
0.00131851184188506
0.00643144836929928
0.00442217139281202
0.0024538265979159
0.00832485786866129
0.00823419416121677
0.00563935232649408
0.0079255609704005
0.00241799080230492
0.00235254964395704
0.00434006420304657
0.0030181870127979
0.0156442379148871
0.026143657425409
0.0606658373477437
0.0033791212132657
0.00330328320530991
0.00620805461325191
0.0023684350310537
0.0180385816791002
0.00236296362330392
0.00331789494681923
0.00332110073218259
0.00235002326659706
0.00377574311828845
0.0153991398547549
0.00233356270894255
0.0207368205916405
0.00232777309507456
0.00247477499459517
0.0177123631719193
0.0032320455148541
0.0176795089272115
0.00231623707563447
0.00231239722051199
0.00605435514014563
0.00342149299126345
0.0176095227481074
0.00230646211325137
0.00629274083500097
0.00825445875465967
0.0108566862171523
0.0117197999784764
0.0174748710854477
0.00311659033770813
0.0108100037318127
0.0108100037318127
0.00228015985790409
0.00740000204102851
0.0353260918720547
0.01729609358851
0.00225849178765663
0.00419513219913717
0.00225369435218125
0.00559607599974203
0.00224968338654967
0.00587499665309424
0.002397728208559
0.14140152973969
0.0369535604632869
0.00353538507391227
0.00222587406627144
0.00222629289639941
0.0140985283356475
0.0993937751878383
0.00516218495605706
0.0111008704296423
0.0171899920399468
0.00251802154872329
0.0168663299134826
0.00220941539281946
0.00577511843072688
0.00226872308697596
0.00334362539965763
0.00976635220065075
0.00219929970322073
0.0795144430735256
0.00371804618646127
0.00232480510377791
0.00219193718141797
0.00376728549759213
0.00229771236468082
0.00629263506096554
0.00572377990291698
0.00218031785945695
0.00217149199054547
0.00271565254558656
0.00305310557581943
0.016517969798297
0.0021625964516415
0.002160932788458
0.00502283680040597
0.0036052615044553
0.00590076141561543
0.00215391490392694
0.0136388448056757
0.00618112896900674
0.00215941949095095
0.00214823197062642
0.00265288228710666
0.00214552827700134
0.00809113893565551
0.00718108176042043
0.00212842429159222
0.0055381634738843
0.00553321832539461
0.0101752386531203
0.00210603052861723
0.00210016952207366
0.013640138153079
0.00209250920946368
0.00209154537940054
0.00291695954992676
0.00263696748510007
0.00208849819504414
0.0132197198666348
0.0033557456637472
0.00208578217104772
0.0152380709868494
0.00352805230181718
0.00245962306176638
0.0106550052605163
0.00207850942304683
0.00207021613629714
0.00207221560416454
0.0091426350504794
0.00207059513738586
0.0020680050509411
0.00288245207843944
0.0183575360342059
0.00219710638044727
0.0684473790782289
0.0116209632996517
0.00288853087953663
0.00204777917565991
0.00341905772018388
0.00291496420588662
0.0067566040106575
0.00690286397061197
0.00202954192796991
0.0182368472517678
0.00217086760445814
0.00531175595732055
0.00202598109083347
0.0133213841019369
0.00373868884159905
0.00300041781467203
0.00282802376522886
0.0177159619763996
0.00237010083960369
0.0035972396990034
0.00314791723641874
0.0152267179771259
0.00198766459950467
0.00199830080442522
0.00199664599396982
0.0028567022532439
0.00199157640317589
0.0147636206454808
0.00197315363573398
0.00519927399455596
0.0776524446260039
0.010141984949553
0.00318314355087682
0.0102836647063868
0.00297269021097744
0.0314696828356957
0.0351163023513676
0.00196483459229555
0.026205584289367
0.00315705934897882
0.00196093867550496
0.0128521758404253
0.00313689583157063
0.0019481391745461
0.00195656743217706
0.001959908729825
0.00305647725891166
0.00194447227163005
0.00532548823500171
0.00290015883753808
0.00334596016510782
0.00194086461215555
0.00206272658197817
0.00193508558759089
0.00299243610232964
0.0176354265198619
0.00301699913176145
0.00526757846026822
0.00984263493208384
0.00192246732778973
0.00226911620286676
0.0708903537768162
0.00487612309154438
0.00731078691029847
0.00191098170650655
0.00522733517937843
0.00190776515908373
0.00268963472269253
0.00191420529689451
0.0361961225536356
0.00198811421762808
0.00124725661924417
0.00190159759585677
0.00202423730001807
0.00224391024885978
0.00953394064362601
0.001899635136463
0.00284056986748321
0.00189190208422208
0.0168311960136452
0.00349622867670468
0.00188758938285725
0.00262714356201954
0.00261094056976847
0.00187760095769123
0.00334870838278964
0.00438455690882381
0.0600142931502266
0.0008230585484417
0.00198285963753485
0.00186522040895984
0.00186037427238857
0.00185705448379951
0.00948355353517604
0.00706197092675172
0.00263638006966366
0.00258094362029864
0.00183748397457392
0.0083314185179623
0.0245279159300242
0.00183465682010645
0.00188727251235097
0.00200141710113667
0.00847035022495694
0.00182089886965504
0.00181507528433508
0.0018689933080315
0.00475658808362822
0.00829989351514919
0.00341016027530126
0.010187074394149
0.00475112290008124
0.00332503569003045
0.00180689155959595
0.00184734218974
0.00180069185983725
0.00182411127332205
0.00183087196003656
0.00417380591773185
0.00308737138965696
0.00468710276202123
0.00178737820261612
0.084278864109641
0.0025197383688914
0.0028610007038497
0.00450272046426416
0.00510662474472588
0.00306788789470896
0.00411500989662171
0.00188325209925263
0.0111711297549103
0.00410384709136192
0.00176147209123599
0.00832968976817807
0.00207304948686387
0.00175479616208942
0.00404495740711873
0.00174760396433711
0.00243557396371121
0.0350678360916919
0.00174498110433663
0.00745138925573691
0.00174208282614767
0.0132192857340142
0.00453497994210335
0.0157303537986851
0.00658695133922503
0.00172003533392544
0.00171470902792766
0.0108633309040103
0.00171413608838593
0.00170897800848943
0.0057787239000768
0.0227312462497695
0.00870320163386565
0.0077262197073393
0.0142786702964927
0.00290356304804129
0.0153767665321351
0.0188107776870111
0.00740170083469058
0.00168627757275682
0.00168540702078189
0.00211188706309769
0.00310681683658044
0.0109612946841926
0.0118450735910255
0.0136242648907969
0.00262820229253183
0.00167570943554908
0.00827751338207896
0.00389801779320969
0.0729425863622423
0.00210063882793864
0.0016680251478471
0.00196539098252748
0.00278451234285013
0.0264974012597936
0.00178047940755017
0.00709962085591995
0.0023079323663748
0.00386792205982588
0.00166619477742571
0.0016550465237898
0.00382443112895846
0.0734837693995506
0.0026532092674922
0.0085656504211797
0.00164858942102357
0.0019452195712516
0.0016469247983576
0.00164638459991137
0.00258666001958609
0.045980091007364
0.00428304439308849
0.00193870569704118
0.00429047632837945
0.00167958224227112
0.00163636382139788
0.00163501953944987
0.0145347011904194
0.0104165466644616
0.0197652796947353
0.00162970120610589
0.00226929340956656
0.00890068643527479
0.00226417018390085
0.0061989969669399
0.00379791776420036
0.00714063612035158
0.00255878979482363
0.00227832567096959
0.00869550701814758
0.0082071817919066
0.00161258377683162
0.00160376790563712
0.00440323192631478
0.0142902195280396
0.00160712160839369
0.0308443752416738
0.00160497470923251
0.0762606230939975
0.00226993384218483
0.00240183934885937
0.0122382934174972
0.00755047975378162
0.0022416538681417
0.00159575358648659
0.0063364843646373
0.0125837964413426
0.0100805693967625
0.00159141147226832
0.00159056047941216
0.00223590145772006
0.0154270337332707
0.00414952191752003
0.00157916266424772
0.00212716897363071
0.00191651784011606
0.0183307528001434
0.00157002382844591
0.0351351058354322
0.00156916118421703
0.00237500082073193
0.00156743577770274
0.00156607546193086
0.0119449891096536
0.00801098722933306
0.00156352139238258
0.00264426240534535
0.00363091579213128
0.0102521426278302
0.00586720468807289
0.00527768651042256
0.00155578462687334
0.00426029766637206
0.00264714212249585
0.00425034673556735
0.00655834633086562
0.0015501096670549
0.00154892913085164
0.00242733307047539
0.00217475761651848
0.00181333290709846
0.00376021547396046
0.00214283203472466
0.0072554945193422
0.0132723347751147
0.0132188058613443
0.00153299288569066
0.0581482049867393
0.00152893420820925
0.00152878454155446
0.00217335641809954
0.00189379506781938
0.00212961540038306
0.00215138589401706
0.0025942197463047
0.00999771464278171
0.00398529709729991
0.00151923479817271
0.0015097284351533
0.0710934199281122
0.00410655499243817
0.00149772678503815
0.00209388975015387
0.0022755543108857
0.00378428257804823
0.00210062317718787
0.00149857657372588
0.00148581182361056
0.00186284284741844
0.00172544512983671
0.00343831058088491
0.00148027567522208
0.00162122489220363
0.0163338859046438
0.0015178811115461
0.0641700240375182
0.00147040308759583
0.00271529023733619
0.0265850989086084
0.0161128281983293
0.00146364321401644
0.00277756283109767
0.00760142883745726
0.0129733890125372
0.00171968913752925
0.0108804109570347
0.0279203850964024
0.00642411230964574
0.00380194408224279
0.0107862457923275
0.00202295940961831
0.00214417544017732
0.0059839291647563
0.00157401340474034
0.00154080787313571
0.00159741645128552
0.00950910406333158
0.00154447694506725
0.010961151976446
0.0106109622245215
0.00152709232039536
0.00201877369428379
0.00199069154004068
0.00149406542712509
0.00168421920024297
0.00264282285880273
0.003475398471864
0.00177623727191581
0.0091294294123115
0.0391118089702963
0.00141603262036238
0.0019648952888165
0.0274689333481271
0.00141848549340184
0.00406325877653219
0.00140952475761896
0.00369104125769312
0.0135855207934386
0.0047818506120855
0.0684636970446198
0.0129943334581295
0.00140357974142103
0.00197853242137952
0.00141334959181106
0.00899628571817706
0.00196547465701144
0.00139279480398559
0.00244274038742676
0.00364675637621454
0.0015588089808514
0.00380415123021647
0.00245757572075296
0.00222928252087067
0.0123211091760957
0.010542909789194
0.00138337521895018
0.00195012469251811
0.00138232558089542
0.00201367836948328
0.00222004860656218
0.00146665081263389
0.0013766246620944
0.0102345289833509
0.0182967318992469
0.00143661972587124
0.00232514598942437
0.0550231470136395
0.00359813704617919
0.00375837533738035
0.00149820902015906
0.00359419240851973
0.00137056447799311
0.00136762504919213
0.00393432792941525
0.0668016396381884
0.00165847970629989
0.00392079035652585
0.00136169170138736
0.00136076680427046
0.00356540059013787
0.00268232250033567
0.00190143028265446
0.00134832609557004
0.00121204994496355
0.00168832835254981
0.00352840062456973
0.00404635972055589
0.00216325834260365
0.00134550192583048
0.00514318462718272
0.00134128739265599
0.0025325553937772
0.00133704817826184
0.00133672770261065
0.00451943685665296
0.0129105301764785
0.00452949831158976
0.00142773797242524
0.0148722605984826
0.00510342040652515
0.00348627964490556
0.00348273671533857
0.00589863314209399
0.00662587155471401
0.00132603777029571
0.00132602099310785
0.00136205423720922
0.00380158287063487
0.00345698478605167
0.00131898013417592
0.00338153739111436
0.00219710702879602
0.00343533808616362
0.00249800216691031
0.00131480639911459
0.00121261459041512
0.00377515608002636
0.00184931222427707
0.00458175266804563
0.00184700296244087
0.00701918896745858
0.00130875806103114
0.00074950227608058
0.00304036822282401
0.00130588849554478
0.00130556405424695
0.00181069292350933
0.00130002411726053
0.00355967454662685
0.00129911182133459
0.00181196635842277
0.00129845544904833
0.00518577193498508
0.00136951444106705
0.00314369282602549
0.00786016313395072
0.00409107283047024
0.0241135876269935
0.00237003733892628
0.00328212507895007
0.00132929897271072
0.00338546163291599
0.0297435268187071
0.00162475582225173
0.00791642678130922
0.0013194935128827
0.00151482085674638
0.00177527914987821
0.00128163414317046
0.0718639783452801
0.00201321392461018
0.00331256512993093
0.0598171707348876
0.00364416638650375
0.00211844522319144
0.0244359207737481
0.00311950620318593
0.0050901786187476
0.00485674642149095
0.00411888311456238
0.00126963413029277
0.0112751682677717
0.0165928503145603
0.00126599772099184
0.00126517421836175
0.00232518510487534
0.00223028646310794
0.00177531723657937
0.00329808759039833
0.00155505961624776
0.00125813687142138
0.00984139185695629
0.00293002055318519
0.00129001118319381
0.00329244159320546
0.00125449848084561
0.00326471422109789
0.0111467189932531
0.00291680611903724
0.0029179709814228
0.0139256803239425
0.00327308875154045
0.0112707968961831
0.000406592754261151
0.00745104153644219
0.00124587901442674
0.0012447553851444
0.00143067284032199
0.0100943242574259
0.00173055384667486
0.00963969590497312
0.00339149170106385
0.00123563685711241
0.00123532087802153
0.030224677828342
0.00123031712541617
0.00122868055500634
0.00733999198133389
0.00122734640646261
0.00936462907530427
0.00182403445333869
0.00122503618246989
0.00122448105182229
0.00285204798869075
0.00167892926688269
0.00143860990956986
0.0365821285089484
0.00171214513592082
0.00121020135525809
0.00120999439165247
0.0031624304323342
0.0107204793904037
0.00408863986334537
0.00208985253215203
0.0044585686928758
0.0012022314564241
0.00442863201229768
0.00231682323216933
0.0012029436364835
0.00829703912939252
0.00120583142678265
0.00208924520224808
0.00202462078856019
0.00202317685093313
0.0101693939698412
0.00121237147413719
0.00124665203764161
0.0011927511074328
0.00119247878673108
0.00126824796627743
0.00674577911863695
0.00138293272079738
0.00118974031505082
0.00118973979725184
0.00342126430643794
0.00873399608185156
0.00118532289509919
0.00205794503882314
0.0114456529832825
0.00319770530753014
0.00118003774889138
0.0011791010063563
0.00117695541730962
0.00399657363209328
0.00877552459892991
0.00147508181687826
0.00220318203118661
0.00165292470472185
0.0632271674235467
0.00233096705145498
0.00117096161318348
0.0483446658376137
0.00138076390626901
0.00511966896931961
0.00223686403290643
0.0016449320457465
0.00423135926836002
0.00553139819269477
0.00304685801957468
0.00334314605504986
0.00116017139435374
0.00652148974695248
0.00161662149724046
0.00115830739161293
0.00742198514644615
0.0111623036555414
0.00710440190933302
0.00302309885364977
0.00155083605007498
0.00230589519387568
0.0011520310178243
0.0011505687892299
0.0209203422600668
0.00389388040900039
0.000497132785503509
0.00122773794541887
0.0702147608480198
0.00114299261217305
0.00298928149099711
0.00114025122104716
0.00342719238716514
0.00120797111092535
0.0194846977052796
0.0012124947257514
0.00325784898807417
0.00113086571530929
0.00113034203102425
0.0026015203867412
0.00309156771081841
0.00112828738788404
0.00577157502416682
0.000283039176799164
0.0222149147306528
0.00112460664814621
0.00112973851511586
0.00125190851974993
0.00117297826794736
0.010192084010855
0.00132474465733363
0.00211160367331382
0.00111923209967426
0.00111720954834125
0.00111412821204022
0.00209535775379971
0.00270879641274181
0.0672194196644949
0.00156677148045409
0.00449047776211745
0.00575443523996719
0.00635698971330715
0.00296454914339397
0.00110405088578944
0.00110142167803341
0.00176875807388232
0.00110175759029749
0.00739615841240192
0.00109993155434699
0.00430565377655776
0.00110269934038983
0.0145979892678608
0.00412757509122756
0.00109667296157107
0.00109550812951255
0.00371160301726723
0.00109309632407267
0.00286188692870839
0.00970340072954671
0.00109104197561655
0.00105979454961267
0.00208774380827747
0.00115724372739455
0.00132397973538242
0.00174700476173849
0.00115483457468305
0.00152907011747859
0.00955743714409789
0.00523409497404359
0.00958061404038534
0.00273211059578253
0.00262346205523635
0.0029429812128984
0.00110201479650793
0.00403894512786486
0.00791477594458974
0.00153618457269522
0.00280447062496088
0.00130036283889423
0.00146737378554952
0.0029166060465936
0.00307341912560385
0.00291037600295906
0.0204660110455202
0.00672011713396907
0.00451369574782662
0.00179259088575553
0.00805930918945548
0.00112786845407983
0.0227601659412438
0.00659405562206219
0.00787827437456737
0.0129085180994719
0.0202025052088249
0.00288496427789931
0.00288471942032533
0.0258081545468533
0.00105192703931935
0.00111715540279258
0.00104853743221049
0.0186776156638574
0.00111401516028594
0.0028635364857841
0.00273757436664637
0.00104252258930608
0.0653375711524731
0.00398112176763198
0.00104100897949638
0.00239875000249636
0.00659226206933432
0.0592379005627396
0.025781841749617
0.00491917039262408
0.00103717391997774
0.00103717248975264
0.045137547042619
0.0146991982022056
0.00528865477074171
0.00103327477238135
0.00811040288592921
0.00441321699847684
0.0161668256332182
0.00297128874747912
0.0650555855868078
0.00145525999189184
0.00105486868534071
0.00270114685987133
0.00181989688154064
0.00296330161793718
0.00151990913676809
0.014628232201131
0.00915237999062362
0.0010267764303436
0.0649075265091939
0.00144426191762613
0.00781961142136828
0.00109126854069321
0.0110234184050421
0.00105387324248487
0.00452374699327418
0.00164083618059306
0.00973253803017818
0.00777850250715464
0.00108830196502544
0.00530920069335475
0.00483218948194796
0.0156215230692702
0.0447119708445444
0.0090576781444472
0.00171155473498733
0.00101734099450658
0.00260876820480549
0.0327751620317288
0.00101494184011061
0.0531388009271799
0.0111407747366147
0.00479787653986864
0.0050060692183923
0.00140389908342907
0.00101002910759338
0.00472548761137422
0.00447779776654584
0.00342756060679556
0.00100908458029107
0.00948202333755912
0.00100603732354564
0.0027535630368687
0.0447229454360702
0.00255385200133452
0.00141804829911752
0.00446340911039612
0.00125738295510651
0.00263228895164673
0.00749725709322343
0.00274832158338806
0.00141427116035975
0.00141367710473246
0.00100233583847511
0.00100036853167112
0.00846611408429023
0.00907032273149475
0.0010002343752156
0.0307887607833968
0.00760517581920598
0.00287767681327573
0.000999786980461447
0.00632795603684088
0.00656037149247643
0.00380894862307185
0.0583424518617644
0.00342555683708577
0.00163725058954871
0.028295270786874
0.000992548680789955
0.000991635258628367
0.00230815685479627
0.00229425740955444
0.00626426410675175
0.00248783088887298
0.00107693661676679
0.00186449338605591
0.000981930248341644
0.00256667936993138
0.00540224593354356
0.0094596301360412
0.000976897144999371
0.00169745474432225
0.00404679175816138
0.00229106093690816
0.0072812626613318
0.0064131634643044
0.0544853578835573
0.000304589661645219
0.000970800903435171
0.000970302978253084
0.00648683780620867
0.00723812924824461
0.00225463132075573
0.00547766370117726
0.000965458760477396
0.0185250325352154
0.000965067935669737
0.00352892444430204
0.00335880678408202
0.00557606478583153
0.00732146094532135
0.0014852993263872
0.00730390105449133
0.00656710103290335
0.000971782604340447
0.000958320261303701
0.00489308860541834
0.00725935403618812
0.00261673620820341
0.000955107493470866
0.0024193145106214
0.00341683962534276
0.000624462439521472
0.00249264748254166
0.00450549729272239
0.00250940663150143
0.00133759955880238
0.00272891978038688
0.000947660937927668
0.000947207510410312
0.0554131578558059
0.0010129424859254
0.000944605963473842
0.00133029376917679
0.00131218942000266
0.000942235188014172
0.000942025392382446
0.00166289540082564
0.0185367621627249
0.00136698309629341
0.000940099494088981
0.00743237701312174
0.00140750791001595
0.00246253723325889
0.000938694254951007
0.000937169624977119
0.00165478046376407
0.0247329981339567
0.000936201316162041
0.0244250529824627
0.000720836206050943
0.000933704786902463
0.00844953578449015
0.00131559927902927
0.0184235687116298
0.00106826600065867
0.000931939390911306
0.000928749507217441
0.015990336822755
0.000930722956625779
0.00482750255267995
0.00109893300423781
0.0148181933850131
0.000930037738498252
0.0407893267268163
0.000929529579662193
0.0149533327060323
0.00241506863649307
0.00113181616619816
0.00369841381228009
0.000928231920120369
0.00148829629476544
0.0147392018901488
0.00119201703096748
0.00265951674451989
0.000923398196848186
0.00313153234745941
0.000921526796904665
0.0102194445594959
0.00432713841458266
0.000918185293955615
0.000919381449033969
0.000917174107862448
0.00128977767348008
0.000914609566427746
0.00127091890817709
0.000913148405603948
0.000910916116765055
0.00335690285632363
0.000909400194876539
0.000596084019450893
0.000731858268944252
0.000907916673273534
0.00093360663733226
0.000907527171952932
0.0135016257389617
0.000909882489007372
0.002390795938751
0.00246139150862209
0.000905269258396178
0.00428673317397476
0.0563478396075694
0.00236879078150515
0.000901425744855677
0.0172806314915839
0.00090103595574162
0.00150598768566226
0.00467580331268342
0.00144677608172605
0.000897756263513071
0.00243931266961692
0.00169858903633714
0.0104667535653453
0.00234164189601522
0.00256944419060685
0.000891390423814037
0.00233579268657543
0.00302738260564719
0.000889938379825851
0.00421539998683313
0.00207236916366759
0.000889185453192212
0.000888942960829296
0.00225719109412667
0.00316727632550267
0.000885665900253413
0.00675165540062749
0.000884798433426832
0.00136760354690721
0.000883482313468806
0.00377806407136706
0.00088194606464938
0.00131877146023292
0.0014426220519918
0.000808549943707051
0.0012213222271782
0.00148549590921206
0.000939643994359121
0.00140822620641818
0.00554281014478171
0.00387299214191991
0.00087471258108043
0.0102291872815515
0.000874152159497837
0.000219352915122187
0.00123228039609235
0.000873502262743293
0.00234275659268488
0.00776608512539337
0.000872942035986312
0.00352644277005788
0.00773316711455304
0.00202494903660378
0.00120751580065001
0.00769991075799359
0.00169421154034862
0.0166115756419987
0.0296736953649919
0.000566967952957882
0.00200990374461044
0.00488578423118601
0.00329393672031412
0.00448128985775262
0.00129559909151963
0.000914819607397159
0.0441341535437029
0.0245101205702541
0.00131769154982536
0.000944505248664095
0.00829594243056483
0.0015982529904907
0.00142002427815055
0.00812232771077207
0.00449429723545829
0.0121325102667487
0.000830302967890781
0.00131425888371794
0.000377978342642618
0.00118293477045504
0.000850750766202827
0.00136689396636549
0.00222654166172626
0.0369366822198285
0.00118305341734562
0.00753680848136353
0.0052830968017145
0.00646021315612794
0.000846186933136337
0.0113018547214719
0.00118027879843837
0.0139978579905986
0.000846713026460266
0.000843635123985525
0.00121768872149269
0.00421105355410713
0.00600037631407116
0.00213744836833264
0.00104078860326198
0.00118721557702035
0.00155442356327651
0.00698612796789555
0.000841333764096705
0.000362351659019247
0.000841125276425613
0.0063203066167911
0.000891750206478167
0.00512293597678716
0.000836757475103319
0.00228832072524169
0.00138011442883333
0.00083457397831992
0.00211554960315741
0.0336712061580315
0.00089183803267308
0.00739749383431693
0.049849384175413
0.00302311545980404
0.000836818503292345
0.000830456063449484
0.00117017267174148
0.000829822977653975
0.000888882607402622
0.000829361764224903
0.00238654409118529
0.00228709478546777
0.00136098758811609
0.000886512961281913
0.000850863600677484
0.00422965353179765
0.000826123323708624
0.00160207685367034
0.00292413980786592
0.000822513796359196
0.000822500010711697
0.00627420543095286
0.00137355442992277
0.0045071802244866
0.00278949670195171
0.00236231957023748
0.00299702572155494
0.00230176297675316
0.00358904935737529
0.00154815941125619
0.00723370267258983
0.0021249399264875
0.0042459054091946
0.00276711887422438
0.000814696984672242
0.00102094436221557
0.00739657065533961
0.0663973967739254
0.000905526094654461
0.00278672435631586
0.00234147404761861
0.000813245445109838
0.0152119306634641
0.00415542640273728
0.00081811636628895
0.000810614275993669
0.00533160448445829
0.000862433758484678
0.00232056906578166
0.0164417943721306
0.000972296104799203
0.00614394736134652
0.00511179911446075
0.000832969511923892
0.00210910877032638
0.00210871423755282
0.000804138271733387
0.000803968955668178
0.000803896045033375
0.000803605398135316
0.00111821299452923
0.00609542757769625
0.0144496960769426
0.00185805105190301
0.00612250869695142
0.00377568266193946
0.000799818894328436
0.000799464828031868
0.0127291254747137
0.0145704345358046
0.00209315063609278
0.00271199934367197
0.00505691168002841
0.000798201084482601
0.000797816642313664
0.000853020511469393
0.00119688717399709
0.000990359774921576
0.00281022053050763
0.00706832604643428
0.00389697184269884
0.00228346973791205
0.00112794714870904
0.00228129118684573
0.000792585312850573
0.00193147966247076
0.0126073150007507
0.0008423345290501
0.00108331269249476
0.000840922236007755
0.000789331600653096
0.00160599259833308
0.00078903557207464
0.0448630692161222
0.00109524046121079
0.000787280865044884
0.000656551253089952
0.000786837639904289
0.00133859169824165
0.00114059236051011
0.000797828538571038
0.000785936021425569
0.000841868125004205
0.000767597394237556
0.00109363577773544
0.00108822791356105
0.00182431467077552
0.000784686581586884
0.00597244502485159
0.000836795920772241
0.0341102101291028
0.00134738895255268
0.0125872729085994
0.0149683728128202
0.00105473451365785
0.0543791072373436
0.000778091991276194
0.000948011829567327
0.000795536056543692
0.00077794674512129
0.000775680653671979
0.0010883209578747
0.000774260837507698
0.000774150093893765
0.00204544030810958
0.000773882562615101
0.000771261462623288
0.00400647354878528
0.000616766730921905
0.000770395839688333
0.000938142698162969
0.00296959305787643
0.00487543220325287
0.0337619936026619
0.00178768312840483
0.00107551984162648
0.0145183899354529
0.0058421885715896
0.00109571216020899
0.00178352144062215
0.00220189164667939
0.00106719872032661
0.00107844173836288
0.00200381140759307
0.00161276135429006
0.00863658789084154
0.0121508698355721
0.000928863962372685
0.00085295294106338
0.00500594994984131
0.00326423829689237
0.00176874897770181
0.00198652939317259
0.000755516848124679
0.000755353306057261
0.000754490690542565
0.00536988448351529
0.000753571339578007
0.000752412179162909
0.00175255194316635
0.000804210028342817
0.00133601869564792
0.00299645027291061
0.00337955060393729
0.000800017240953574
0.00120733231538741
0.000748140086056854
0.00570983703705239
0.0045051308747042
0.000746714268452107
0.0118851914262113
0.00328713079700448
0.00813174879655634
0.00568274717245992
0.0011693094927642
0.00188579917876576
0.000742396186807023
0.00380135969840312
0.00420556817753674
0.00179163737464296
0.000485977672653834
0.00552281165031791
0.00313906280123767
0.000739348448856686
0.00104718669340101
0.00505336971289518
0.000737318385576565
0.00103929437629803
0.00194434597902251
0.00348946201008618
0.000736330182198174
0.00211784432833192
0.000735843495126376
0.00466102417477329
0.00677906335931729
0.00249607017861732
0.000764650639929909
0.00814408859701704
0.00544512444802415
0.00123906504057285
0.00556926201147426
0.00117672552439889
0.000731635098953552
0.000947220756900726
0.0334882629844061
0.00247848693694849
0.0528357472167025
0.000740959118804009
0.00102635928190208
0.00314466200092
0.000727571208386846
0.00101447450174076
0.00460064561784299
0.000726285802084438
0.00100636534830401
0.00072501903782936
0.00189923320790816
0.000724706559805608
0.0329489159560087
0.00245898565814825
0.00208342493433673
0.00101959847179461
0.0396901812963453
0.0138607095692763
0.000769332634448448
0.0444186576660226
0.00104744741496405
0.0403939594342878
0.001889536399136
0.00549356483196277
0.000719486239315979
0.00167399347405181
0.00394586899647725
0.000717918452802999
0.0016715921902506
0.0037290366094572
0.000716379458328067
0.0109177131261231
0.0314117922644846
0.0309758878050857
0.0037194632499748
0.00469947666128614
0.0529125803989937
0.0113771856065203
0.00100584128984938
0.00464047599690576
0.000713146133361244
0.000842121557026039
0.000994845728872717
0.00100539252207371
0.00542328229788734
0.00194718143904375
0.000842202615314733
0.001849319573117
0.00801549621792515
0.0185521509985411
0.0101804421467426
0.00186297562161989
0.00284124128105538
0.00335854604083474
0.00113963953649781
0.00194973374918611
0.00194435276832966
0.000709439748555924
0.00070922584759708
0.00473957017031691
0.00287006236677773
0.0506135936039702
0.000708320324829516
0.000708204672774969
0.0031430850629042
0.0133865090454541
0.0173407549675534
0.00442297063873463
0.00185362133623019
0.00440972763474504
0.0152940770388986
0.0030923233442774
0.00338482399683031
0.00599901485479152
0.00556979733876065
0.00184660039391863
0.00240204335244435
0.00122983516995677
0.00070421307396787
0.000753718193606588
0.00192618227055721
0.00112817973837963
0.00462003760143163
0.00444469087745343
0.00241052315621923
0.000700081748760562
0.000874990547704458
0.0785892042641046
0.0030470004646885
0.000906257019960887
0.00237239387810774
0.000698279951816894
0.000723586174269316
0.000850150194657377
0.000702930393062236
0.00088029389593637
0.000696438974306368
0.000696075691265868
0.00069597151723996
0.000980069855453955
0.000694763541846832
0.00074150011593868
0.00517817090608834
0.00181477162273555
0.00071170258383449
0.000691682327246643
0.00526059629785905
0.00103560636100744
0.000691302339753167
0.00157931869032616
0.0179927544578092
0.0077502456379032
0.00122565686843267
0.00117076081758845
0.00613230618197915
0.000689020434690832
0.000812699176855807
0.00625849027956919
0.00977728772085525
0.00181646253625256
0.000964134257900438
0.0061092942583673
0.000686418330045134
0.000967607408292715
0.000681399424332618
0.000685324649373795
0.00511857189316984
0.00238779521253712
0.00440385136720388
0.00179020051389101
0.000682901173950731
0.000682796755703025
0.00969683063966215
0.00535549575405538
0.00178678469201888
0.029898929524498
0.0284582506175346
0.0112579223461038
0.00605507193695176
0.000492393086756216
0.0026427299566291
0.00516959675542303
0.000677830260763101
0.00143970155881447
0.000803426991561693
0.000776246873101326
0.0025301807167609
0.00270928587408572
0.00127820104579029
0.00302591546331484
0.001049749299153
0.00156981576280854
0.00075718448796351
0.00399925085006006
0.000751469766459822
0.000672402358642304
0.00547308482239085
0.00228210401673464
0.000946771416578861
0.00107927145613553
0.00597009266887366
0.0011416629387103
0.000669632220994515
0.00183318939576157
0.0128489428999252
0.00480710900764808
0.0034223050380604
0.029321859847299
0.00779731788993466
0.000668150885672469
0.0015484428496174
0.00676357805182023
0.000666810604085215
0.000986402702408605
0.000799826478320837
0.000929433237273405
0.00123227898803307
0.000949413480690209
0.000962397820393428
0.00345786140511359
0.00174105901079802
0.00105788382871967
0.00176603130825653
0.0290982362793176
0.00396211926236005
0.00589305328052035
0.000661404556905524
0.000661114387287348
0.000937872601017282
0.000660355986292675
0.00371116975370144
0.000475103577838876
0.000929964520501774
0.00433892741776517
0.000658411252668886
0.00065800949794076
0.00065720194049788
0.00247513355251001
0.03369560688029
0.00222326756591542
0.00590972260933936
0.00931342263472881
0.000653878510002404
0.000653167903595041
0.00369953146836955
0.000232881096311413
0.00151954919853953
0.000651639264869918
0.000651469290656933
0.000651401936882859
0.00194944806189514
0.00221122219610321
0.000900427716601647
0.00137962251013764
0.000661402237788783
0.00151338454712403
0.051007301711063
0.00151312441427499
0.000665995803770056
0.000914508699092736
0.000648524389706964
0.0139504588420006
0.0015109392763523
0.000648310958741555
0.00109687631254052
0.000648233404344503
0.000425047022711201
0.00104784687335991
0.000913345040374033
0.0271256326266515
0.000647104168352014
0.00168134757073204
0.00711246784310846
0.00169346155597081
0.00486540903341273
0.00488055520030877
0.00150238134820282
0.000644268414026776
0.00490127765772038
0.00072088940862822
0.0023360279017424
0.000642362129109103
0.0254577951709579
0.000687616666751893
0.000161184392440659
0.000641729562440332
0.000641359942205862
0.00077404336076149
0.0102159351955183
0.00121526823859814
0.0122866030579414
0.00217027358486533
0.00122490368370323
0.000638783435108505
0.000684114308793411
0.000637241277305995
0.000637086127452901
0.00219706003899193
0.00904710674163377
0.00425944192202923
0.0677685978917909
0.000640031910524848
0.0121966991649353
0.0048358912089491
0.000634315392439234
0.00484080795394483
0.00574918479287814
0.000633975795819909
0.00483511897882718
0.00063302986273757
0.00147435562025421
0.00358638368582161
0.000632499867474099
0.00214806880517103
0.0470553556102778
0.00175606870753694
0.0016058685215745
0.00153823116711302
0.000752622684010756
0.000630925872096883
0.00063032883710127
0.00112494310323028
0.000778304342282709
0.000629635705837884
0.000629152093536017
0.000628955643692914
0.000280836221119276
0.002126015267537
0.0120524445054094
0.0266789799249316
0.000875516078170566
0.00846184429096137
0.00296085529769742
0.00543074549402309
0.000627115768511041
0.0103642873325916
0.00164187518287788
0.00159824523390852
0.00351539718207484
0.000702448362835964
0.000625181863918409
0.00212252378075363
0.01132019298596
0.00315761202314874
0.00163709460555324
0.00179694735957655
0.00150143093640502
0.00395076110371025
0.000624371419573366
0.00266222618770422
0.0115822843306368
0.00505816856866509
0.00408659199759853
0.00394017357896665
0.0272605194273917
0.000628698098747875
0.00322040398096567
0.0335951902371866
0.00110811503524574
0.00489466661126277
0.000682156669131749
0.00143996165860224
0.00705663884801792
0.00159707514155536
0.0023166309313553
0.00124283853644931
0.0379413174247729
0.00169519790159898
0.0046916451341998
0.0040560482352059
0.000616574404273444
0.00459783986658851
0.00319934497874919
0.000615314759732779
0.000725370116883117
0.000613843255390357
0.00545779716505141
0.000864947350205428
0.000612951713856569
0.00393693632414889
0.00452180815289269
0.0272177356795192
0.00465408681820941
0.000791547383139629
0.000611332432218637
0.00143209578287996
0.00386607655526676
0.00233663255491142
0.0006098712434171
0.00400792731048309
0.000862838516842634
0.000741140865809157
0.000911047769259919
0.000856837021081885
0.000819405025791845
0.000607891904175343
0.000856152410268182
0.000606553188698855
0.00392621006750565
0.00152740494713042
0.00232404574716308
0.000623341762953756
0.00286756828489252
0.00383267710380671
0.000848769608734507
0.000604598460655403
0.00460059553767912
0.00173942400899477
0.0449557648546429
0.00419023916090492
0.000851499553347946
0.00206942838255969
0.00460154378479273
0.000974912288727117
0.000645657096677918
0.00060667885610581
0.0115572445416154
0.000837387252028491
0.00157703653901763
0.000851792398059672
0.00230227742671894
0.00380850173645075
0.0462104931746096
0.000777349470866955
0.0107187487883259
0.00115024462768772
0.000848649341232274
0.00157077112805429
0.00156993208291427
0.00172377123030052
0.0104983783971844
0.00658205867803521
0.00283569727826909
0.00156771399913685
0.0013935539246608
0.00163746157468689
0.00410888771044898
0.000894928956513078
0.000597464373346563
0.00378197202250671
0.00228073779397845
0.00282829027406895
0.000865827922050202
0.0013849284909918
0.000811498289388926
0.000595465518118321
0.00090785975708387
0.00145940025986534
0.000633814956482818
0.0094823386474388
0.000955604948780384
0.000889725644166065
0.00653904429117482
0.00308563916130983
0.000563581396021056
0.00155082071654865
0.000833190319045067
0.00200743728436139
0.0113392821636969
0.0426390355746831
0.00548382399110594
0.000829291714159335
0.00199491260761578
0.025195339175931
0.00369219519872721
0.00224095419621058
0.0319048052668724
0.00445535739686777
0.0225359658586677
0.00058663925817135
0.000584934939926005
0.000584859904466323
0.000584570691171828
0.000797323438103136
0.00218508924729069
0.000584105614270715
0.00206407717852487
0.00258844007588462
0.000583609593655997
0.00281795639659211
0.00151626246260466
0.00058338912592252
0.0030269899064217
0.000687165990885957
0.000821209355346736
0.000582327585572864
0.00382964690607596
0.00382940078901961
0.00159023181981216
0.000696156158577207
0.000580378075172279
0.000566350704578498
0.0419768504531326
0.00057950277127541
0.0413868560375117
0.000620336038939393
0.00221644370173623
0.00784230928336752
0.000577172383355464
0.000906692257492961
0.00151111919875306
0.000576566958989064
0.000576279761163845
0.0037314127744759
0.000575815889972461
0.0014613347550004
0.000584072169711972
0.000801608431981397
0.000574063289849629
0.00985992144133389
0.000573947643310809
0.00437827974846674
0.00156972414368684
0.00133496571910522
0.00405741802876938
0.00193389448891717
0.00509567526406815
0.00100427741047396
0.0195133293656069
0.000568735158651187
0.00132338065501039
0.0151353724749898
0.000977023386473014
0.00130407395218842
0.000635577906476576
0.00241912168898776
0.000565915143631798
0.00358174757476936
0.000817934355127304
0.000141895046674688
0.00197477068423109
0.00217683260611802
0.003684979189426
0.00191446963290087
0.00056264422190717
0.000562293405215849
0.000561694089914265
0.00413106577628831
0.00369372990824347
0.00369239895970754
0.000601240610950966
0.00355394144848795
0.000560959402758287
0.00610310576459076
0.00153454450472961
0.0106560930008366
0.00142048491779108
0.00279972982753464
0.00160980495033186
0.0321685950553883
0.000787870971632816
0.00454385130301651
0.0398856204771011
0.0088833694272157
0.00146015926451151
0.00188657891965248
0.00352195599837838
0.00424213449276783
0.000772107151504732
0.00127844598111128
0.000834373247661291
0.000594492503859716
0.022859774718188
0.00188239627437048
0.000554195769414367
0.000772976261526746
0.000780920717992264
0.00188763130701481
0.003507271372649
0.00400561915500371
0.0279600336029253
0.00287151181821898
0.00180679562777074
0.00159006122697349
0.000554981603395595
0.0015114890927727
0.00349352445898135
0.00276375473975524
0.000550709526009916
0.00209283026422802
0.00432338591217267
0.000550540505139493
0.000918056413183572
0.0313222260002841
0.000771908037205235
0.00254326214022718
0.00214206479231672
0.000892898755611776
0.0126870439421167
0.000773541387555505
0.000768341006767738
0.0025347025093532
0.00157700038699282
0.00186033734792983
0.00069386250063224
0.000597501247160206
0.000546977992629995
0.00177846920872606
0.00157312315053955
0.00101118696423418
0.000546383660434782
0.000550136761909256
0.00142713625301205
0.000687421662492007
0.00142695564958518
0.000544687510740665
0.00142636235237307
0.000561797617840284
0.00483907635448147
0.000813682363267854
0.00211017692173725
0.00240800307044296
0.000543232376569721
0.00399574324736866
0.0132920766292559
0.00107461566069662
0.000542134528526814
0.00389190677022155
0.00181011374931557
0.000579591746614423
0.0076872515224462
0.0010000686734604
0.0024493624584489
0.00206040751441767
0.00155206389261175
0.0401232851239158
0.000539117165250663
0.000538254109178463
0.000757489649469473
0.0101712477668591
0.000239828793839836
0.00248141900334983
0.00236563795687512
0.00435331980499296
0.00124708687167696
0.000573538205861963
0.00140271273907622
0.0288076514041478
0.0006317453800298
0.0387375234819995
0.0238036513109956
0.00124429187465317
0.000881050889887447
0.00124498588668806
0.000834818750598441
0.000630659017117291
0.00742419646011664
0.000573935476955407
0.000754923303730858
0.000533418589395875
0.0161701421093314
0.000567906856737714
0.00246639113780047
0.000533000651434479
0.000532798313221553
0.0233627661283777
0.0048766475102731
0.0303038140780339
0.00847897785809184
0.000749932505274466
0.00594262266615204
0.00129585025304425
0.00194760568085127
0.0312597405715995
0.000565895144183803
0.000531244552769073
0.00480274410608431
0.0010165533113761
0.0014545682674961
0.00122198398637184
0.00134801101369557
0.000746871327639907
0.00138831704367944
0.00123177292895976
0.000529218166564802
0.000529043052209633
0.00138434808344685
0.00956785489744635
0.0461705241915226
0.000527969289682854
0.000733292589366625
0.000527548017580743
0.00052734620683886
0.000527320357904171
0.00256662913492566
0.00682698765684244
0.000526299425544029
0.000526183446287463
0.00384253844100002
0.00401486292607656
0.0046770644472736
0.000525747669123807
0.000525718667900091
0.00151301289676312
0.00269123850201249
0.000620270169106053
0.00200465870916151
0.000524123333823359
0.00229493572077581
0.000772341813411386
0.000523773287737008
0.000523507365570264
0.00145001230415783
0.00177367363979792
0.00187743194962191
0.0425693453909348
0.00051599956544746
0.00425792758720901
0.000740748389229523
0.000521016865194362
0.000605286395816174
0.00397468959864233
0.00928856584636952
0.00120662065263134
0.000520244653144526
0.00144371507344206
0.00329081479775463
0.0348930112565741
0.0268988217692376
0.000807137301090889
0.0013590522585542
0.000727288315768032
0.000517959220025202
0.00460679595304383
0.000517329814055129
0.00135541068357777
0.000517144111829966
0.000729133265786579
0.0039448510276761
0.000643014905454844
0.00244450859094193
0.000515465962882638
0.0266803919236533
0.000645417574797703
0.000514225178327523
0.000716165375026303
0.00338106448755585
0.000513896430045911
0.00337873143389584
0.00100739408309307
0.00246723645314917
0.00817740108825874
0.000512959219618642
0.0026218173466616
0.00390867504200156
0.000511956139689427
0.000515771293575103
0.00147325873195682
0.0327725425476677
0.000548370683470737
0.000518495202314191
0.00329694142153885
0.000511319220579693
0.00382261338971401
0.000511126305509023
0.00195216184067145
0.00119030553143361
0.000510852237675095
0.00389706664291468
0.00347603966761112
0.0356798405206316
0.00116433974347597
0.00146608204228629
0.0220321709324452
0.000600732034542875
0.0313223018789393
0.0371807353470665
0.00050868295551022
0.00352978939526317
0.000716179569987321
0.0080900839038958
0.00117730753471753
0.0407450021812569
0.00385784203571378
0.00053745861579197
0.00446286964253784
0.00223921920958926
0.00970829436551137
0.00117848002992736
0.00168250376738393
0.000502493883513361
0.00970658863466287
0.000955177113502984
0.0011547853961856
0.00319311414201682
0.000504002012348638
0.000728684944445838
0.002336007715708
0.00117212686733266
0.000502295808008605
0.00442523721801655
0.0143070283534405
0.00366401492058096
0.000537112846733501
0.00137282856867918
0.00203707764914223
0.0261165319485382
0.000512769345036586
0.0014410670957188
0.00329331135265203
0.00259833803145497
0.000695196081621937
0.00621304943738956
0.000499965403345643
0.000822006498162766
0.0315237247518917
0.00443380717354464
0.000783062947628901
0.000843083443321627
0.00708066003704179
0.00252214155248716
0.00258224877729939
0.000605048761111483
0.00142742381734654
0.00189303979898171
0.000734088220146977
0.015814638874517
0.000527437412776563
0.000660569683515803
0.025316016299967
0.000494425994185376
0.00135385894689147
0.000494284595959613
0.000878226615276744
0.00135185248075352
0.00211117558574443
0.00049264007190558
0.00467753405453357
0.00141353716072201
0.00166640667273938
0.00128674090307376
0.00235321671185159
0.00373571972122959
0.00434850326707786
0.00208860741007228
0.000731943626875339
0.000904332187003448
0.021199765884534
0.000487438082346207
0.00165549455710482
0.0123985072456368
0.000718612242456748
0.00119417603491741
0.000487032295697029
0.000487006691899243
0.00869396173519628
0.000486793098629469
0.000486684478362581
0.00307666504647239
0.000727136449881981
0.000866832996885007
0.000917752936035677
0.000485276668767889
0.000684107074732004
0.00103844548629229
0.000484878708456373
0.000572163736758032
0.00048447105976422
0.00291709946713748
0.000514727093319426
0.00317889756934233
0.00539362067776187
0.00138899973990844
0.000757468657602267
0.000485606677400357
0.00111472402654295
0.0133993945455377
0.00061139759983148
0.000143036635554395
0.00159995616970892
0.00138271703492631
0.00922025712949603
0.00245869727876257
0.00111899546870064
0.000480102926254422
0.00111842985147894
0.000522833866515798
0.000510982088637364
0.000619049984318962
0.0038427991551065
0.0356377915479392
0.000998578706078473
0.000675158269050713
0.00364054485682207
0.0346016301273329
0.000477815903463478
0.0110316284449645
0.000490052706924642
0.0091636068473332
0.00178689081920506
0.00302181226183512
0.000476814768239913
0.00311383437720546
0.0012467471310965
0.00239035786158449
0.00353131257325276
0.00047570470158503
0.000475433850432396
0.00130192029611628
0.00161308526053243
0.00111596931412921
0.0208310009590952
0.000659598398427464
0.000577988375576889
0.00375618699938365
0.0012980674188101
0.000473881024526742
0.0037221530045493
0.000473177107714804
0.00522837313784451
0.00905566163059307
0.0012920038688559
0.000471740061262914
0.000672436652404469
0.000118269816405555
0.000470692433205009
0.000733432911723862
0.000979976188205171
0.000659681485925163
0.000467840384452978
0.000467306462955812
0.00195931941730333
0.000466902790842284
0.000466340677122983
0.00306372938455836
0.00341567815831343
0.00108345331482878
0.00354963055893635
0.000850670935487744
0.000844975803322261
0.000886130202660188
0.000464606231590362
0.000580702001621973
0.00065386288135587
0.00157450774853375
0.0015597825882561
0.00304850178978724
0.00121306544364339
0.000462587799545593
0.00133119009525675
0.00131722571734241
0.00352937075006625
0.000994846354072747
0.00407163144574456
0.00192334931630276
0.00292649280339454
0.000461839764605326
0.00513574580832436
0.0337309230798376
0.000460810677568795
0.000649369832587068
0.000459475786145373
0.00291504469849745
0.00132434644074198
0.000492895496938169
0.000489352924595524
0.00307345403352825
0.00505544130898267
0.00119422840844348
0.000567800884616942
0.0029091245248681
0.0022399520567852
0.00301845971729729
0.000597221519606211
0.000552472008942231
0.00290544397907169
0.000638118648567741
0.000644991550098084
0.0017498013952987
0.00155495447231866
0.00229811864573859
0.000457600653967057
0.0340386374093787
0.00289719493682415
0.0307315029442635
0.00131582227562952
0.000682164554321784
0.00045705137759633
0.0011508262476623
0.000456900932284116
0.00123951807449596
0.000555109974837615
0.000455694532396731
0.000455645538751905
0.00147147209064666
0.00372894247449655
0.000631951487788864
0.000495268528575787
0.00119095665105432
0.00400763748968148
0.0404000386409962
0.000640530247558449
0.00287737522412586
0.0298558936918001
0.000683694243007233
0.000756418683233938
0.00287539945530702
0.00827427148573286
0.000453745275112572
0.000453691627021692
0.000857613851948167
0.000453323334900047
0.000202459313882464
0.000914474878260691
0.00124114691894065
0.000453138908155079
0.000452651378841817
0.00130101097667379
0.0195693133922077
0.00401504170673982
0.000849150129501162
0.00261596706109797
0.000635977380232145
0.0277199746482686
0.00255179236431128
0.000450113470107418
0.0022187796644956
0.0120841967017715
0.00117818174338962
0.00236211365938254
0.00205942693796268
4.58510849841189e-05
0.00129200914732091
0.00819183253993095
0.00271098307045187
0.00284279436545678
0.00198935107758112
0.00063186725433368
0.000710086629249433
0.000447981909389392
0.00289598970533789
0.00352196099861981
0.000547484263995327
0.000447801267612775
0.000502799863424204
0.00151830118692163
0.000727780825634194
0.00294333777092607
0.00341347599643863
0.00128721313490673
0.000468370865037967
0.00122466737122351
0.000897647892714111
0.000450368939715358
0.00353275447577903
0.002318470903905
0.00055950833340979
0.000527079837444178
0.00119931926821679
0.0169121242662691
0.00490423055961874
0.00079965592320862
0.000842512843366972
0.000445096078407977
0.000473984201166017
0.00632566853170831
0.00994262776064037
0.000472507176154894
0.000874879990190971
0.000443515625209047
0.00706146919275116
0.00394087589300405
0.00103217748710782
0.00367663189907375
0.00279580046947465
0.00127342955670728
0.0006169659994052
0.000613256081205258
0.000453558240194518
0.000441820813911
0.00115108509388253
0.000749718694283485
0.00485702092184049
0.00846814922880015
0.000709979944897286
0.000440877410232023
0.000453897846076512
0.000440321752096105
0.000620356601274443
0.000439794438181625
0.0011754670935954
0.000519233430589101
0.00126520500633144
0.000264409619523973
0.00289060966104375
0.000664099465426843
0.000635374375502859
0.00156453119775383
0.00235288837152564
0.00545632844508626
0.000438103449171577
0.00102034191996128
0.000437902593256294
0.000437718210592992
0.00287602006112635
0.000889096921803778
0.000436777123729176
0.000736168503636838
0.000436472496179713
0.00836519533964609
0.00437272173998867
0.00778290481169899
0.00288915988028639
0.000466342663067305
0.00185989477605343
0.000699033443860976
0.000434487724845634
0.00146124864425758
0.000603356061321538
0.00110129689609214
0.0026883601872939
0.00691088114085035
0.000528212158204597
0.00690719347126109
0.000240262869796543
0.0006046227244085
0.0010067375987178
0.00044061901181513
0.000542254768444071
0.000432507174034773
0.000626685918589873
0.000884476605164797
0.00131434010057744
0.0094081782506953
0.000431163301960837
0.00124070580895943
0.00139886168091955
0.000692713706040539
0.000430641305309868
0.00328670320825811
0.000600826702694404
0.000430487583708283
0.00257198676523695
0.000526561730466542
0.000429941111194024
0.00746559113372958
0.000429553922890673
0.000637249756250491
0.00059601269317226
0.00123464182036361
0.00219602086926336
0.00056508202091447
0.000428206757040542
0.00325877493993285
0.00448066320213184
0.000427967954877314
0.000427566145532635
0.00083886148338779
0.0260274675685951
0.00272448445297393
0.000439913092678967
0.00128744240450853
0.000994496297785693
0.000258347648770904
0.00112415817721774
0.00095368843587619
0.00673488204854049
0.000425395248231445
0.000856179317386706
0.000501689819307916
0.000532513944420835
0.000424691576669072
0.000424541913235497
0.0004239785251377
0.000423467362056594
0.000423282507361136
0.000423034170174323
0.0025397617690196
0.00528260637052019
0.0185406710141287
0.00282436628008104
0.00317961302301334
0.000452159902535138
0.000276607998118943
0.00289889019081818
0.000421348857535941
0.00288510655813219
0.00215919997357482
0.0028574501153259
0.0229180858786851
0.00115349741105184
0.000421123731234017
0.000985673440067083
0.000527865853298222
0.000420918896480646
0.0032030820355859
0.00142786143675657
0.00733511089092749
0.00387414272747056
0.00218223684042817
0.000420099480794249
0.000592180692322349
0.000449840733602538
0.0019855566863834
0.000418757330088018
0.00318702920987179
0.00159907573138731
0.000418533493357745
0.00279627331620006
0.000493771912694881
0.000417857746146575
0.00204997673813231
0.000493867145811677
0.000446672211640193
0.00205569641827493
0.000767774489187143
0.00044526707742226
0.0256615435194458
0.000417084202532115
0.00800598668265032
0.00109293173718803
0.00115812952084948
0.000416820806997849
0.000416745507454076
0.000416637158988029
0.000501532984907805
0.0181441318636522
0.0043366025151133
0.0101912417857871
0.000415910172831114
0.000415745853757127
0.00113845580417354
0.00369602084580175
0.0182305783967565
0.000490671002309128
0.00145473234111319
0.00262820481731535
0.00113512389571828
0.000441270983571204
0.00855235828914525
0.000951141195441201
0.0231786695094826
0.00484065626361175
0.000468846985836523
0.000562083501777819
0.000442523508090238
0.000412706931366744
0.000412629768112364
0.000412214808289835
0.00096006737085842
0.00103735073997079
0.00790215031641386
0.000642763010984612
0.000411104668294913
0.012103717401071
0.000449541438677989
0.00365358032250355
0.000999239053843813
0.000410552480446748
0.00767683489110232
0.00112146238483957
0.000337206857669384
0.000576237722890039
0.000408648600231946
0.000576097655770485
0.00138494237513507
0.00138590652764178
0.00138439877344
0.00283335900739773
0.0010679555585069
0.000181935263715466
0.00800322582994599
0.00211403522772817
0.000818432653862456
0.00780483212262395
0.000573265370797299
0.000406410678506467
0.000479903321092272
0.0266967288671184
0.000405808540299509
0.000940864412966237
0.000405704839785509
0.000794225508812956
0.000404605331575382
0.002660932822116
0.0013736680317717
0.000404350764080322
0.0182214488398184
0.00209819684856675
0.00105856989398774
0.00116157296824273
0.0025563868234592
0.000402714279981536
0.029965150667292
0.00237371899067253
0.0011026622583081
0.0337476488685473
0.000402072682588
0.00793554941918131
0.00208757244379382
0.00264214257038359
0.000983087748924702
0.000400810052533762
0.00246738193792143
0.000976556100278142
0.00328653148406267
0.00040020932482392
0.00040631155326093
0.00056383461834038
0.000472175997806092
0.00171182713282288
0.00253210632381447
0.000555416121552137
0.000425504660344401
0.0174817531967033
0.00170667521329865
0.00354898405199825
0.00354568216235057
0.000398576287277971
0.00705575530527195
0.000485451575067931
0.000922888105032845
0.00509802871907086
0.00353852369004273
0.000423643017677616
0.00303282595604842
0.00303224628874726
0.0213783396099976
0.000559754157419037
0.000468894938666496
0.00103996448197286
0.00251343879787334
0.000445558763166324
0.00103905896251851
0.0157189111365754
0.000923399409859845
0.0010326652640758
0.000423832867363304
0.000396364153860242
0.00302942280406148
0.00145744756765285
0.000401995725868259
0.00132905799226472
0.000422882871372067
0.000394604863762686
0.000634100532562114
0.0230800165132735
0.00133105746756926
0.00137934898564476
0.000394449826254408
0.00264018495865651
0.0143200274002826
0.00280467690547195
0.00103090508324136
0.000393158170488882
0.0111991149654652
0.00413861775599184
0.00107595174918141
0.00112956418342768
0.000529593987904471
0.0172064499300526
0.0025790842244006
0.000115729316225564
0.000546400511572042
0.00187951685707089
0.00102524282580683
0.000390486557799935
0.000390893219494121
0.00697517519298026
0.00254378324385606
0.00090972634824724
0.00169449616765142
0.00132136217381748
0.00256506203650963
0.00238248621518085
0.00236967667096785
0.000405899979744076
0.000831624136614843
0.00112144125339781
0.00747716337708487
0.00039140290914792
0.00705342865280928
0.00074545344936747
0.000416709478643354
0.000388930959408563
0.00121519164521979
0.00246368257321408
0.00101927880883231
0.00220472710993063
0.000416646079065867
0.00220432221152286
0.000388797573329978
0.00184172919655587
0.00345638495038589
0.000311120137312461
0.00129526931107314
0.000415978032588782
0.00240632021140581
0.00196893748517548
0.00121887716673858
0.000387518776017911
0.00111504173474951
0.00100628860527293
0.000404399030191658
0.00143632023642334
0.0168641625511839
0.00218960968988287
0.00291896176474195
0.00111161240929885
0.00741212099275697
0.0029007273922755
0.00142689316884813
0.000897119870341511
0.00541858517732716
0.00342366722511042
0.00132227949075117
0.00332922027618351
0.000410385650824884
0.00193248421952708
0.0252555368434219
0.0083074722860656
0.000900334348393052
0.000850697312708034
0.000383438747182942
0.00110290914703945
0.000413240081308006
0.00054414208524244
0.00153215788889368
0.00247515358054009
0.00201163434345585
0.00242001527123597
0.000572052372370375
0.00119355035091036
0.00654503524942832
0.000381042430310901
0.00290333370420603
0.000379985502053774
0.00118292971155671
0.00133102387220862
0.000450957799670658
0.000378974934913771
0.00458082885708963
0.00043247214014054
0.00603214003716919
0.00239694450634734
0.000378311843302656
0.00336415118209532
0.00725118159542098
0.00985479633031575
0.000377595690491501
0.00288133744733138
0.0010338702853829
0.000622453586950418
0.0013170160842466
0.0028900856476041
0.000710385336980132
0.000545367781904723
0.000377273397416704
0.0231953483481422
0.000946770664384481
0.00187417767056132
0.0246994272330418
0.000955928724932381
0.000566446112046684
0.000376610568221497
0.00108222609972242
0.000375937003954729
0.000375833209953478
0.00100052105986188
0.000375494723838592
0.00141494979598874
0.000983137296962729
0.00221472033248927
0.00334127516835953
0.00333020043724272
0.00109392479310581
0.000373907836854409
0.00389133019356038
0.00107417740714027
0.000644587922636254
0.0019101234644285
0.0212309455335023
0.00037296570139532
0.00284606105300745
9.36394592150328e-05
0.00292662829939835
0.000975037539152907
0.00240341562821791
0.00248613635844622
0.00463711853437026
0.000865761872126957
0.000371640126772306
0.000371429615588672
0.00126063297495899
0.00283400172626999
0.0056518384930144
0.00113617370240169
0.000370111180475731
0.0100505786125283
0.000514202077252083
0.000764002913691759
0.000160358227643897
0.000369749614775928
0.000369476587921337
0.0242955352461632
0.00525238132090181
0.0162107379126794
0.00154915988999297
0.00189376126011342
0.00319883210323678
0.000450950568140326
0.000368446701780694
0.00280955709138296
0.00233111313669524
0.00538369845460122
0.00585996722498884
0.00203468712117616
0.02659324717717
0.00105694241036323
0.0010052462987193
0.000854949403282009
0.000377757243895272
0.000366805093215336
0.00036677213204605
0.000517027989267609
0.000366484124943171
0.000336032506846075
0.000365999665683783
0.0160571224590933
0.0119912609276966
0.00582647862330763
0.000363411841793165
0.000365153070481509
0.0012388702135805
0.00100026447056971
0.00404628029064261
0.000375133491451226
0.0134054421883331
0.000364557756888612
0.00239840296783449
0.00150978295279268
0.00186524308086143
0.000364306992716697
0.000364009098013195
0.00036372313708359
0.00159336029435267
0.00276773979316873
0.00036363957762984
0.000363228418808294
0.0021459952246639
0.000379246369441352
0.000839764925530657
0.00185835829724552
0.000362699696401766
0.000363009171491597
0.00155410022529075
0.0212232499721072
0.00322671486264836
0.0026965442199756
0.0034486415595083
0.00577412498883055
0.00188269186751549
0.0022935391637794
0.000361984164810937
0.000361885012902338
0.00237928401782042
0.000361277034683751
0.000361124932814333
0.00184667288954684
0.00691086194307046
0.00371675756139371
0.00273861183177978
0.000359416659545457
0.000359321029869548
0.000359077086846142
0.000403379744103322
0.000498763091125069
0.000358809020630227
0.00169849481271997
0.0009473637569909
0.000499906584187073
0.00035797580115498
0.00261928270790696
0.00273344325300344
0.00103026490625589
0.000831831240227256
0.000383350574213068
0.000357425590111319
0.000357396164742184
0.000832588490019626
0.00045081280777354
0.000357006909950275
0.00262609716753876
0.000356843953067289
0.000380011676722663
0.00225984774708793
0.0018624189828943
0.0125540291836355
0.00225032921461456
0.00136132350366646
0.000355965950996295
0.000605732101673315
0.00108837541060013
0.000387611691514641
0.000355768124770271
0.00504810180410397
0.00168433586051599
0.0027110860604732
0.00100138015682174
0.000355018657762024
0.000930342628922969
3.67035641367051e-05
0.000378001353602812
0.00114586214534195
0.000832401416006299
0.000354597213992524
0.000497324456632411
0.00184198937321375
0.000364785992382592
0.000569307109849615
0.000492372731754615
0.000824571047264032
0.000582959076969486
0.00262547909846629
0.00132542252232094
0.00180855058899615
0.000353156907927605
0.00268776511160971
0.0016729318786209
0.00167466304392628
0.000645182640760262
0.00204284419897171
0.0200600330188999
0.000494541022834318
0.000923480766728613
0.00195954883988445
0.000741769130431332
0.000415952703521245
0.00121626570499083
0.000351971482896533
0.00170963569956152
0.000351690240189378
0.000490584702167362
0.00627341617433135
0.0026689958872939
0.0368999684033094
0.000360735232517964
0.00267265438737655
0.00101033790417369
0.0199761378743094
0.00134085950077137
0.000911992572982825
0.000375892419850048
0.000424152102256244
0.000350406605213446
0.00165998225079165
0.000349777119841831
0.00338366587289877
0.000371431598545018
0.00383186211153637
0.00670276790736367
0.000813640349174297
0.00732964788966704
0.00117620458404987
0.00229411623583809
0.000348568325407184
0.0051809913283152
0.00042826325670778
0.000810600602093124
0.000800781851219939
0.057131601512987
0.0208856123920645
0.000370259566359288
0.000910988585543701
0.015159305690651
0.000357907714847825
0.000347390758600941
0.00777050632253364
0.025812679942968
0.000722634436641685
0.00215306362214795
0.00210277793678567
0.00196301747075331
0.000346141334387828
0.00617740907198555
0.00179754749247431
0.000540449909040152
0.000803208725864176
0.000345570516254082
0.00262963398239768
0.00382758952385826
0.00218547690382349
0.000802816242573752
0.0228471928640196
0.00281690668188017
0.00129715320437086
0.000344147030098941
0.000901596467980209
0.000575343585189734
0.00166248176637423
0.00178660572262887
0.000343537663698949
0.000343479063713702
0.0026198383354249
0.000898962012026935
0.00260976175888841
0.000605335448844559
0.00194068307359449
0.0201107698454313
0.000615465941268383
0.0150072054293024
0.000347864300578554
0.0149818401014722
0.0061893453371811
0.00034114436727222
0.000341098284136467
0.00117782337988569
0.00143054024544084
0.014946832861555
0.00506047241431178
0.00254851072367984
0.000847577542047629
0.00034022141375474
0.000340202249574163
0.000339989222801251
0.000339916251138044
0.00249906544554258
0.00219678626483227
0.000533471462768678
0.0116449190402131
0.000789459022511944
0.000510226182560742
0.00533722593732557
0.0223117581292302
0.000650346346248112
0.00212246522033601
0.00043204104494193
0.000515714909751001
0.000338766867318273
0.0173447648065657
0.000338437253344105
0.00173469763783113
0.00257224065513852
0.000972677566741911
0.00638067073946683
0.00901219649585593
0.00300393482216509
0.00300251227882155
0.000337473496984906
0.00191100988915384
0.0250870520005174
0.000219719252397958
0.00299754216389843
0.000336741908469172
0.000784156191014935
0.000336555204084977
0.000638771781497971
0.00216195774743855
0.00275859851575701
0.0240472410199189
0.000336045861501234
0.000333839531838287
0.000357496010215923
0.000356747125995351
0.000884313814489647
0.00091672483444319
0.000334693791991732
0.00189653090863629
0.000779434154211085
0.00124438309150843
0.00552988685421266
0.00091558884824755
0.000408685097573896
0.00370567980151491
0.000777563835826991
0.000356548141812908
0.000465218209266635
0.00296451882604403
0.000333228953084899
0.000872984418889075
0.0194741688235804
0.000356396550840062
0.00138439601586308
0.00033253525314148
0.00210642317644255
0.00210585036143645
0.00486399869498003
0.000506060603473674
0.0240632712177804
0.00188352703301273
0.000332277558589611
0.000353706853528356
0.000561248445847632
0.000955291670226304
0.00140483048822045
0.000337260696759473
0.00528393714050277
0.000403688281798952
0.000765330737911047
0.00156915251421672
0.000331318361802094
0.00635712319511385
0.00209829684054424
0.00943682657941119
0.000331065695018348
0.00209569259038533
0.000866919090728822
0.000464186366630895
0.00189305906487306
0.00171821677590095
0.000859058515393078
0.000773812350669202
0.00033034203080208
0.000950124958920711
0.000330020120685422
0.00251673997453906
0.00545186497583185
0.000416789507100567
0.000329456963245847
0.000329262579639413
0.00385275116296808
0.0144388078559869
0.0192497596601894
0.000329024998319015
0.00111686850245766
0.00076578341820334
0.0197412458921095
0.000328678462843905
0.000328496992654661
0.00144774932744024
0.000899116665895277
0.000514899417250237
0.00207785181691743
0.0143904351884148
0.000327917352122013
0.000327872598300402
0.000485396697445553
0.00249185600253024
0.00405083312167107
0.0224555338992507
0.00291425898283406
0.000455291809861207
0.000327522648450836
0.00339988337249703
0.00032729391596811
0.00111127097820593
0.0393821979856278
0.000395042772769717
0.000796219613920115
0.000509464878153971
0.002569543616858
0.000938802048824572
0.000326123310112924
0.000261131792589909
0.000325880303065384
0.000489641422469249
0.00799245076031844
0.000325546549526105
0.00206213405912665
0.000396368549929899
0.00166501139546396
0.000334892985225461
7.77664557541414e-05
0.00206000507016191
0.0185055333698398
0.000756425095544575
0.00250338308657172
0.00122254724108781
0.00205525409092049
0.000574173853607345
0.000324115894769249
0.000323723872786116
0.000755077562971616
0.000849113799297602
0.0184288500614799
0.000323629593209951
0.000321872229819722
0.00239981254353139
0.00287277874542725
0.000753338673099589
0.0117604037596791
0.000752917842239742
0.000507140756374952
0.000507142623048562
0.00224310949073763
0.00039330014719896
0.000322772521096337
0.00318186758998754
0.00691694743912712
0.000211239478891318
0.000322443210593207
0.00134684964363958
0.000680673160071752
0.00122942302787831
0.0105368526484016
0.000613715782355329
0.000321678861510104
0.000321241558886596
0.000344035180384611
0.00087948793845534
0.0232557975801224
0.000879413750436505
0.000143378290723227
0.00308731213067123
0.00144203808173743
0.00615372588574978
0.000745785995049239
0.0031012695138018
0.00243909553500007
0.00912285617471923
0.000446160326277405
0.0237705347194168
0.000830819720306784
0.001083115129726
0.000318868208552455
0.000318822928322938
0.0112621285848114
0.000871783889850319
0.000448893799007051
0.000322472510709994
0.00107987348811106
0.0219407378241757
0.00107979868521362
0.00164976383101834
0.000475614717865264
0.000831172911794145
0.0201774833207366
0.000661158138932364
0.00235089364229845
0.00047486134119714
0.00202611786959783
0.000316446309433207
0.000910418976204875
0.000321689207487024
0.000316100094312433
0.000326258979485394
0.00032145201001545
0.00241048401355272
0.000908075780130507
0.000441563771790566
0.00238331161189877
0.000826568269959835
0.000507003891473759
0.000315292384788638
0.000907253490334774
0.00149330804413955
0.0016367693025808
0.00174006602670854
0.000314586089149206
0.000314569409788843
0.000313832554131433
0.000314242483963319
0.00143891457417411
0.000902919266205445
0.000261391882294784
0.0015032396886736
0.000313880117130757
0.0067300370848205
0.000902136213818164
0.0383867769058747
0.00667253542623884
0.00167731733291604
0.000503995177962626
0.000857837644293429
0.000313266699386513
0.0267710993091182
0.000461553995435436
0.00033527051371618
0.00137057348482517
0.0192446766911318
0.000723859625155222
0.00151977549308446
0.0251941373359187
0.000312491407674106
0.000489938320956576
0.000312094360457624
0.000311560211236979
0.00147139910238645
0.000567691947076486
0.00133241679936056
0.0209946084007487
0.000600200039001116
0.00162375923866552
0.000310789795098059
0.000677195190256587
0.0135350924446163
0.000813663346974548
0.00280180660366025
0.000526515529481549
0.000310171608409295
0.0203785344911342
0.00493510404343553
0.0134394864074783
0.0168391119661103
0.000431677881732577
0.000431006212267045
0.00294163440492794
0.000715579160862108
0.00168618584830045
0.00274657803315782
0.00123905167984777
0.00195232673404578
0.000308057211029262
0.00234103246018808
0.00123113100550639
0.000479484787499211
0.00272930283201075
0.00301850398640606
0.00233562885749465
0.010651541790238
0.00145373697256618
0.00588707779683958
0.000306576340786714
0.0219505859702178
2.88506137544129e-05
0.000314513585859876
0.000306438577870409
0.000308806841264559
0.000416826418252679
0.0087316043336431
0.00197444878309583
0.000306100866842926
0.000802091985309492
0.000801344791124083
0.000304592321215338
0.000898153464562738
0.000305367799849339
0.00173066854137101
0.000442590257679797
0.000199741094703183
0.00146327962259009
0.000424864087923497
0.021807580788951
0.00998002972786105
0.000304305662717128
0.0010270618675754
0.000303960870773569
0.000197280548104838
0.00103090224150097
0.000325499570965405
0.00030874692936079
0.000443306764645714
0.0011577973598178
0.000303042658886487
0.000302979697863408
0.000385437460574769
0.000174503889527535
0.000302730887279355
0.000302403604560751
0.000785871950924756
0.0221115488205014
0.00157101749222617
0.0224857980319591
0.00106888612227367
0.000706516374067826
0.00299874804823341
0.000301739489359847
0.0171714001327072
0.000190558732681257
0.000372545361790466
0.000306765472519569
0.00328393263724939
0.00674822762705259
0.000765548970110411
0.000321895880155262
0.00480106420626217
0.00102319829870743
0.000420088431335035
0.000506665540943191
0.00190704398620158
0.000423765456551217
0.000700889096075395
0.000300766100934774
0.000424059063342466
0.000300623561270707
0.000788148446902719
0.00190506479399623
0.000300708323465866
0.0019003893326749
0.000787479802417036
0.000300291464351337
0.00042323935671527
0.000300751566603506
0.000507349145704062
0.000299414348718899
0.000370958824636781
0.0130571160275683
0.000421972228520081
0.0222650146209575
0.000299111140718482
0.00159760178139223
0.00188662608508831
0.000298537057042997
0.000418912253469374
0.00029837360960422
0.00029836426473474
0.000468931652256952
0.000416024257237224
0.000490482978193481
0.000432273344741764
0.01022247459882
0.00113799510723032
0.000296447579624122
0.00100586802455825
0.000856577311538835
0.0114640633889219
0.000297566537856633
0.00686433769209633
0.0019538960488958
0.000367789624122627
0.000297939803853708
0.00100420544170509
0.000691125665501795
0.00152208929935224
0.000296443178864029
0.00225475783797483
0.000296127116191147
0.00843739848958313
0.000237381911925635
0.000686412598321716
0.00221030046419969
0.000581151493358217
0.00143062168154296
0.00187348509078034
0.00035243386109029
0.000310607211393935
0.000295665552873836
0.000497385626471576
0.0104901874171935
0.000429431115312492
0.00194067975828643
0.000306658474948254
0.000441561567624829
0.000685702391535122
0.00223214857072522
0.000417375042699456
0.000293918652075258
0.00010414988422647
0.000294040361242435
0.000294009453559594
0.00242874808604126
0.00247233094996116
7.3710433183127e-05
0.000803830528338051
0.00192521068989896
0.000217168886485534
0.000292311872540287
0.000292220909314646
0.000292176640541122
0.000411506461462508
0.000279000467016127
0.000745085386798748
0.0110472810485539
0.000289687127631276
0.00305417224541634
0.0149395260625594
0.000290839715912701
0.00075553036526496
0.00170382679494301
0.000761791834778066
0.00119877104198343
0.000621414811878748
0.0022146531777469
0.000758612046157326
0.0235516923960497
0.000759801958289556
0.000289916040984141
0.0304382353583676
0.000289705467639921
0.000289679394582233
0.000289592709627438
0.000786256909621615
0.000832814997947363
0.000673657892422885
0.00257084062170354
0.00083172497029472
0.000356997536545645
0.000288632257167045
0.00198099053382881
0.000288521239026281
0.00238956528163865
0.000288431539984477
0.0125224132873833
0.00075542819297569
0.00215246372190804
0.000565363654360418
0.00219258508155251
0.000403985992321845
0.000287801522873097
0.0126273037375932
0.000287635495086368
0.0213984246508443
0.000287525816891124
0.000287910858075874
0.000405057473378958
0.000359550873091674
0.0125141813818046
0.00408194402542174
0.000290833211967008
0.000286847948430059
0.0125105924335365
0.00126952649551564
0.00218055286844615
0.0163063193134794
0.000295105480196755
0.00314905041014249
0.000397819735467218
0.0010619217758844
0.000750153774401441
0.000286189859240393
0.00040335124829044
0.000286099324073516
0.000285441966017901
0.0212352845591826
0.00028526043026777
0.00747817579120861
0.00461105623364358
0.000285105003128896
0.00224490509170352
0.00988458955490207
0.000509342656958401
0.000584127591211586
0.00136183865979672
0.000126975005403021
0.000206448298185719
0.000745446757362951
0.000803275215678824
0.0025259632165308
0.0123236148107984
0.000283824028339089
0.000399308599240032
0.000283427728163684
0.000283345943822074
0.000393627769395535
0.000283243900066323
0.000283128816464736
0.00206155654872292
0.000282154620957538
0.00179059670988595
0.000960283549040851
0.000282509459093899
0.00144465177416978
0.00039769129318934
0.000957317256620769
0.00211843140605604
0.00100444375310622
0.00523644192765951
0.000392923040562613
0.00178412389106789
0.00125332760429639
0.000342862074579834
0.000802308681288213
0.00178005385420575
0.000394695709650833
0.00464492716160699
0.0023032223538393
0.0103201485460579
0.00377516401762878
0.00572559395406668
0.000389489607233964
0.00107049645914434
0.000280050002861423
0.000282307330357886
0.0010544959761278
0.000394363297956048
0.00148062380471788
0.000732631409135032
0.00232647170659886
0.0158978729372009
0.000278883557907944
0.00219256848997281
0.000647450586322939
0.0045161070994428
0.000169534478764247
0.000498474949599845
0.0260711522354778
0.000278217400234929
0.000394387411164373
0.000513827421300555
0.00118619417414262
0.00027748468614189
0.00192723756593431
0.000274463872023065
0.0291088978123249
0.00240183242381536
0.000294198732094477
0.000738959458616809
0.000724274346653762
0.000276287771165593
0.000348808947345665
0.110409094608972
0.00218280184551638
0.000716982683360449
0.00160432197938839
2.88301776860041e-05
0.00122358295466014
0.00075533038553051
0.000275588950600838
0.000384453433006432
0.00017419119324594
0.00120596791314538
0.00174364777655116
0.0156644763553876
0.00145425002036583
0.000387473594121474
0.0294683889728644
0.00190453618848054
0.0156349733209594
0.000639998661359911
0.000639702407414588
0.000714357762675795
0.00120118358429799
0.00389720171706622
0.00142458550288223
0.00474766367653868
0.00631829315657232
0.000887909353380178
0.000770831044415279
0.0015492404783129
0.00453886365061095
0.000693980650222127
0.00181161937330697
0.000273026504455991
0.000415569783217809
0.00183851922315248
0.000292344790218924
0.000438319263943881
0.00935191969210758
0.000925216232978188
0.000662367467641664
0.00207791458858318
0.000342021052498383
0.00027225038559745
0.00116279249621297
0.0017880964006982
0.00091980038209347
8.81243114036142e-05
0.000271624146459027
0.0202666652005511
0.00773747996006342
0.00957057914565403
0.000382023967210923
0.000271094495349636
0.0120013815036789
0.0118882968080451
0.00196688891248229
0.00299301308474391
0.00202077374361162
0.00240791396770683
0.000629065108418542
0.000702813522313739
0.000295222076207117
0.000270315665564047
0.000708224067083382
0.00199375374527959
0.000777288437240919
0.000380831944069069
0.00158041899283938
0.000739321173201473
0.00026995437565219
0.000391522628236246
0.000269879934673669
0.000378804235372061
0.000421255557171587
0.00481217140879064
0.000269578789286594
0.00205744449779221
0.000349216188826765
0.000913512234654722
0.000626927698859265
0.000269015105224901
0.000287772289859838
0.00119294538649314
0.000268683139138312
0.000376959562099858
0.0103432372490041
0.000268270494575577
0.00211978370903205
0.000267937789765627
0.00176245846692931
0.000596420442496507
0.000267771651138707
0.0149987636492416
0.000769901275051362
0.000415448094039071
0.00203364728464382
0.00026706106898374
0.000266962857836005
0.000269133721591329
0.00043991831277469
0.000766636319345703
0.000905001268699778
0.000266446464423665
0.00138274482569381
0.00476301712454373
0.000266037801287287
0.000265937477304945
0.00236519641246181
0.000265835400351663
0.00198432270218782
0.0118258635823561
0.000618931899940965
0.00167995115165614
0.000658918832706571
0.00195830411044126
0.0165663106859065
0.0016782926119197
0.000616642226955126
0.00159407444664327
0.000669377186345709
0.000368840390757921
0.000264148701788544
0.000704912332673037
0.00117065208944254
0.00149697225228826
0.000824158321064943
0.00244177880162028
0.00149584776306541
0.0011208609201407
0.000744389485132467
0.00060895259140004
0.00197046927104413
0.0184234807173052
0.00069023305196313
0.00308163314641311
0.000260397404764367
0.000263266222692326
0.000262477236823593
0.00106313774790571
0.000788908937144001
0.00172632154215229
0.00114848859860651
0.000262247993284182
0.00200101798708048
0.00233234725297297
0.000408693816430373
0.000369626429163153
0.000372247696857935
0.000262095913038761
0.00571679328595542
0.000157931115326115
0.000261980945495141
0.0194860095554989
0.000265622459835611
0.000261690127615171
0.000719656850166951
0.0250694906770742
0.00199253762290712
0.00559850676686899
0.000261028825830919
0.00065095007974749
0.00895192370730447
0.000839734155947126
0.000866973089494945
0.0148332672115096
0.000257953088731537
0.00158842000651713
0.000260570177542908
0.000606988149054012
0.000442577067520857
0.00178868861563065
0.00201332236297113
0.00164803570486326
0.00197823191790156
0.00123192497896403
0.000278693291659063
0.000216844838228825
0.000748328362652291
0.0038759742107734
0.000259741608742594
0.000711227439780512
0.00063233118234792
0.00130369185410965
0.00190783447302756
0.00164254396830874
0.000259291699368423
0.000259289350606843
0.000259293153232976
0.00170548666673976
0.0036856865240104
0.000274980225127116
0.00025911600371124
0.000259097941219556
0.000370042347704353
0.000879106731552347
0.000708661269969105
0.000258478584167997
0.00523071214433295
0.00229878510751435
0.00866575017056149
0.000669533874374569
0.00152556052383162
0.000364077631396583
0.00041483199054737
0.000599951618005854
0.00122185036044752
0.00179071920885694
8.74831198160948e-05
0.00343467388725192
0.000257482037255208
0.00218937818510786
0.00192408227419624
0.000454912892843198
0.000257072409812748
0.000257027859897095
0.000872495500716408
0.000823493921742793
2.61289641656907e-05
0.00195039167768314
0.00462717469240776
0.000695299598745791
0.000360517204603697
0.0169220228042736
0.00194305744320007
0.000668723127126372
0.000734800931406901
0.000255181350681516
0.000272573772325566
0.00194476823226582
0.0212386200825157
0.000262669598722546
0.000254446629220536
0.00488286237464739
0.000253255124817913
0.000649232416276623
0.00404676916067172
0.00193215803779562
0.000408049867147238
0.000263755766080512
0.00025355228816273
0.000253540871904474
0.000253536767157228
0.000412169662713888
0.0056699775768987
0.000589193254642707
0.00169521208720481
0.000281643854602154
0.00205878879934864
0.00110724052878466
0.00485062684406408
0.0270643951427026
0.000269104449959866
0.000252645842535981
0.000691856601757842
0.000281706404999751
0.00106173746869511
0.0180831878857693
0.00205850395733016
0.000252441264240102
0.000613987923305785
0.000252394933865479
0.000657237805428859
0.0112297215162469
0.00229273603357988
0.000660726600499113
0.00057626782997137
0.00122387409488033
0.00617207094434485
0.00159509001531858
0.00066530196226878
0.0109761097641267
0.00102087127837435
0.0109747421677111
0.00086837188128297
0.000251517658586547
0.00188222233625921
0.000517168921403658
0.0351054469475702
0.000585669469866216
0.000585508488048508
0.00122189172071739
0.000251238023483955
0.0012025506376608
0.000111884804099734
0.00118860378656212
0.000583471664035988
0.000250647062610866
0.00158767810486737
0.000681357049612269
0.00275541837093552
0.00220971954078526
0.00130111765846118
0.000250376755329029
0.000250101550579086
0.00163524475570506
0.000393081489497507
0.00279236996918868
0.0203043371257685
0.016307547067185
0.000249881833837545
0.000249850056590198
0.00190641942939835
0.00158176959420138
0.00190551389294698
0.00120101657767747
0.000839895339869777
0.00484722951989725
0.00127650094937145
0.00129580451120325
0.00129552221788786
0.00216285654693849
0.000652930466427881
0.000249066229637339
0.000637256124220706
0.0035401335930688
0.000429046975082564
0.00220962903135092
0.000248827646551978
0.000248715796178995
0.00986008231092742
0.000565991423452936
0.0022110669547691
0.000532148841414958
0.00358791604045211
0.00104124240541806
0.00163416915582895
0.00163379113187316
0.0107335658056788
0.000248018606193711
0.00384428169218868
0.0033645536346643
0.000247954359928694
0.000311442644671788
0.0047583894101382
0.00203409918544827
0.00059618424918935
0.000629253527914412
0.000643434131469725
0.0184144132312403
0.00131244328458861
0.000647646237213472
0.000419320194325584
0.00107477910383873
0.0240981620119133
0.000646508759879197
0.00188157705238774
0.000161508202390096
0.000246366915027055
0.00178383524344937
0.000674420720745257
0.000246256598339131
0.000246224516007118
0.00349880708821405
0.000246069236071941
0.0144661819509527
0.002187427181957
0.000245807148634173
0.000263014863104923
0.000434921515410682
0.000245281871964614
0.000243967209729773
0.000303372719594625
0.00051360308317903
0.000244505880597343
0.00138533607915075
0.00115794610554814
0.00186369999569547
0.000975989345809933
0.000752912072615532
0.00467480271371879
0.000413413646888382
0.00694078504894829
0.000243444330916633
0.0180898425020085
0.00116083148373242
0.00921315172307516
0.0016869071966151
0.000242720814859566
0.00116181090535045
0.00423021550292687
0.000108141432506171
0.000563945277321085
0.000821709149171907
0.0011459879124352
0.00082004643007964
0.00384922313617709
0.00023660134423236
0.000256725241215051
0.000694477357389002
0.00152858977362531
0.010523439779268
0.00184058263895917
0.00201240725396987
0.00101873168652464
0.000407736217105135
0.000369434629648202
0.000240859785136574
0.000240737044426803
0.000334363585623621
0.000560176318965339
0.00402731100708152
0.00037864877101982
0.000244503571960017
0.000240166239772006
0.000255797721312414
0.00490364391122143
0.000555121188717353
0.000690408837087969
0.000649310693296347
0.000239812996152488
0.00822308249608009
0.000239661315370173
0.000440575436268578
0.000722684515008974
0.00151604399869859
0.000302109476187846
0.00179204099650452
0.000106642789753032
0.000655021008717487
0.0122430735315972
0.000354131948778644
0.000626147227876138
0.00133568609343021
0.000598412939501849
0.000345581035128974
0.00212355847795288
0.0156972464784454
0.00122319457832291
0.000238503769316235
0.00135143424629645
0.000238393427055715
0.00550406450951245
0.000238362391920575
0.000238350994309437
0.000238329707660538
0.000642232090270744
0.000238158308187451
0.000238050997498227
0.000771243149171518
0.00024998335630652
0.00177767609555206
0.000684663909504104
0.00123553283458761
0.000237699884351958
0.000895663786788214
0.0103261223212542
0.000622763744277785
0.00210923815950521
0.00023746727157874
0.00422406640842466
0.0033732428954775
0.000254245447134507
0.000604930509570935
0.00150099974169914
0.000244060352894058
0.00218021970063657
0.000252104161478549
0.000240076564868485
0.0107614284264775
0.000802795861116167
0.000550747065936582
0.000236356320136609
0.000958398164438736
0.00107768660496362
0.000635875957886276
0.00122646831542003
0.00275224409609805
0.000590072496741132
0.000617756303242083
0.0031741657059403
0.00452388033980932
0.00191640648645486
0.00120696379071711
0.000286281988782423
0.000546848046302019
0.0144575624141278
0.000250303846507576
0.000234991414229331
0.000234927378776376
0.00122071677121348
0.0020883625760034
0.000234734128940237
0.00644064491723179
0.000605938620321565
0.000234447815412619
0.00154166516463022
0.0169488175678942
0.00121633022489117
0.000233871258455803
0.000605315171287267
0.000153171362079514
0.00372589353382618
0.00211751092672856
0.00177669310561344
0.000544412477050928
0.000595584847977882
0.00041276991775999
0.00119458085058695
0.00177797887218577
0.00371761222740469
0.00147713874436614
0.00023309808127051
0.000892345775444675
0.000621953206617786
0.00054281449535991
0.00177238169801504
0.000542296418465023
0.000328170721259942
0.000637361578735101
0.000541950626332708
0.000232637446343833
0.00147240466182295
0.000534140279338274
0.000232269217602078
0.000231988277756866
0.000635340363971386
0.0172975769354465
0.00116978571098982
0.000248190938418827
0.0024376325002675
0.000231561401990382
0.000313013686904867
0.000231530205372554
0.000235636728246005
0.000290095343113427
0.00169903123225629
0.000665829376894027
0.000544809815424484
0.00175953628284416
0.00151468579473553
0.000291859070701083
0.000785198431795751
0.000231130602652348
0.00109496854697161
0.000538012019087336
0.000320749048244044
0.00124366440345903
0.000230831006071474
0.00328068272723975
0.000102879202008103
0.000102971080980925
9.99758031392047e-05
0.0154866651840829
0.00381115709605039
0.000112039565113337
0.00269459800943382
0.000924080357614661
0.000500264856788474
0.00022987729657502
0.0100791478415942
0.000345132050899025
9.56480651845071e-05
0.000833647708607237
0.0143387131055122
0.00293341825255107
0.0319934200796452
0.0130384566760822
0.00129829847761458
0.000532613640099069
0.000421305758300876
0.0100375847874531
0.0185686212936105
0.000228574579426644
0.000331440208773989
0.0140497423185958
0.000415431292383484
0.000773979169405749
0.00129338665418516
7.78692512183367e-05
0.00172884014772551
0.000321387721661423
0.000227913909679545
0.000624113188251892
0.000530989078412548
0.00227152687307586
0.000596789600749247
0.00126928407008181
0.00170460439436106
0.000221418517661096
0.000596347351018262
0.000590838194670381
0.00188683798240297
0.00149428961133652
0.000525492696170007
0.00171765607955393
0.00378797538185271
0.000364982723649541
0.000226927768649726
0.000227953530061232
0.00375123006452793
0.000226787483115135
0.000226595536830182
0.000328655106626984
0.000836514868910182
0.00201242038581011
0.000226224307540998
0.013914704330071
0.00433690039926902
0.000225856963094463
0.000225859287899097
0.000586818793702457
0.00142957124341522
0.000763890114268352
0.000225605712659425
0.000572275426295832
0.000225536176721452
0.00110448403672317
0.000225478527831563
0.000765442403285614
0.000529522201811309
0.000225291388317019
0.00372577864129908
0.00142703240723848
0.000241278219369914
0.000225165725544634
0.00023975766603327
0.00116987905697449
0.00076294354213953
0.000239580719189297
0.000232170205784539
0.00200072034072986
0.00381781104622014
0.000181057778168448
0.00986038724695395
0.000519016044960436
0.000942032009909807
0.00127255155088175
0.0019818494294616
0.00022442235570168
0.000224135637516102
0.0017022205463633
0.0214697937642193
0.000644021345878858
0.000529707780585273
0.000759277133380409
0.000223611650474019
0.000299831117558311
0.000934039431904599
0.000758800394988398
0.00167040119052879
0.000611812357220435
0.000773763416339772
0.000314754164958548
0.000519830694476361
0.001361946810983
0.00030887377364463
0.000221764934412022
0.000222977311329806
0.000185962424659331
0.000369562440698722
0.000222852944635356
0.00020359140940845
0.00355049154509629
0.000285586251416678
0.00149086880800603
0.00545480278371142
0.000521641028768067
0.00027119308435417
0.00058330733213984
0.00115703617430066
0.000518345675079924
0.00498062851309199
0.00140913052963206
0.000518290192811571
0.00426603193390216
0.000580356633640002
0.000521725823702816
0.000322339689930525
0.00145561981605086
0.0140276333841582
0.000607123579761238
0.000493569231907885
0.000244351800943888
0.00125547181113022
0.0015622947285568
0.00022129756378065
0.000220373223172582
0.00236130286741763
0.000235597354980571
0.000311864417601046
0.000235340112149158
0.00114789232642672
0.000844580215484243
0.000308996189536917
0.000489331322169238
0.000220558039230016
0.000603713258184991
0.000512501977742703
0.00204979276140693
0.0035450719351025
0.000220335135930369
0.0128878245092175
0.00139536260755542
0.00110336746155718
0.0039317051196841
0.0013059291542228
0.000220020450764435
0.00144730552372564
0.000473120166986584
0.000421104678210476
0.00141764291454186
0.00284048879870046
0.00111481063462055
0.0017170976764529
0.000219668346297897
0.000632124984351775
0.000219601308237931
0.000570625494230875
0.000837797474499044
0.000219497178071636
0.00680483420661397
0.00181028627028359
0.000233709929705718
0.00022650593611236
0.0002192815921707
0.000569546971658534
0.000219176293389957
0.00138842456083487


==> data/5000c/hists/IBDeg.csv <==
left	right	in	out	undirected
0	1	19	0	0
1	2	551	212	6
2	3	26	105	185
3	4	11	63	101
4	5	15	33	61
5	6	3	28	37
6	7	6	20	21
7	8	6	18	15
8	9	6	12	16
9	10	2	13	11
10	11	3	9	9
11	12	7	9	8
12	13	9	4	7
13	14	4	4	9
14	15	4	2	5
15	16	1	5	4
16	17	2	2	3
17	18	3	1	2
18	19	7	3	0
19	20	3	5	4
20	21	3	0	3
21	22	4	4	1
22	23	6	2	4
23	24	5	8	3
24	25	2	16	6
25	26	4	9	14
26	27	5	17	8
27	28	5	13	18
28	29	2	14	13
29	30	1	13	17
30	31	0	17	11
31	32	2	3	12
32	33	2	17	4
33	34	0	9	19
34	35	0	14	8
35	36	0	5	4
36	37	2	2	4
37	38	0	3	5
38	39	2	6	2
39	40	0	7	6
40	41	0	1	4
41	42	2	5	3
42	43	3	4	4
43	44	0	7	3
44	45	1	4	4
45	46	0	4	1
46	47	1	0	4
47	48	0	1	3
48	49	1	1	1
49	50	0	2	2
50	51	1	0	2
51	52	1	2	2
52	53	0	1	3
53	54	0	0	2
54	55	1	1	0
55	56	2	1	1
56	57	1	1	3
57	58	0	0	3
58	59	0	0	1
59	60	2	0	3
60	61	0	0	1
61	62	0	1	2
62	63	0	1	0
63	64	1	1	0
64	65	0	0	2
65	66	0	2	2
66	67	0	0	2
67	68	1	0	2
68	69	1	1	2
69	70	0	1	3
70	71	0	0	0
71	72	1	0	2
72	73	0	1	0
73	74	0	0	1
74	75	1	0	0
75	76	0	0	1
76	77	0	0	1
77	78	1	1	0
78	79	0	0	1
79	80	0	1	0
80	81	1	1	1
81	82	1	0	0
82	83	0	0	2
83	84	1	0	1
84	85	0	0	1
85	86	0	0	0
86	87	0	0	0
87	88	0	0	0
88	89	0	0	0
89	90	0	1	0
90	91	0	0	0
91	92	0	0	1
92	93	1	0	0
93	94	0	0	0
94	95	0	0	0
95	96	0	0	1
96	97	0	1	1
97	98	0	1	0
98	99	0	0	2
99	100	0	0	0


==> data/5000c/hists/IBDeg2.csv <==
left	right	in	out	undirected
0	6	625	441	390
6	12	30	81	80
12	18	23	18	30
18	24	28	22	15
24	30	19	82	76
30	36	4	65	58
36	42	6	24	24
42	48	5	20	19
48	54	3	6	12
54	60	6	3	11
60	66	1	5	7
66	72	3	2	11
72	78	2	2	3
78	84	3	2	5
84	90	0	1	1
90	96	1	0	2
96	102	0	2	4
102	108	1	1	1
108	114	2	2	2
114	120	0	2	3
120	126	0	4	1
126	132	0	1	1
132	138	0	2	0
138	144	1	0	0
144	150	0	0	0
150	156	0	0	1
156	162	1	0	1
162	168	0	2	0
168	174	0	1	1
174	180	1	1	0
180	186	3	1	0
186	192	0	0	0
192	198	1	0	0
198	204	0	1	1
204	210	0	0	1
210	216	0	0	1
216	222	3	1	0
222	228	1	0	1
228	234	5	1	0
234	240	4	0	1
240	246	2	0	2
246	252	1	0	0
252	258	1	0	0
258	264	1	0	1
264	270	2	0	4
270	276	2	0	0
276	282	0	0	1
282	288	0	0	2
288	294	0	0	2
294	300	0	0	0
300	306	0	0	0
306	312	1	0	1
312	318	0	0	1
318	324	0	0	2
324	330	1	0	0
330	336	0	0	0
336	342	1	0	1
342	348	0	0	1
348	354	1	0	3
354	360	0	0	1


==> data/5000c/hists/IBDeg3.csv <==
left	right	in	out	undirected
0	100	759	776	747
100	200	10	18	13
200	300	22	2	16
300	400	4	0	14
400	500	1	0	2
500	600	0	0	4
600	700	0	0	0
700	800	0	0	0
800	900	0	0	0
900	1e+03	0	0	0
1e+03	1.1e+03	0	0	0
1.1e+03	1.2e+03	0	0	0
1.2e+03	1.3e+03	0	0	0
1.3e+03	1.4e+03	0	0	0
1.4e+03	1.5e+03	0	0	0
1.5e+03	1.6e+03	0	0	0
1.6e+03	1.7e+03	0	0	0
1.7e+03	1.8e+03	0	0	0
1.8e+03	1.9e+03	0	0	0
1.9e+03	2e+03	0	0	0
2e+03	2.1e+03	0	0	0
2.1e+03	2.2e+03	0	0	0
2.2e+03	2.3e+03	0	0	0
2.3e+03	2.4e+03	0	0	0
2.4e+03	2.5e+03	0	0	0
2.5e+03	2.6e+03	0	0	0
2.6e+03	2.7e+03	0	0	0
2.7e+03	2.8e+03	0	0	0
2.8e+03	2.9e+03	0	0	0
2.9e+03	3e+03	0	0	0
3e+03	3.1e+03	0	0	0
3.1e+03	3.2e+03	0	0	0
3.2e+03	3.3e+03	0	0	0
3.3e+03	3.4e+03	0	0	0
3.4e+03	3.5e+03	0	0	0
3.5e+03	3.6e+03	0	0	0
3.6e+03	3.7e+03	0	0	0
3.7e+03	3.8e+03	0	0	0
3.8e+03	3.9e+03	0	0	0
3.9e+03	4e+03	0	0	0
4e+03	4.1e+03	0	0	0
4.1e+03	4.2e+03	0	0	0
4.2e+03	4.3e+03	0	0	0
4.3e+03	4.4e+03	0	0	0
4.4e+03	4.5e+03	0	0	0
4.5e+03	4.6e+03	0	0	0
4.6e+03	4.7e+03	0	0	0
4.7e+03	4.8e+03	0	0	0
4.8e+03	4.9e+03	0	0	0
4.9e+03	5e+03	0	0	0


==> data/5000c/hists/IBDeg4.csv <==
left	right	in	out	undirected
0	8	637	479	426
8	16	36	58	69
16	24	33	25	20
24	32	21	102	99
32	40	6	63	52
40	48	7	26	26
48	56	6	8	13
56	64	4	4	13
64	72	3	4	15
72	80	2	3	4
80	88	3	1	5
88	96	1	1	2
96	104	0	2	4
104	112	2	2	2
112	120	1	3	4
120	128	0	4	2
128	136	0	2	0
136	144	1	1	0
144	152	0	0	0
152	160	1	0	1
160	168	0	2	1
168	176	0	2	1
176	184	2	1	0
184	192	2	0	0
192	200	1	1	1
200	208	0	0	1
208	216	0	0	1
216	224	3	1	0
224	232	5	0	1
232	240	5	1	1
240	248	3	0	2
248	256	0	0	0
256	264	2	0	1
264	272	2	0	4
272	280	2	0	1
280	288	0	0	2
288	296	0	0	2
296	304	0	0	0
304	312	1	0	1
312	320	0	0	1
320	328	1	0	2
328	336	0	0	0
336	344	1	0	1
344	352	1	0	2
352	360	0	0	3
360	368	0	0	0
368	376	0	0	2
376	384	0	0	0
384	392	0	0	1
392	400	0	0	1
400	408	0	0	0
408	416	0	0	0
416	424	0	0	0
424	432	0	0	0
432	440	1	0	0
440	448	0	0	0
448	456	0	0	0
456	464	0	0	0
464	472	0	0	1
472	480	0	0	0
480	488	0	0	0
488	496	0	0	0
496	504	0	0	1
504	512	0	0	1
512	520	0	0	0
520	528	0	0	1
528	536	0	0	0
536	544	0	0	1
544	552	0	0	1
552	560	0	0	0
560	568	0	0	0
568	576	0	0	0
576	584	0	0	0
584	592	0	0	0
592	600	0	0	0


==> data/5000c/hists/IBdegrees.txt <==
ibdin	ibdout	ibund
181	29	210
32	174	206
1	8	9
8	31	39
1	7	8
50	33	83
1	1	2
1	33	34
1	1	2
1	5	6
1	4	5
19	54	73
1	1	2
1	32	33
1	5	6
1	1	2
1	1	2
1	29	30
1	32	33
1	5	6
1	2	3
1	1	2
1	45	46
1	26	27
16	6	22
236	134	370
4	2	6
1	8	9
4	1	5
22	34	56
1	1	2
1	1	2
1	1	2
4	15	19
1	1	2
1	1	2
1	2	3
18	10	28
1	2	3
2	6	8
1	10	11
7	5	12
1	5	6
1	24	25
1	1	2
1	27	28
1	1	2
3	8	11
1	28	29
1	2	3
1	3	4
1	11	12
1	5	6
1	1	2
25	34	59
1	28	29
1	1	2
221	96	317
25	11	36
1	1	2
1	2	3
6	34	40
1	2	3
217	120	337
1	4	5
1	1	2
1	26	27
1	26	27
1	1	2
1	6	7
1	2	3
1	1	2
1	1	2
1	6	7
1	1	2
1	1	2
1	29	30
1	27	28
2	18	20
1	1	2
1	1	2
4	1	5
1	4	5
1	1	2
1	4	5
1	3	4
1	4	5
1	27	28
1	4	5
22	7	29
229	35	264
21	97	118
1	28	29
1	1	2
1	1	2
1	7	8
1	2	3
1	32	33
1	3	4
3	33	36
17	12	29
18	38	56
6	43	49
1	3	4
1	2	3
1	10	11
1	27	28
1	2	3
1	1	2
0	2	2
4	3	7
2	41	43
1	39	40
1	4	5
1	2	3
1	26	27
1	3	4
1	5	6
1	1	2
1	1	2
1	1	2
1	2	3
1	23	24
1	3	4
1	6	7
1	3	4
1	32	33
1	1	2
2	1	3
7	19	26
1	3	4
1	2	3
1	6	7
1	1	2
48	19	67
264	232	496
67	43	110
1	1	2
8	34	42
1	1	2
1	1	2
1	3	4
1	7	8
1	1	2
1	1	2
1	7	8
1	1	2
1	1	2
1	2	3
16	3	19
1	33	34
1	2	3
11	9	20
1	34	35
1	24	25
1	3	4
1	1	2
1	2	3
1	1	2
1	1	2
1	29	30
1	2	3
0	22	22
1	1	2
1	21	22
1	1	2
26	13	39
1	2	3
83	32	115
20	1	21
325	183	508
228	61	289
350	173	523
59	7	66
55	72	127
1	1	2
14	45	59
232	12	244
1	1	2
1	3	4
112	124	236
27	40	67
1	1	2
1	1	2
23	33	56
1	2	3
1	3	4
1	24	25
1	23	24
46	19	65
1	1	2
1	1	2
1	1	2
237	27	264
1	2	3
0	6	6
1	1	2
1	4	5
1	2	3
433	113	546
1	44	45
192	128	320
1	1	2
1	15	16
1	28	29
263	136	399
1	1	2
1	2	3
2	2	4
2	34	36
1	1	2
1	1	2
1	2	3
1	2	3
1	2	3
36	62	98
1	10	11
1	36	37
1	5	6
1	2	3
31	51	82
1	3	4
23	48	71
1	32	33
55	63	118
159	106	265
20	39	59
1	1	2
0	5	5
1	2	3
1	1	2
1	7	8
1	2	3
1	1	2
1	27	28
1	1	2
1	1	2
1	6	7
1	2	3
1	1	2
1	1	2
1	32	33
1	30	31
1	2	3
1	29	30
4	3	7
56	45	101
1	2	3
1	29	30
1	1	2
1	2	3
18	15	33
1	18	19
27	38	65
1	1	2
8	34	42
1	4	5
17	30	47
12	11	23
8	38	46
1	1	2
2	39	41
11	2	13
0	4	4
1	26	27
1	4	5
1	29	30
1	32	33
1	14	15
5	23	28
2	25	27
1	4	5
1	25	26
31	1	32
1	26	27
1	1	2
1	1	2
1	1	2
4	7	11
1	1	2
0	28	28
1	1	2
1	1	2
1	1	2
0	1	1
1	1	2
9	37	46
8	39	47
1	1	2
257	65	322
1	1	2
1	1	2
44	27	71
27	2	29
1	5	6
1	3	4
18	5	23
1	35	36
0	10	10
1	32	33
1	10	11
36	1	37
0	1	1
275	77	352
1	12	13
1	4	5
1	5	6
1	24	25
1	3	4
1	1	2
22	13	35
68	1	69
2	11	13
1	1	2
1	1	2
1	2	3
2	1	3
1	34	35
1	2	3
1	1	2
1	2	3
2	6	8
21	32	53
1	2	3
1	6	7
18	42	60
1	3	4
1	2	3
1	4	5
1	3	4
1	2	3
1	8	9
42	9	51
1	29	30
1	2	3
3	1	4
229	16	245
1	26	27
2	3	5
1	6	7
1	8	9
1	4	5
1	4	5
2	39	41
1	3	4
1	4	5
26	43	69
1	2	3
1	1	2
1	30	31
1	2	3
4	43	47
19	38	57
1	8	9
1	4	5
1	29	30
1	1	2
1	1	2
1	4	5
1	28	29
1	1	2
1	1	2
1	1	2
310	65	375
41	35	76
1	26	27
1	24	25
1	24	25
239	119	358
1	3	4
1	24	25
2	2	4
1	2	3
1	1	2
42	56	98
1	1	2
1	1	2
1	2	3
1	1	2
4	6	10
1	1	2
1	25	26
7	9	16
1	4	5
1	1	2
28	5	33
0	4	4
1	13	14
1	3	4
0	6	6
1	28	29
1	2	3
1	1	2
1	1	2
26	43	69
1	33	34
7	2	9
1	3	4
1	7	8
1	2	3
1	1	2
24	44	68
1	3	4
1	1	2
1	2	3
59	21	80
1	1	2
1	1	2
1	1	2
1	1	2
63	19	82
81	80	161
1	1	2
1	27	28
1	1	2
1	5	6
10	24	34
247	219	466
1	1	2
2	1	3
1	1	2
1	1	2
1	1	2
185	167	352
1	1	2
1	2	3
51	69	120
1	1	2
1	2	3
1	5	6
1	8	9
1	3	4
1	32	33
1	23	24
1	1	2
1	2	3
1	1	2
1	41	42
1	2	3
1	26	27
1	2	3
1	1	2
1	1	2
1	3	4
4	37	41
242	68	310
1	3	4
17	15	32
1	28	29
1	1	2
1	32	33
6	42	48
1	1	2
1	1	2
1	4	5
13	30	43
1	6	7
5	8	13
3	1	4
1	24	25
1	5	6
13	1	14
1	26	27
1	1	2
106	7	113
4	5	9
12	3	15
1	30	31
13	7	20
1	1	2
1	1	2
1	1	2
1	3	4
1	1	2
1	1	2
25	13	38
1	3	4
14	44	58
1	32	33
1	3	4
1	26	27
1	3	4
1	9	10
12	27	39
272	18	290
1	52	53
32	5	37
1	11	12
1	30	31
1	3	4
1	28	29
1	24	25
220	165	385
1	2	3
1	3	4
1	28	29
21	1	22
1	27	28
20	30	50
1	1	2
1	28	29
1	1	2
1	1	2
1	1	2
1	11	12
23	43	66
1	4	5
1	1	2
2	4	6
22	9	31
1	23	24
1	1	2
19	36	55
1	3	4
12	5	17
1	2	3
1	1	2
1	1	2
1	2	3
1	2	3
1	26	27
11	23	34
1	7	8
245	42	287
1	3	4
12	34	46
1	2	3
80	119	199
1	1	2
1	2	3
1	1	2
1	1	2
1	37	38
1	1	2
2	1	3
11	5	16
6	7	13
1	1	2
1	32	33
1	3	4
1	1	2
1	1	2
1	25	26
1	30	31
1	30	31
1	1	2
1	1	2
1	4	5
3	1	4
14	1	15
9	4	13
1	2	3
1	24	25
1	27	28
1	3	4
1	1	2
2	5	7
74	10	84
1	2	3
1	1	2
1	3	4
1	1	2
1	2	3
7	44	51
0	1	1
1	2	3
1	30	31
1	4	5
12	2	14
1	3	4
1	2	3
0	8	8
4	33	37
1	1	2
38	6	44
1	1	2
1	7	8
1	29	30
4	1	5
1	1	2
1	1	2
1	26	27
22	21	43
1	1	2
1	28	29
1	1	2
1	3	4
1	2	3
1	8	9
1	2	3
1	1	2
28	5	33
1	4	5
1	8	9
1	1	2
21	43	64
1	3	4
1	14	15
25	39	64
1	1	2
1	1	2
1	2	3
11	1	12
1	5	6
1	1	2
1	1	2
1	31	32
1	1	2
3	2	5
1	9	10
185	39	224
2	3	5
1	2	3
1	1	2
1	1	2
14	30	44
1	2	3
1	6	7
1	28	29
1	23	24
1	7	8
22	9	31
1	33	34
92	79	171
1	30	31
1	27	28
3	2	5
1	2	3
7	32	39
77	1	78
1	29	30
1	4	5
1	1	2
1	2	3
1	1	2
1	2	3
1	2	3
268	19	287
71	24	95
140	120	260
24	3	27
1	2	3
1	23	24
1	2	3
23	17	40
23	6	29
1	1	2
1	2	3
1	1	2
1	32	33
1	38	39
1	2	3
1	1	2
1	3	4
1	3	4
1	3	4
1	2	3
1	2	3
1	26	27
3	16	19
10	3	13
1	1	2
2	12	14
1	6	7
1	7	8
1	4	5
1	9	10
340	199	539
0	1	1
1	32	33
1	25	26
4	4	8
1	25	26
3	1	4
10	7	17
1	2	3
1	1	2
1	22	23
1	1	2
1	1	2
12	25	37
1	2	3
1	3	4
1	24	25
1	24	25
1	2	3
3	5	8
1	9	10
0	1	1
1	1	2
18	34	52
1	3	4
1	8	9
11	2	13
12	45	57
1	1	2
1	2	3
1	1	2
1	5	6
1	6	7
5	1	6
1	1	2
1	6	7
1	3	4
1	26	27
1	38	39
54	51	105
11	41	52
1	1	2
1	30	31
27	34	61
1	2	3
239	110	349
1	2	3
1	27	28
2	10	12
1	1	2
1	3	4
1	3	4
1	1	2
1	2	3
0	3	3
18	34	52
1	1	2
224	123	347
41	55	96
6	26	32
2	42	44
1	33	34
1	3	4
3	11	14
38	30	68
1	4	5
1	1	2
12	21	33
2	11	13
229	47	276
1	1	2
4	30	34
1	28	29
1	30	31
2	31	33
6	34	40
1	25	26
1	3	4
1	2	3
0	5	5
1	1	2
1	29	30
1	24	25
1	11	12
15	35	50
1	2	3
1	1	2
1	25	26
1	1	2
0	1	1
1	5	6
13	29	42
1	1	2
178	89	267
1	5	6
1	26	27
1	1	2
1	24	25
0	3	3
1	2	3
1	10	11
1	2	3
1	1	2
26	49	75
1	3	4
1	2	3
29	15	44
1	2	3
1	1	2
1	2	3
1	9	10
1	7	8
42	49	91
1	3	4
1	3	4
111	41	152
1	2	3
26	35	61
1	2	3
1	2	3
2	9	11
1	3	4
8	41	49
1	9	10
1	9	10
1	4	5
27	30	57
2	1	3
1	34	35


==> data/5000c/rankTable.txt <==
i	a	b	aai	bai	abi	bbi	ai	bi	ar	br
1	0.267926474378412	0.220188539839094	0	0	0	0	110	110	766	768
2	0.153113861057768	0.119602095423218	0	1.93853738141329e-08	0	0	163	196	712	711
3	0.0379064933038479	0.0253925485352392	0	0	0	0	196	229	612	577
4	0.116959192151845	0.0829373196155371	0	0	0	0	229	264	680	674
5	0.00597385647933019	0.00592343755543367	0	0	0	0	264	281	318	327
6	0.263941751187725	0.207942691616324	0	0	0	0	281	299	763	757
7	0.00323003153648453	0.00293440438210919	0	6.91727003247943e-09	0	0	285	303	253	239
8	0.00726751171671828	0.00632369821539988	0	0	0	0	299	390	353	334
9	0.0222082953902102	0.0576188845338973	0	0	0	0	303	565	536	647
10	0.00050383713065974	0.00047396917025517	0	0.000275207094143543	0	0	387	572	81	79
11	0.0606519924225229	0.138678116306691	0	0	0	0	390	689	642	722
12	0.0378380872894567	0.0358123356880901	0	0	0	0	565	722	611	614
13	7.06006972682169e-05	5.72059488997401e-05	0	0	0	0	572	747	33	28
14	0.00665879495567639	0.00542304640167502	0	0.00103215006728194	0	0	669	766	339	316
15	0.000659206341653772	0.000509038158560914	0	0	0	6.91727003247943e-09	689	285	98	86
16	0.00244967687661716	0.00222389898980797	0	0	0	1.93853738141329e-08	722	163	215	205
17	0.0214079201929187	0.0186785449436196	0	0	3.28748381141442e-07	2.98425614684944e-07	747	363	526	511
18	0.0104388863878738	0.0176404771812836	0	8.62638320552596e-06	9.64600814385839e-07	7.44885901410632e-07	757	514	413	490
19	0.0265076474352061	0.0217114060012606	0	0	2.43542386048939e-06	2.12519119181974e-06	766	410	567	547
20	0.0220206044847539	0.0192126935785855	3.28748381141442e-07	2.98425614684944e-07	4.93077952691403e-06	4.47614117942571e-06	363	138	534	522
21	0.00827924152524909	0.00836030540532652	9.64600814385839e-07	7.44885901410632e-07	0	8.62638320552596e-06	514	757	365	384
22	0.0223758735464605	0.0170997374752129	2.43542386048939e-06	2.12519119181974e-06	1.28593098708823e-05	9.9307026262275e-06	410	132	541	483
23	0.0326193992094206	0.0273128370702674	4.93077952691403e-06	4.47614117942571e-06	2.69674123771416e-05	2.19616227699815e-05	138	598	595	597
24	0.00775029911248007	0.00632908502352648	1.28593098708823e-05	9.9307026262275e-06	2.80037979682824e-05	2.26889336498464e-05	132	559	358	335
25	0.119432610946772	0.0856943840092715	2.10536867090164e-05	0.0102248963548226	2.79461851043333e-05	2.60447606620951e-05	444	589	682	678
26	0.248834729015084	0.195615913915276	2.69674123771416e-05	2.19616227699815e-05	4.33765151234581e-05	4.51163835900401e-05	598	125	755	749
27	0.00451413590494055	0.00524818065794556	2.79461851043333e-05	2.60447606620951e-05	4.5371940700634e-05	4.71913273983376e-05	589	779	286	306
28	0.076299909017072	0.0616087161156753	2.80037979682824e-05	2.26889336498464e-05	7.06006972682169e-05	5.72059488997401e-05	559	13	650	651
29	0.0331913216545891	0.0263877726842177	4.33765151234581e-05	4.51163835900401e-05	6.93904014130032e-05	6.49256482431086e-05	125	507	599	591
30	0.142665796190419	0.103625370196342	4.5371940700634e-05	4.71913273983376e-05	0.000105949155382056	8.58350655284195e-05	779	547	704	697
31	0.00394971261587986	0.00320081732277725	5.93085698431372e-05	0.000248968553047672	0.000125430451287863	0.000101618820073248	577	532	268	243
32	0.0108872317607182	0.00882280540345541	6.93904014130032e-05	6.49256482431086e-05	0.000150476245734323	0.000116201195509082	507	97	426	396
33	0.00522068824279047	0.00474094046008011	7.06006972682169e-05	5.72059488997401e-05	0.000138214929666504	0.000121121368747062	13	627	303	292
34	0.00461984687499265	0.00367726898155225	0.000105949155382056	8.58350655284195e-05	0.00014668888947735	0.000129340041742408	547	459	292	261
35	0.000453254473322933	0.000411480045590414	0.000125430451287863	0.000101618820073248	0.000185078189487394	0.000149949011605305	532	381	71	68
36	0.00740398192601856	0.0067113019781143	0.000138214929666504	0.000121121368747062	0.00015527025858411	0.000151591049952196	627	461	354	342
37	0.0058607020172234	0.00532203761484226	0.00014668888947735	0.000129340041742408	0.000196676415686726	0.000152224707912287	459	218	316	309
38	0.00579536339636419	0.00502511885652028	0.000150476245734323	0.000116201195509082	0.000193626813160108	0.000175769409015141	97	215	313	297
39	0.0115596205231796	0.0104969046571272	0.00015527025858411	0.000151591049952196	0.000213981379969529	0.000194256633053163	461	734	447	431
40	0.0469189242248128	0.0364715206259339	0.000185078189487394	0.000149949011605305	0.000242302992739656	0.000196312786143714	381	47	622	617
41	0.0939536745391561	0.0629567202840172	0.000193626813160108	0.000175769409015141	0.000226169675740372	0.000205333909962031	215	662	661	654
42	0.131777387151506	0.095817639525147	0.000196676415686726	0.000152224707912287	0.000242819030977117	0.000212245415410886	218	336	696	687
43	0.0484791014351136	0.0374688458206656	0.000213981379969529	0.000194256633053163	0.000281262062437476	0.000227878188521116	734	357	625	620
44	0.00177965546468026	0.00137473487245607	0.000226169675740372	0.000205333909962031	0.000271841776213841	0.000246779897953179	662	80	177	163
45	0.0581964209784464	0.0389876693685876	0.000242302992739656	0.000196312786143714	5.93085698431372e-05	0.000248968553047672	47	577	638	624
46	0.00396961680392418	0.00323115722742616	0.000242819030977117	0.000212245415410886	0.000303738757577085	0.00026477041263569	336	674	270	245
47	0.000242302992739656	0.000196312786143714	0.000267944146191342	0.000282042451831574	0.000306730427652848	0.000267491332370666	479	730	45	40
48	0.0110479822390877	0.00864358994106306	0.000271841776213841	0.000246779897953179	0	0.000275207094143543	80	387	443	392
49	0.006854191647414	0.00557924989407089	0.000273847318256279	0.000730773493754383	0.000267944146191342	0.000282042451831574	238	479	344	319
50	0.022578621290793	0.0183846108562247	0.000281262062437476	0.000227878188521116	0.000330323653724671	0.000288066774251367	357	222	545	505
51	0.0107863402965486	0.011623142442546	0.000284892656223609	0.000288623457714344	0.000284892656223609	0.000288623457714344	509	509	420	445
52	0.00226083079511687	0.00174621948933071	0.000303738757577085	0.00026477041263569	0.00032281275677093	0.000293044012857942	674	183	205	184
53	0.228604385491781	0.17927575752729	0.000306730427652848	0.000267491332370666	0.000325451588813356	0.000295436242703177	730	197	742	740
54	0.00705776501116413	0.00641008619484802	0.00032281275677093	0.000293044012857942	0.00037988289367019	0.000307794711686225	183	408	348	336
55	0.173164466262192	0.130254152342651	0.000325451588813356	0.000295436242703177	0.000427889053986327	0.000330440123071828	197	348	722	718
56	0.0250449234253554	0.0218695937986648	0.000330323653724671	0.000288066774251367	0.000438150136530636	0.000338452850227153	222	399	562	548
57	0.00496011333317931	0.00450379246350415	0.000373282864152847	0.00201366809935125	0.000391805366113359	0.000341693960172502	327	474	297	285
58	0.272927335415134	0.220291914182308	0.000378038254333716	0.000343177192205958	0.000378038254333716	0.000343177192205958	320	320	771	769
59	0.248451123442361	0.242590261893937	0.00037988289367019	0.000307794711686225	0.000388123237284284	0.000353208302295565	408	788	754	776
60	0.00195852735944657	0.00193956996216181	0.000384059852349836	0.000360477194901152	0.000384059852349836	0.000360477194901152	758	758	190	190
61	0.0211047120734349	0.0184148541242465	0.000388123237284284	0.000353208302295565	0.000422952016254798	0.00036886650688537	788	692	520	508
62	0.206747870313876	0.166223623232126	0.000391805366113359	0.000341693960172502	0.000413543450638823	0.000375455116192316	474	289	737	736
63	0.0108863783182494	0.008602878463961	0.000413543450638823	0.000375455116192316	0.000417818309788556	0.000379287493221552	289	76	425	390
64	0.277148562259881	0.226206993573501	0.000417818309788556	0.000379287493221552	0.000437314489407203	0.000381379428650935	76	665	772	772
65	0.00153302044760451	0.00139583044962985	0.000422952016254798	0.00036886650688537	0.000471079190543525	0.000381699797727894	692	786	163	165
66	0.000579522905293299	0.000526091240089525	0.000427643531268118	0.000394016092957795	0.000427643531268118	0.000394016092957795	574	574	89	89
67	0.025358479729822	0.0214683016932403	0.000427889053986327	0.000330440123071828	0.000445692554019244	0.000404615875077014	348	162	565	544
68	0.0105653403180528	0.00861332439249795	0.000437314489407203	0.000381379428650935	0.000453254473322933	0.000411480045590414	665	35	416	391
69	0.0232820502217692	0.0170999197704865	0.000438150136530636	0.000338452850227153	0.000454609186908785	0.000412695381973543	399	576	551	484
70	0.00639427261294656	0.00495920623232356	0.000445692554019244	0.000404615875077014	0.000461803278608302	0.000419239841475509	162	230	330	295
71	0.00624292514889213	0.00535066215509007	0.000453254473322933	0.000411480045590414	0.00055109694014595	0.000425569122920466	35	470	323	312
72	0.000992393804283734	0.000900893292100648	0.000454609186908785	0.000412695381973543	0.000489511296917516	0.000426462733956019	576	549	127	129
73	0.0043178194794802	0.0113774006102104	0.000461803278608302	0.000419239841475509	0.0005555320002002	0.000429090578816923	230	519	279	443
74	0.0023686008158506	0.00387209365792597	0.000471079190543525	0.000381699797727894	0.000478605050454179	0.000434478932641255	786	581	210	270
75	0.0408975362263557	0.0313361820267195	0.000478605050454179	0.000434478932641255	0.000565365773035503	0.000436633236458694	581	488	613	605
76	0.000417818309788556	0.000379287493221552	0.000487839017377295	0.000487028710153719	0.000488494622986971	0.000443446501293763	262	428	64	63
77	0.00701614828168393	0.00859038664745607	0.000488494622986971	0.000443446501293763	0.000489117646994328	0.000444024542867915	428	240	347	387
78	0.00154074886693793	0.00125410166097783	0.000489117646994328	0.000444024542867915	0.000496715379082894	0.000450908219382695	240	423	164	154
79	0.00147591764663888	0.0011440140689038	0.000489511296917516	0.000426462733956019	0.00050383713065974	0.00047396917025517	549	10	162	152
80	0.000271841776213841	0.000246779897953179	0.000496715379082894	0.000450908219382695	0.00062235987812244	0.000480625930475951	423	555	48	44
81	0.00131339501029303	0.00346757923841877	0.00050383713065974	0.00047396917025517	0.000487839017377295	0.000487028710153719	10	262	158	256
82	0.00111172599894331	0.000817009424604879	0.000536818790976874	0.000487314004173843	0.000536818790976874	0.000487314004173843	769	769	145	121
83	0.14681517915466	0.109639375507325	0.000537073377626668	0.000487788343031398	0.000537073377626668	0.000487788343031398	144	144	707	700
84	0.00250198907272654	0.0065996590346532	0.000541096528917071	0.000491195718416421	0.000541096528917071	0.000491195718416421	409	409	216	340
85	0.12480299258474	0.099194696567244	0.00055109694014595	0.000425569122920466	0.000551220793409279	0.000505332291656071	470	120	688	692
86	0.00183620378603482	0.00138934161201956	0.000551220793409279	0.000505332291656071	0.000659206341653772	0.000509038158560914	120	15	181	164
87	0.0265266943243656	0.0208688146781685	0.0005555320002002	0.000429090578816923	0.000629352546557109	0.000511288736471253	519	714	568	541
88	0.239902750016617	0.192019462485702	0.000565365773035503	0.000436633236458694	0.000620796349384197	0.000513836659854977	488	246	748	745
89	0.0065609650982049	0.00506696707030688	0.000579522905293299	0.000526091240089525	0.000579522905293299	0.000526091240089525	66	66	335	300
90	0.208413447359194	0.15955789214337	0.000598928500462412	0.00055149988014057	0.000694680658665967	0.000536478308796951	545	133	739	733
91	0.250030276218329	0.206536305596551	0.000618992884828765	0.000561913277968848	0.000598928500462412	0.00055149988014057	436	545	757	755
92	0.0363606487166421	0.027662854974143	0.000620633402484545	0.000563403648836896	0.000681875122123955	0.000552442541262442	653	591	609	599
93	0.00603193703386065	0.00506384902725157	0.000620796349384197	0.000513836659854977	0.000618992884828765	0.000561913277968848	246	436	319	299
94	0.00228653171921963	0.00185249395500238	0.00062235987812244	0.000480625930475951	0.000620633402484545	0.000563403648836896	555	653	206	188
95	0.0318928213870823	0.0240590288560378	0.000629352546557109	0.000511288736471253	0.000734207519380104	0.000567006273912764	714	378	588	564
96	0.107329575095246	0.0735570517825447	0.000630474387916283	0.000572344719002139	0.000630474387916283	0.000572344719002139	284	284	672	663
97	0.000150476245734323	0.000116201195509082	0.000644315474961112	0.000584896945292401	0.000701372484826097	0.000579183971990047	770	160	38	32
98	0.114824693327363	0.0801677268478945	0.000659206341653772	0.000509038158560914	0.000644315474961112	0.000584896945292401	15	770	677	669
99	0.0282054395590305	0.0241954239482105	0.000667225806061723	0.000605731107462496	0.000667225806061723	0.000605731107462496	193	193	573	570
100	0.00106283789464227	0.000962910057526776	0.000681875122123955	0.000552442541262442	0.000795745979321372	0.000614571387359217	591	688	138	135
101	0.020096788314168	0.0147496529788991	0.000687972245332898	0.00062455112918234	0.000808116672048606	0.000624089453187974	760	792	502	466
102	0.00458391660470519	0.00394417948719375	0.000694680658665967	0.000536478308796951	0.000687972245332898	0.00062455112918234	133	760	287	273
103	0.00142582288693783	0.00129141763216287	0.000701372484826097	0.000579183971990047	0.000702832905825116	0.000638016755540601	160	538	160	156
104	0.0121319458327749	0.0126828877775573	0.000702832905825116	0.000638016755540601	0.000786575891012715	0.000640269465210692	538	298	450	453
105	0.0017562631563238	0.00162220970881207	0.000714467394583316	0.00064865088738174	0.000714467394583316	0.00064865088738174	450	450	175	175
106	0.0185946401801169	0.0162389977112249	0.000734207519380104	0.000567006273912764	0.000852923204413675	0.000658663591039942	378	213	494	475
107	0.029496687240017	0.023377434190978	0.000768032935568158	0.000696976704189223	0.000880024417379859	0.000680759679454219	736	131	578	556
108	0.0082564246330433	0.00749666552077422	0.000782672819998141	0.000710509095835758	0.000981034925539905	0.000684596206463396	147	322	364	362
109	0.0105938546798796	0.00774392468294843	0.000786575891012715	0.000640269465210692	0.000768032935568158	0.000696976704189223	298	736	418	371
110	0	0	0.000795745979321372	0.000614571387359217	0.00100961795147357	0.000700924213742865	688	457	1	1
111	0.077385868496158	0.0551487117196489	0.000798293721964673	0.000734903860474974	0.000782672819998141	0.000710509095835758	346	147	652	644
112	0.0493003226601861	0.0401436833197259	0.000808116672048606	0.000624089453187974	0.000888856409718755	0.000720136273352862	792	633	627	625
113	0.166576554640067	0.127429368420465	0.000817188946092938	0.000741842420693654	0.000273847318256279	0.000730773493754383	680	238	719	716
114	0.00120755413870108	0.0010963886769253	0.000852923204413675	0.000658663591039942	0.000798293721964673	0.000734903860474974	213	346	150	146
115	0.00272567395328183	0.0024754403995916	0.000870603369268771	0.00230005165330594	0.000817188946092938	0.000741842420693654	237	680	233	225
116	0.0236319450637827	0.0192392703845064	0.000880024417379859	0.000680759679454219	0.000933966248617354	0.000756667342211941	131	696	556	524
117	0.160092253278351	0.128203942571967	0.000888856409718755	0.000720136273352862	0.000983980549439656	0.000759866542758771	633	118	715	717
118	0.000983980549439656	0.000759866542758771	0.000927697165682759	0.000809042305126677	0.000946735135120344	0.000802562702979614	191	209	125	117
119	0.00120373435263552	0.00110768453760338	0.000933966248617354	0.000756667342211941	0.000927697165682759	0.000809042305126677	696	191	149	149
120	0.000551220793409279	0.000505332291656071	0.00094205759701967	0.00503804361138105	0.000999931820572977	0.000810064736080191	508	176	86	85
121	0.00198113128598501	0.00160534561714888	0.000946735135120344	0.000802562702979614	0.00111172599894331	0.000817009424604879	209	82	191	173
122	0.00835255529569307	0.00673098284538664	0.000953259928169338	0.000865373700613111	0.00106057335386736	0.000818965116883232	724	157	366	343
123	0.0064994933511378	0.00590463958088194	0.000964412455808839	0.000875506588763048	0.00109722081036315	0.000847326819260239	148	272	331	326
124	0.0211058349119944	0.0184139256501911	0.000981034925539905	0.000684596206463396	0.000953259928169338	0.000865373700613111	322	724	522	507
125	4.33765151234581e-05	4.51163835900401e-05	0.000983980549439656	0.000759866542758771	0.00102957525141446	0.00086818917842446	118	612	29	26
126	0.00824622240737126	0.00748780664460206	0.000990310306132391	0.00261560963290891	0.00100145963936348	0.000873496338225492	546	585	363	361
127	0.0207938414080622	0.0179469348279495	0.000992393804283734	0.000900893292100648	0.000964412455808839	0.000875506588763048	72	148	508	494
128	0.00886068097766301	0.00720766336888014	0.000999931820572977	0.000810064736080191	0.00113953408659453	0.00087998671794704	176	187	377	351
129	0.022674191239042	0.0153607021353236	0.00100145963936348	0.000873496338225492	0.000992393804283734	0.000900893292100648	585	72	547	473
130	0.00178405268917095	0.00140782354065996	0.00100884996748704	0.000949685825500783	0.00104463338101345	0.000948325799225188	301	628	178	166
131	0.000880024417379859	0.000680759679454219	0.00100961795147357	0.000700924213742865	0.00100884996748704	0.000949685825500783	457	301	116	107
132	1.28593098708823e-05	9.9307026262275e-06	0.00101931041170286	0.00553151943327397	0.00116941833121016	0.000954831686683253	380	579	24	22
133	0.000694680658665967	0.000536478308796951	0.00102957525141446	0.00086818917842446	0.00123659414673457	0.000955061002324273	612	500	102	90
134	0.00107328135244004	0.000974314321603011	0.00104463338101345	0.000948325799225188	0.0010568330313806	0.000959387120629408	628	580	139	138
135	0.116289432598332	0.0828047189967851	0.00104625594539602	0.00276252355426319	0.00106283789464227	0.000962910057526776	756	100	679	673
136	0.509755737330421	0.423577858244129	0.0010568330313806	0.000959387120629408	0.00108276458631578	0.000964196038477754	580	250	793	791
137	0.0864956467181575	0.0748315140303295	0.00106057335386736	0.000818965116883232	0.00125383761380042	0.000968259693455686	157	292	655	665
138	4.93077952691403e-06	4.47614117942571e-06	0.00106283789464227	0.000962910057526776	0.00107328135244004	0.000974314321603011	100	134	23	20
139	0.118578641276337	0.0841875215036828	0.00107328135244004	0.000974314321603011	0.00107656614952839	0.000977297110763334	134	349	681	675
140	0.014701124564123	0.0133517445473942	0.00107656614952839	0.000977297110763334	0.00111069280921197	0.00100829892845306	349	435	474	459
141	0.00253599249812218	0.00668957298460018	0.00108276458631578	0.000964196038477754	0	0.00103215006728194	250	669	222	341
142	0.00527297224393679	0.00407250496300427	0.00108584599921241	0.00220756424106524	0.00114541371581547	0.00106543753876362	310	420	304	275
143	0.0088980373580708	0.00596036388022019	0.00109722081036315	0.000847326819260239	0.00132738401566231	0.00107536445272271	272	471	379	329
144	0.000537073377626668	0.000487788343031398	0.00111069280921197	0.00100829892845306	0.00124029719898024	0.00108165890253675	435	398	83	83
145	0.00991340144078674	0.0259806819179571	0.00111172599894331	0.000817009424604879	0.00128542261568318	0.00109530807497693	82	728	400	583
146	0.00677558039189143	0.00749668647447864	0.00113953408659453	0.00087998671794704	0.00120755413870108	0.0010963886769253	187	114	342	363
147	0.000782672819998141	0.000710509095835758	0.00114541371581547	0.00106543753876362	0.00121416982757729	0.00110283112493265	420	152	108	111
148	0.000964412455808839	0.000875506588763048	0.00116941833121016	0.000954831686683253	0.00121659090623967	0.00110441424717681	579	164	123	127
149	0.0210131637550429	0.0171300251238687	0.00120373435263552	0.00110768453760338	0.00120373435263552	0.00110768453760338	119	119	518	486
150	0.0809943769536339	0.0520020475088519	0.00120755413870108	0.0010963886769253	0.00125452117755286	0.00113892016218806	114	502	653	642
151	0.00503408896338819	0.00410663548245962	0.00121416982757729	0.00110283112493265	0.00170440981542257	0.00114155942820219	152	204	300	277
152	0.00121416982757729	0.00110283112493265	0.00121659090623967	0.00110441424717681	0.00147591764663888	0.0011440140689038	164	79	151	147
153	0.0046186290440968	0.00396806742004644	0.00123659414673457	0.000955061002324273	0.00161149755760191	0.00124456375716297	500	570	291	274
154	0.0239640493801302	0.0195138615430034	0.00124029719898024	0.00108165890253675	0.00154074886693793	0.00125410166097783	398	78	558	529
155	0.0184643646548089	0.015031221733412	0.00125383761380042	0.000968259693455686	0.00146396617410534	0.00125426049811569	292	383	492	469
156	0.00215763128645827	0.00188173450196565	0.00125452117755286	0.00113892016218806	0.00142582288693783	0.00129141763216287	502	103	199	189
157	0.00106057335386736	0.000818965116883232	0.00128542261568318	0.00109530807497693	0.00160451181651839	0.0013000087490043	728	407	137	122
158	0.00991464308072453	0.0259813582084182	0.00131339501029303	0.00346757923841877	0.00160581709958035	0.00130710371131909	81	498	401	584
159	0.0128932772038813	0.0103704663676707	0.00132738401566231	0.00107536445272271	0.00172082362977534	0.00132891032512307	471	432	458	426
160	0.000701372484826097	0.000579183971990047	0.00142582288693783	0.00129141763216287	0.00182955925333775	0.001337308162061	103	541	103	97
161	0.0130478064104145	0.0106226010052921	0.00146396617410534	0.00125426049811569	0.00175308710812955	0.00135387200334932	383	195	460	434
162	0.000445692554019244	0.000404615875077014	0.00147591764663888	0.0011440140689038	0.00161153841140421	0.00135606794818351	79	452	70	67
163	0	1.93853738141329e-08	0.00153302044760451	0.00139583044962985	0.00177965546468026	0.00137473487245607	65	44	2	16
164	0.00121659090623967	0.00110441424717681	0.00154074886693793	0.00125410166097783	0.00183620378603482	0.00138934161201956	78	86	152	148
165	0.00850841792881262	0.00754860763213518	0.00160451181651839	0.0013000087490043	0.00153302044760451	0.00139583044962985	407	65	372	365
166	0.0318962534988947	0.0240608982421696	0.00160581709958035	0.00130710371131909	0.00178405268917095	0.00140782354065996	498	130	592	567
167	0.0123515726770482	0.0104757379896806	0.00161149755760191	0.00124456375716297	0.00189425553282708	0.00146316997951524	570	568	453	429
168	0.00588879408844412	0.00534647472247559	0.00161153841140421	0.00135606794818351	0.00184291824165979	0.001493258119896	452	392	317	311
169	0.255948435345241	0.212007473712848	0.00162612226825295	0.00225209250756744	0.00195652636336969	0.00151098642730229	344	370	760	762
170	0.103574065015454	0.098798706764376	0.00170440981542257	0.00114155942820219	0.00185871013020587	0.00151289658295392	204	366	668	691
171	0.79954015668821	0.690473303489544	0.00172082362977534	0.00132891032512307	0.00176114454395851	0.00153584938792635	432	540	796	796
172	0.250786406792816	0.208915817686612	0.00174144039115312	0.00262518349144772	0.00175385400307369	0.00156861605221475	743	416	758	758
173	0.3560478768219	0.358140836088746	0.00175308710812955	0.00135387200334932	0.00198113128598501	0.00160534561714888	195	121	787	787
174	0.0573591379859973	0.0497716084216336	0.00175385400307369	0.00156861605221475	0.00199059122120983	0.00162028944232823	416	552	635	638
175	0.0292687981940407	0.0258408609967825	0.0017562631563238	0.00162220970881207	0.0017562631563238	0.00162220970881207	105	105	577	578
176	0.000999931820572977	0.000810064736080191	0.00176114454395851	0.00153584938792635	0.0017886941941273	0.00162383810559154	540	361	128	120
177	0.194209592407121	0.156154180110282	0.00177965546468026	0.00137473487245607	0.00201370252144294	0.00163902382182246	44	308	730	731
178	0.24229247618391	0.200392092110059	0.00178405268917095	0.00140782354065996	0.00203783909973245	0.00165837090618964	130	334	751	750
179	0.137920443913509	0.109653825278056	0.0017886941941273	0.00162383810559154	0.00217938136771975	0.0016831371461081	361	306	699	701
180	0.0190574104874299	0.0173089049034292	0.00182955925333775	0.001337308162061	0.00186723115365717	0.0016953813190805	541	490	496	487
181	0.236984862445459	0.191363629923939	0.00183620378603482	0.00138934161201956	0.00187360996454844	0.00170083479488151	86	748	746	743
182	0.0206369907225946	0.0163859557531364	0.00184291824165979	0.001493258119896	0.00222448410062731	0.00171787203719657	392	473	507	477
183	0.00032281275677093	0.000293044012857942	0.00184596243088394	0.004871319629629	0.00187118567435573	0.00173797394576462	186	362	54	52
184	0.00991559744874134	0.0259818780289931	0.00185871013020587	0.00151289658295392	0.00226083079511687	0.00174621948933071	366	52	404	587
185	0.0427401811583738	0.0359865374436059	0.00186723115365717	0.0016953813190805	0.00200530696307006	0.00174884098698349	490	793	618	615
186	0.00184596243088394	0.004871319629629	0.00187118567435573	0.00173797394576462	0.00238041056506165	0.00183835433546563	362	602	183	294
187	0.00113953408659453	0.00087998671794704	0.00187360996454844	0.00170083479488151	0.00203797401119843	0.00185009184055584	748	690	146	128
188	0.00935037627350572	0.00849201704917292	0.00189425553282708	0.00146316997951524	0.00228653171921963	0.00185249395500238	568	94	385	385
189	0.035571138807924	0.0299596339269837	0.00195652636336969	0.00151098642730229	0.00215763128645827	0.00188173450196565	370	156	605	604
190	0.104285742888294	0.0723671987070079	0.00195852735944657	0.00193956996216181	0.00195852735944657	0.00193956996216181	60	60	670	662
191	0.000927697165682759	0.000809042305126677	0.00198113128598501	0.00160534561714888	0.00252832396581405	0.00195264192975379	121	217	118	119
192	0.0108908642521522	0.00882442225360801	0.00198161223132492	0.00228149512797985	0.00218432071323591	0.00198303952270396	551	283	436	402
193	0.000667225806061723	0.000605731107462496	0.00199059122120983	0.00162028944232823	0.000373282864152847	0.00201366809935125	552	327	99	99
194	0.2459938085024	0.191777900504915	0.00200530696307006	0.00174884098698349	0.00251869631213155	0.0020536774712445	793	617	753	744
195	0.00175308710812955	0.00135387200334932	0.00201370252144294	0.00163902382182246	0.00259249585682557	0.00206388495687687	308	658	173	161
196	0	0	0.00203783909973245	0.00165837090618964	0.00270659259602759	0.00209018949750131	334	211	3	2
197	0.000325451588813356	0.000295436242703177	0.00203797401119843	0.00185009184055584	0.00252677594400472	0.0021037531454355	690	716	55	53
198	0.241325649000139	0.200891213863074	0.00207693889097697	0.00547969120893204	0.00233077982508076	0.0021159295888251	425	698	749	751
199	0.0494324676608047	0.0449316703402032	0.00215763128645827	0.00188173450196565	0.00241007957537634	0.00218800767644488	156	379	628	631
200	0.64521311558861	0.580274934640145	0.00217938136771975	0.0016831371461081	0.00269005165016948	0.00219236424248328	306	697	795	795
201	0.0359651389769233	0.0314259694761947	0.00218432071323591	0.00198303952270396	0.00284120817100537	0.00219416035754504	283	562	606	607
202	0.267856377019787	0.21042022522704	0.00221862794540607	0.00339464620821915	0.00243017304860245	0.00220623327959817	266	464	765	759
203	0.0235515453863575	0.0213934944488138	0.00222448410062731	0.00171787203719657	0.00252621018986281	0.0022069242337432	473	666	555	543
204	0.00170440981542257	0.00114155942820219	0.00224455694431075	0.0149728898601002	0.00108584599921241	0.00220756424106524	288	310	170	151
205	0.0173212235653969	0.0141019402431237	0.00226083079511687	0.00174621948933071	0.00244967687661716	0.00222389898980797	52	16	487	463
206	0.284762833872204	0.240999330925036	0.00228653171921963	0.00185249395500238	0.0023846448794374	0.00223425789768678	94	415	775	774
207	0.0208165371898601	0.0181570750161164	0.00233077982508076	0.0021159295888251	0.00274714071815215	0.00223606327543287	698	447	517	503
208	0.00554992389443827	0.00428651060262437	0.0023407758997086	0.00358004303193422	0.00274764378424948	0.00223634170278398	287	214	307	281
209	0.000946735135120344	0.000802562702979614	0.00235330248193319	0.00620625763929282	0.00162612226825295	0.00225209250756744	234	344	121	118
210	0.251265134220467	0.206114402301533	0.0023686008158506	0.00387209365792597	0.00250459045787779	0.00227433961132565	74	709	759	754
211	0.00270659259602759	0.00209018949750131	0.00238041056506165	0.00183835433546563	0.00294828340426847	0.002277363507156	602	373	232	196
212	0.0223240673727487	0.0194780603499544	0.0023846448794374	0.00223425789768678	0.0026114666909942	0.0022775885935126	415	480	539	527
213	0.000852923204413675	0.000658663591039942	0.00241007957537634	0.00218800767644488	0.00198161223132492	0.00228149512797985	379	551	114	106
214	0.00274764378424948	0.00223634170278398	0.00243017304860245	0.00220623327959817	0.0027472940748505	0.00229232236058601	464	672	236	208
215	0.000193626813160108	0.000175769409015141	0.00244967687661716	0.00222389898980797	0.000870603369268771	0.00230005165330594	16	237	41	38
216	0.0251409007364936	0.0214683358044947	0.00250198907272654	0.0065996590346532	0.00254652565864766	0.00231186240772584	84	291	563	545
217	0.00252832396581405	0.00195264192975379	0.00250459045787779	0.00227433961132565	0.00291098200688477	0.00236866531212529	709	511	221	191
218	0.000196676415686726	0.000152224707912287	0.00251869631213155	0.0020536774712445	0.00261655109955523	0.00238221838855964	617	321	42	37
219	0.0207975769979084	0.0181456676117089	0.00252621018986281	0.0022069242337432	0.0028774893969035	0.00238968369191649	666	351	513	499
220	0.00843745492981315	0.00766055910091897	0.00252677594400472	0.0021037531454355	0.00309901710963265	0.00241035583448648	716	699	370	368
221	0.284622227569496	0.225328090854473	0.00252832396581405	0.00195264192975379	0.00266008472957503	0.00241496472797815	217	586	774	771
222	0.000330323653724671	0.000288066774251367	0.00253599249812218	0.00668957298460018	0.00313258377363809	0.00241928288784011	141	772	56	50
223	0.0166340435167499	0.0132283959509042	0.00254652565864766	0.00231186240772584	0.00314908998950967	0.00243200386612586	291	652	485	456
224	0.00328626700584998	0.00267506345524006	0.00259249585682557	0.00206388495687687	0.00266200287334408	0.00244453815102094	658	324	256	233
225	0.112070080713167	0.094050473208309	0.0026114666909942	0.0022775885935126	0.00272567395328183	0.0024754403995916	480	115	675	685
226	0.30652698436482	0.26376168432172	0.00261368363141275	0.00482042090713098	0.00294061144536799	0.00256576967151705	719	248	778	781
227	0.306649116774831	0.241610313882865	0.00261655109955523	0.00238221838855964	0.00287171147981722	0.00260715304188117	321	720	779	775
228	0.00991662543260464	0.0259824379462926	0.00266008472957503	0.00241496472797815	0.000990310306132391	0.00261560963290891	586	546	406	589
229	0	0	0.00266200287334408	0.00244453815102094	0.00310736984954333	0.00261920176415045	324	397	4	3
230	0.000461803278608302	0.000419239841475509	0.00269005165016948	0.00219236424248328	0.00174144039115312	0.00262518349144772	697	743	73	70
231	0.0591888425162465	0.0469344919674454	0.00269751077590642	0.00521550764805704	0.00326247452441701	0.00265551942423707	660	685	639	635
232	0.0207972599673236	0.0181428183220691	0.00270659259602759	0.00209018949750131	0.003262828477608	0.00265571221375638	211	620	512	496
233	0.00551259925721088	0.00448705778049465	0.00272567395328183	0.0024754403995916	0.00328626700584998	0.00267506345524006	115	224	305	283
234	0.00235330248193319	0.00620625763929282	0.00274714071815215	0.00223606327543287	0.00334026888706978	0.00271936323533889	447	491	209	330
235	0.00553003368945656	0.00450160174893735	0.0027472940748505	0.00229232236058601	0.00104625594539602	0.00276252355426319	672	756	306	284
236	0.0318949661874274	0.0240601970755598	0.00274764378424948	0.00223634170278398	0.00365645861414392	0.0028238503435295	214	548	590	565
237	0.000870603369268771	0.00230005165330594	0.00278199741567633	0.00835939185026053	0.00311173429478149	0.00282502288884945	504	404	115	215
238	0.000273847318256279	0.000730773493754383	0.00280373457177242	0.00357994085351423	0.00356232509097619	0.00289957041748075	359	543	49	113
239	0.0108878794963072	0.00882470400997696	0.00284120817100537	0.00219416035754504	0.00323003153648453	0.00293440438210919	562	7	428	403
240	0.000489117646994328	0.000444024542867915	0.00287171147981722	0.00260715304188117	0.00387286514990292	0.00299138542335994	720	325	78	77
241	0.0329469955975052	0.0249123300302736	0.0028774893969035	0.00238968369191649	0.00330173844013118	0.00299142103915446	351	560	596	573
242	0.0283600016288695	0.0239339842688802	0.00288994617321397	0.00762270362245637	0.00406926384741224	0.00314300210185039	442	257	575	558
243	0.00446583225858218	0.00364207723926908	0.00291098200688477	0.00236866531212529	0.00394971261587986	0.00320081732277725	511	31	283	260
244	0.00339518021056633	0.00716937441142923	0.00294061144536799	0.00256576967151705	0.00396943703598067	0.00322836934272741	248	749	260	350
245	0.00663315684115497	0.0054091224720756	0.00294828340426847	0.002277363507156	0.00396961680392418	0.00323115722742616	373	46	336	315
246	0.000620796349384197	0.000513836659854977	0.00301522691283099	0.00790351530824169	0.00427389730498006	0.00326921924722948	377	618	93	88
247	0.204635430572123	0.167949038846759	0.00306628667079182	0.00710088962277235	0.00378637461744543	0.00330526465421763	542	673	735	737
248	0.00294061144536799	0.00256576967151705	0.00309901710963265	0.00241035583448648	0.00432735013996218	0.00334219671726222	699	632	244	226
249	0.00345489587176097	0.00388420767161914	0.00310736984954333	0.00261920176415045	0.00353905572931032	0.00337827777197345	397	609	261	271
250	0.00108276458631578	0.000964196038477754	0.00311173429478149	0.00282502288884945	0.0041590061939145	0.00338527785969575	404	280	141	136
251	0.00464580022674152	0.00407784013466869	0.00313258377363809	0.00241928288784011	0.00385905291318705	0.00338798387811286	772	431	293	276
252	0.0150709527133237	0.012740352918399	0.00314908998950967	0.00243200386612586	0.00221862794540607	0.00339464620821915	652	266	476	454
253	0.203681826331196	0.163558142046926	0.00323003153648453	0.00293440438210919	0.00459854183264436	0.00341739136718417	7	263	734	735
254	0.0199898238799417	0.0164057831917516	0.00326247452441701	0.00265551942423707	0.00443954030318655	0.0034289126195874	685	495	501	478
255	0.00726279843084018	0.00726994461621877	0.003262828477608	0.00265571221375638	0.00421352098705289	0.00342985186379798	620	554	352	353
256	0.122081072961564	0.087406242288964	0.00328626700584998	0.00267506345524006	0.00131339501029303	0.00346757923841877	224	81	683	679
257	0.00406926384741224	0.00314300210185039	0.00330005123291834	0.00869713511780596	0.00449160598499992	0.00348702981653216	614	417	271	242
258	0.197521729313008	0.161633125181363	0.00330173844013118	0.00299142103915446	0.00280373457177242	0.00357994085351423	560	359	731	734
259	0.00654501279518445	0.00525750839858732	0.00334026888706978	0.00271936323533889	0.0023407758997086	0.00358004303193422	491	287	334	307
260	0.00945569804379818	0.007274712375468	0.00339518021056633	0.00716937441142923	0.00446583225858218	0.00364207723926908	244	243	386	354
261	0.0211043686559436	0.0184131270169073	0.00345489587176097	0.00388420767161914	0.00461984687499265	0.00367726898155225	249	34	519	506
262	0.000487839017377295	0.000487028710153719	0.00353905572931032	0.00337827777197345	0.00414798159503082	0.00368837469742297	609	414	76	81
263	0.00459854183264436	0.00341739136718417	0.00356232509097619	0.00289957041748075	0.00448217725772008	0.00369089167982055	543	739	289	253
264	0	0	0.00365645861414392	0.0028238503435295	0.00502235465472714	0.00376292264896314	548	317	5	4
265	0.0216518646934735	0.0176277636787793	0.00378637461744543	0.00330526465421763	0.00415684479573127	0.00377432143402843	673	642	531	489
266	0.00221862794540607	0.00339464620821915	0.00385905291318705	0.00338798387811286	0.00421051687305143	0.0038225340202731	431	764	202	252
267	0.00627673641393087	0.00512643578356845	0.00387286514990292	0.00299138542335994	0.0047102966753933	0.00383431798881199	325	268	325	302
268	0.0047102966753933	0.00383431798881199	0.00394971261587986	0.00320081732277725	0.0050422088411879	0.0038551519123779	31	355	294	267
269	0.29448283565514	0.243688380429319	0.00396943703598067	0.00322836934272741	0.00500346583306398	0.0038642782868537	749	754	776	777
270	0.0674810941832835	0.0505945542935554	0.00396961680392418	0.00323115722742616	0.0023686008158506	0.00387209365792597	46	74	646	640
271	0.140675657329217	0.116473341196426	0.00406926384741224	0.00314300210185039	0.00345489587176097	0.00388420767161914	257	249	702	708
272	0.00109722081036315	0.000847326819260239	0.00414798159503082	0.00368837469742297	0.00428477777854876	0.00389019688140702	414	773	143	123
273	0.0104531297640914	0.00912091318806463	0.00415684479573127	0.00377432143402843	0.00458391660470519	0.00394417948719375	642	102	415	414
274	0.042151947891042	0.031384150527374	0.0041590061939145	0.00338527785969575	0.0046186290440968	0.00396806742004644	280	153	615	606
275	0.00841664466978446	0.00752055844014659	0.00421051687305143	0.0038225340202731	0.00527297224393679	0.00407250496300427	764	142	368	364
276	0.00664244788090108	0.00540663926315543	0.00421352098705289	0.00342985186379798	0.00464580022674152	0.00407784013466869	554	251	338	314
277	0.00980823425824185	0.00892621345914059	0.00427389730498006	0.00326921924722948	0.00503408896338819	0.00410663548245962	618	151	394	410
278	0.0143009231264468	0.0110688339945409	0.00428477777854876	0.00389019688140702	0.00475545830738019	0.00414910938289751	773	715	471	439
279	0.102493873661365	0.0685664845250193	0.0043178194794802	0.0113774006102104	0.00460612475463223	0.00418299612739259	73	733	667	660
280	0.0041590061939145	0.00338527785969575	0.00432735013996218	0.00334219671726222	0.00493381184178664	0.0042729701473736	632	596	274	250
281	0	0	0.00435088811555854	0.011662772701986	0.00554992389443827	0.00428651060262437	400	208	6	5
282	0.0108925476571315	0.00882533916252431	0.00443954030318655	0.0034289126195874	0.00519725559970989	0.00442141022212725	495	478	441	408
283	0.00218432071323591	0.00198303952270396	0.00446583225858218	0.00364207723926908	0.00551259925721088	0.00448705778049465	243	233	201	192
284	0.000630474387916283	0.000572344719002139	0.00448217725772008	0.00369089167982055	0.00553003368945656	0.00450160174893735	739	235	96	96
285	0	6.91727003247943e-09	0.00449160598499992	0.00348702981653216	0.00496011333317931	0.00450379246350415	417	57	7	15
286	0.0354777468650122	0.0269556107088129	0.00451413590494055	0.00524818065794556	0.00557437909861421	0.0045161933020219	27	556	604	596
287	0.0023407758997086	0.00358004303193422	0.00458391660470519	0.00394417948719375	0.00561361881847915	0.00456952823585206	102	338	208	259
288	0.00224455694431075	0.0149728898601002	0.00458423834341265	0.00698550710046055	0.00562270546538643	0.00457420183656648	332	521	204	468
289	0.000413543450638823	0.000375455116192316	0.00459854183264436	0.00341739136718417	0.00612646362742556	0.00473150172932484	263	527	63	62
290	0.314333099679634	0.272310418784039	0.00460612475463223	0.00418299612739259	0.00581699329072481	0.00473551254541016	733	468	782	784
291	0.00254652565864766	0.00231186240772584	0.0046186290440968	0.00396806742004644	0.00613357037303596	0.00473714018471013	153	637	223	216
292	0.00125383761380042	0.000968259693455686	0.00461984687499265	0.00367726898155225	0.00522068824279047	0.00474094046008011	34	33	155	137
293	0.090277222636185	0.0636688795305051	0.00464580022674152	0.00407784013466869	0.00261368363141275	0.00482042090713098	251	719	656	656
294	0.129766088339779	0.0942917405336451	0.0047102966753933	0.00383431798881199	0.00184596243088394	0.004871319629629	268	186	693	686
295	0.0173672488169421	0.0134592946457979	0.00475545830738019	0.00414910938289751	0.00639427261294656	0.00495920623232356	715	70	488	460
296	0.0359663167056856	0.0273540981235838	0.00493381184178664	0.0042729701473736	0.00628241550584543	0.00498327595552803	596	741	607	598
297	0.123882009182988	0.0848365543157427	0.00496011333317931	0.00450379246350415	0.00579536339636419	0.00502511885652028	57	38	686	676
298	0.000786575891012715	0.000640269465210692	0.00500346583306398	0.0038642782868537	0.00094205759701967	0.00503804361138105	754	508	109	104
299	0	0	0.00502235465472714	0.00376292264896314	0.00603193703386065	0.00506384902725157	317	93	8	6
300	0.00904181091436504	0.00736110636090946	0.00503408896338819	0.00410663548245962	0.0065609650982049	0.00506696707030688	151	89	382	356
301	0.00100884996748704	0.000949685825500783	0.0050422088411879	0.0038551519123779	0.00582532080371963	0.00510586183715121	355	762	130	131
302	0.0251704616931335	0.0207844033459446	0.00519725559970989	0.00442141022212725	0.00627673641393087	0.00512643578356845	478	267	564	540
303	0	0	0.00522068824279047	0.00474094046008011	0.00637829771901026	0.00519209633405303	33	659	9	7
304	0.446249466703884	0.388265502092992	0.00527297224393679	0.00407250496300427	0.00269751077590642	0.00521550764805704	142	660	790	789
305	0.1638288024798	0.134414492856961	0.00551259925721088	0.00448705778049465	0.00633938575527074	0.00522175583373841	233	557	716	719
306	0.00217938136771975	0.0016831371461081	0.00553003368945656	0.00450160174893735	0.00451413590494055	0.00524818065794556	235	27	200	179
307	0.180455457461686	0.140045107281956	0.00554992389443827	0.00428651060262437	0.00654501279518445	0.00525750839858732	208	259	725	723
308	0.00201370252144294	0.00163902382182246	0.00557437909861421	0.0045161933020219	0.0067715244405161	0.00528105095272843	556	701	195	177
309	0.0715392290803961	0.0560551058075192	0.00561361881847915	0.00456952823585206	0.0058607020172234	0.00532203761484226	338	37	648	645
310	0.00108584599921241	0.00220756424106524	0.00562270546538643	0.00457420183656648	0.00654146514744827	0.00532529319770875	521	623	142	204
311	0.166574302528978	0.126736930200189	0.0056425962172354	0.0173897213620138	0.00588879408844412	0.00534647472247559	326	168	718	714
312	0.231346499647183	0.20365042733139	0.00576943988287901	0.0053715927689885	0.00624292514889213	0.00535066215509007	663	71	743	753
313	0.0422784867961742	0.0292165594206511	0.00579536339636419	0.00502511885652028	0.00576943988287901	0.0053715927689885	38	663	616	602
314	0.0178005130879749	0.0130132536319002	0.00581699329072481	0.00473551254541016	0.00664244788090108	0.00540663926315543	468	276	490	455
315	0.0318957352679802	0.0240606159746511	0.00582532080371963	0.00510586183715121	0.00663315684115497	0.0054091224720756	762	245	591	566
316	0.0353934090132348	0.0268873927533305	0.0058607020172234	0.00532203761484226	0.00665879495567639	0.00542304640167502	37	14	601	594
317	0.00502235465472714	0.00376292264896314	0.00588879408844412	0.00534647472247559	0.00207693889097697	0.00547969120893204	168	425	299	264
318	0.0229198383882187	0.0199855336033271	0.00597385647933019	0.00592343755543367	0.00101931041170286	0.00553151943327397	5	380	548	535
319	0.0134877316636069	0.0109822664618287	0.00603193703386065	0.00506384902725157	0.006854191647414	0.00557924989407089	93	49	464	438
320	0.000378038254333716	0.000343177192205958	0.00612646362742556	0.00473150172932484	0.00624455393981024	0.00566521950875825	527	571	58	58
321	0.00261655109955523	0.00238221838855964	0.00613357037303596	0.00473714018471013	0.00701134274493749	0.00570946300396176	637	440	227	218
322	0.000981034925539905	0.000684596206463396	0.00618343404869824	0.0162585229665772	0.00668436667203254	0.00574102629240533	394	645	124	108
323	0.164872047092495	0.122535762281088	0.00624292514889213	0.00535066215509007	0.0071149447823564	0.00579150208220499	71	553	717	713
324	0.00266200287334408	0.00244453815102094	0.00624455393981024	0.00566521950875825	0.00711513517555823	0.00579160578465716	571	712	229	224
325	0.00387286514990292	0.00299138542335994	0.00627673641393087	0.00512643578356845	0.00638826790976427	0.00580020022929676	267	460	267	240
326	0.0056425962172354	0.0173897213620138	0.00628241550584543	0.00498327595552803	0.0064994933511378	0.00590463958088194	741	123	311	488
327	0.000373282864152847	0.00201366809935125	0.00633938575527074	0.00522175583373841	0.00597385647933019	0.00592343755543367	557	5	57	193
328	0.0139799307482795	0.0365407615970672	0.00637829771901026	0.00519209633405303	0.00681629492130861	0.00595470725346308	659	481	469	618
329	0.0142039518487909	0.0103841166519252	0.00638826790976427	0.00580020022929676	0.0088980373580708	0.00596036388022019	460	143	470	427
330	0.0108888366009675	0.00882366777282445	0.00639427261294656	0.00495920623232356	0.00235330248193319	0.00620625763929282	70	234	430	398
331	0.010883375644761	0.00942977379240869	0.0064994933511378	0.00590463958088194	0.00701032156995918	0.00621435368744523	123	395	422	415
332	0.00458423834341265	0.00698550710046055	0.00650532034639854	0.0171101174351966	0.0066331591429058	0.00622967589410162	494	601	288	347
333	0.182307332048828	0.142575427121528	0.00654146514744827	0.00532529319770875	0.00769722574662532	0.00623639948298884	623	590	726	727
334	0.00203783909973245	0.00165837090618964	0.00654501279518445	0.00525750839858732	0.00726751171671828	0.00632369821539988	259	8	196	178
335	0.0475555887577467	0.0367808019497501	0.0065609650982049	0.00506696707030688	0.00775029911248007	0.00632908502352648	89	24	623	619
336	0.000242819030977117	0.000212245415410886	0.00663315684115497	0.0054091224720756	0.00705776501116413	0.00641008619484802	245	54	46	42
337	0.233342457950811	0.194465613832979	0.0066331591429058	0.00622967589410162	0.00847225330085543	0.00654364298169558	601	405	744	746
338	0.00561361881847915	0.00456952823585206	0.00664244788090108	0.00540663926315543	0.00721476925982601	0.00655425050563224	276	704	309	287
339	0.0594221387678862	0.0471395323453604	0.00665879495567639	0.00542304640167502	0.00806426173265554	0.00656532963111342	14	451	640	636
340	0.126784054372509	0.0914795130569399	0.00668436667203254	0.00574102629240533	0.00250198907272654	0.0065996590346532	645	84	691	682
341	0.221024542321071	0.182991877167868	0.0067715244405161	0.00528105095272843	0.00253599249812218	0.00668957298460018	701	141	740	741
342	0.0539453690571108	0.03613922330702	0.00677558039189143	0.00749668647447864	0.00740398192601856	0.0067113019781143	146	36	632	616
343	0.0207948381567239	0.0181448916621271	0.00681629492130861	0.00595470725346308	0.00835255529569307	0.00673098284538664	481	122	510	497
344	0.00162612226825295	0.00225209250756744	0.006854191647414	0.00557924989407089	0.00839540928535849	0.00683764200945907	49	433	169	209
345	0.0108839714040027	0.0104493256483891	0.00701032156995918	0.00621435368744523	0.00864810152418943	0.00688473228895733	395	647	423	428
346	0.000798293721964673	0.000734903860474974	0.00701134274493749	0.00570946300396176	0.00790814527988341	0.00692742073336395	440	564	111	114
347	0.0199460731144925	0.018767256642859	0.00701614828168393	0.00859038664745607	0.00458423834341265	0.00698550710046055	77	332	500	515
348	0.000427889053986327	0.000330440123071828	0.00705776501116413	0.00641008619484802	0.00866200256622231	0.00705109803393127	54	368	67	55
349	0.00107656614952839	0.000977297110763334	0.0071149447823564	0.00579150208220499	0.00306628667079182	0.00710088962277235	553	542	140	139
350	0.0175266677003308	0.015314085697767	0.00711513517555823	0.00579160578465716	0.00339518021056633	0.00716937441142923	712	244	489	472
351	0.0028774893969035	0.00238968369191649	0.00721476925982601	0.00655425050563224	0.00886068097766301	0.00720766336888014	704	128	241	219
352	0.13746586941247	0.10707368537692	0.00726279843084018	0.00726994461621877	0.00931518428961132	0.00723459635846589	255	682	698	699
353	0.198701997932802	0.148304992829862	0.00726751171671828	0.00632369821539988	0.00726279843084018	0.00726994461621877	8	255	733	730
354	0.236082998487636	0.218067969173555	0.00740398192601856	0.0067113019781143	0.00945569804379818	0.007274712375468	36	260	745	766
355	0.0050422088411879	0.0038551519123779	0.00747930801284296	0.0199142477081228	0.00948781663031257	0.00732853808258804	626	530	301	268
356	0.0231225537091099	0.0190927390179879	0.00769722574662532	0.00623639948298884	0.00904181091436504	0.00736110636090946	590	300	550	521
357	0.000281262062437476	0.000227878188521116	0.00773998245702053	0.00982874919062196	0.00965355459161373	0.00737324147742978	650	449	50	43
358	0.113959902649733	0.0933303412127237	0.00775029911248007	0.00632908502352648	0.00963492971516405	0.00739725526760325	24	569	676	684
359	0.00280373457177242	0.00357994085351423	0.00790814527988341	0.00692742073336395	0.00850920402338307	0.00742361277001537	564	740	238	258
360	0.0104450045882905	0.00850280996401758	0.00795607259051827	0.00859407638081784	0.0096759504800975	0.00744251158601357	755	703	414	386
361	0.0017886941941273	0.00162383810559154	0.00806426173265554	0.00656532963111342	0.00824622240737126	0.00748780664460206	451	126	179	176
362	0.00187118567435573	0.00173797394576462	0.0080752349492582	0.00777381349531362	0.0082564246330433	0.00749666552077422	402	108	186	183
363	3.28748381141442e-07	2.98425614684944e-07	0.00824622240737126	0.00748780664460206	0.00677558039189143	0.00749668647447864	126	146	20	17
364	0.500325602698037	0.418331377568673	0.0082564246330433	0.00749666552077422	0.00841664466978446	0.00752055844014659	108	275	792	790
365	0.26382863612711	0.210714222599487	0.00827924152524909	0.00836030540532652	0.00850841792881262	0.00754860763213518	21	165	762	760
366	0.00185871013020587	0.00151289658295392	0.00835255529569307	0.00673098284538664	0.00935014084246368	0.00760991945505713	122	533	184	170
367	0.0188609757057663	0.0145743128858019	0.00839540928535849	0.00683764200945907	0.00288994617321397	0.00762270362245637	433	442	495	465
368	0.00866200256622231	0.00705109803393127	0.00841664466978446	0.00752055844014659	0.00843745492981315	0.00766055910091897	275	220	375	348
369	0.270844529077493	0.212650361870803	0.00843684138696351	0.00766871262150804	0.00843684138696351	0.00766871262150804	767	767	768	764
370	0.00195652636336969	0.00151098642730229	0.00843745492981315	0.00766055910091897	0.00878352719543259	0.00769486045263167	220	643	189	169
371	0.0195560966370864	0.0151110585156448	0.00847225330085543	0.00654364298169558	0.0105938546798796	0.00774392468294843	405	109	498	470
372	0.00901281344793351	0.0188730978231224	0.00850841792881262	0.00754860763213518	0.0100282953662132	0.00774624931007951	165	615	381	518
373	0.00294828340426847	0.002277363507156	0.00850920402338307	0.00742361277001537	0.0080752349492582	0.00777381349531362	740	402	245	211
374	0.0318920235558547	0.0231676233208328	0.00864810152418943	0.00688473228895733	0.0106542973839886	0.00778789323588491	647	443	586	553
375	0.0915970610547377	0.0641715639795198	0.00866200256622231	0.00705109803393127	0.00950896833723813	0.00779453833271163	368	619	658	657
376	0.00991517630586595	0.0259816486429201	0.00878352719543259	0.00769486045263167	0.00888809209544053	0.00781028382098798	643	651	402	585
377	0.00301522691283099	0.00790351530824169	0.00886068097766301	0.00720766336888014	0.00301522691283099	0.00790351530824169	128	377	246	377
378	0.000734207519380104	0.000567006273912764	0.00888809209544053	0.00781028382098798	0.00979816143473403	0.00800435436421441	651	489	106	95
379	0.00241007957537634	0.00218800767644488	0.0088980373580708	0.00596036388022019	0.0101094277369827	0.00801034123829463	143	550	213	199
380	0.00101931041170286	0.00553151943327397	0.00893272579610325	0.0108341507817005	0.0104275166218958	0.00803645708898602	746	467	132	318
381	0.000185078189487394	0.000149949011605305	0.00901281344793351	0.0188730978231224	0.0100002680002218	0.00805747443989264	372	752	40	35
382	0.0133941216910609	0.0140875888694866	0.00904181091436504	0.00736110636090946	0.0105841468204232	0.00817581573428603	300	482	463	462
383	0.00146396617410534	0.00125426049811569	0.00931518428961132	0.00723459635846589	0.00278199741567633	0.00835939185026053	682	504	161	155
384	0.0214088994772186	0.018679093497623	0.00935014084246368	0.00760991945505713	0.00827924152524909	0.00836030540532652	533	21	527	512
385	0.0108919707293545	0.00882502492428138	0.00935037627350572	0.00849201704917292	0.00935037627350572	0.00849201704917292	188	188	438	405
386	0.0580075368974768	0.0430798680396331	0.00945569804379818	0.007274712375468	0.0104450045882905	0.00850280996401758	260	360	636	629
387	0	0.000275207094143543	0.00948781663031257	0.00732853808258804	0.00701614828168393	0.00859038664745607	530	77	10	48
388	0.138718220525711	0.114180678995189	0.00950896833723813	0.00779453833271163	0.00795607259051827	0.00859407638081784	619	755	700	705
389	0.0595829727613033	0.0464369160399427	0.00963492971516405	0.00739725526760325	0.0108891056450963	0.00859513404709261	569	676	641	633
390	0	0	0.00965355459161373	0.00737324147742978	0.0108863783182494	0.008602878463961	449	63	11	8
391	0.0318689231661019	0.0240421166614701	0.0096759504800975	0.00744251158601357	0.0105653403180528	0.00861332439249795	703	68	583	559
392	0.00184291824165979	0.001493258119896	0.00973681663614726	0.00895836051180622	0.0110479822390877	0.00864358994106306	695	48	182	168
393	0.0318964547536187	0.0240610078606234	0.00979816143473403	0.00800435436421441	0.00330005123291834	0.00869713511780596	489	614	593	568
394	0.00618343404869824	0.0162585229665772	0.00980823425824185	0.00892621345914059	0.010879077561589	0.00879824481534012	277	477	322	476
395	0.00701032156995918	0.00621435368744523	0.00990720931786958	0.0259754759482796	0.0108876046668845	0.00882264683840365	563	517	345	331
396	0.0144727676484279	0.0117853869188826	0.00990946337072614	0.0259785369489235	0.0108872317607182	0.00882280540345541	655	32	473	448
397	0.00310736984954333	0.00261920176415045	0.00991056127757657	0.0267986866919139	0.0108881554269371	0.00882294682373648	588	426	249	229
398	0.00124029719898024	0.00108165890253675	0.00991061730156739	0.025978730424993	0.0108888366009675	0.00882366777282445	768	330	154	144
399	0.000438150136530636	0.000338452850227153	0.00991297791279799	0.025980451232772	0.0108902576278962	0.00882409184042998	605	518	69	56
400	0.00435088811555854	0.011662772701986	0.00991340144078674	0.0259806819179571	0.0108907162231391	0.00882410488510295	145	421	281	446
401	0.00991716037946092	0.0259827293185698	0.00991464308072453	0.0259813582084182	0.0108903115821276	0.00882412122796083	158	657	407	590
402	0.0080752349492582	0.00777381349531362	0.00991517630586595	0.0259816486429201	0.0108908642521522	0.00882442225360801	376	192	362	373
403	0.0214097262659171	0.0186795286667618	0.00991554041165089	0.0259818469623054	0.0108878794963072	0.00882470400997696	439	239	528	513
404	0.00311173429478149	0.00282502288884945	0.00991559744874134	0.0259818780289931	0.0108919281115069	0.00882500171139743	184	738	250	237
405	0.00847225330085543	0.00654364298169558	0.00991612026002525	0.0259821627913252	0.0108919707293545	0.00882502492428138	587	385	371	337
406	0.0541051028911521	0.0467814335888095	0.00991662543260464	0.0259824379462926	0.010892107877215	0.00882509962531752	228	635	633	634
407	0.00160451181651839	0.0013000087490043	0.00991716037946092	0.0259827293185698	0.0108923053247961	0.00882520717011501	401	608	165	157
408	0.00037988289367019	0.000307794711686225	0.0100002680002218	0.00805747443989264	0.0108925476571315	0.00882533916252431	752	282	59	54
409	0.000541096528917071	0.000491195718416421	0.0100282953662132	0.00774624931007951	0.0108931474806671	0.00882566587151873	615	679	84	84
410	2.43542386048939e-06	2.12519119181974e-06	0.0101094277369827	0.00801034123829463	0.00980823425824185	0.00892621345914059	550	277	22	19
411	0.101688199786437	0.0721745464644896	0.0103983666400858	0.0106093347392343	0.00973681663614726	0.00895836051180622	613	695	665	661
412	0.192985968051648	0.144924983508253	0.0104275166218958	0.00803645708898602	0.0110566615247865	0.00900037530188659	467	501	728	728
413	0.0185617318580399	0.0152859258314234	0.0104388863878738	0.0176404771812836	0.0111220045692241	0.00905089584288189	18	729	493	471
414	0.00414798159503082	0.00368837469742297	0.0104450045882905	0.00850280996401758	0.0104531297640914	0.00912091318806463	360	273	272	262
415	0.0023846448794374	0.00223425789768678	0.0104531297640914	0.00912091318806463	0.010883375644761	0.00942977379240869	273	331	212	206
416	0.00175385400307369	0.00156861605221475	0.0105653403180528	0.00861332439249795	0.0108859075838032	0.00948537534954286	68	455	174	172
417	0.00449160598499992	0.00348702981653216	0.0105841468204232	0.00817581573428603	0.0130936681574802	0.00957132250291849	482	529	285	257
418	0.406136290796915	0.368971375254147	0.0105938546798796	0.00774392468294843	0.00773998245702053	0.00982874919062196	109	650	788	788
419	0.0123338661307961	0.010038285138272	0.0106542973839886	0.00778789323588491	0.0126448500387194	0.00992519808202371	443	694	451	420
420	0.00114541371581547	0.00106543753876362	0.0107863402965486	0.011623142442546	0.0123338661307961	0.010038285138272	51	419	147	142
421	0.0108907162231391	0.00882410488510295	0.010879077561589	0.00879824481534012	0.0108893731438217	0.0100656159163046	477	636	435	400
422	0.0282742397120038	0.021135465174946	0.010883375644761	0.00942977379240869	2.10536867090164e-05	0.0102248963548226	331	444	574	542
423	0.000496715379082894	0.000450908219382695	0.0108839714040027	0.0104493256483891	0.012060413707178	0.0102524788887529	345	708	80	78
424	0.272169611665008	0.219698088633993	0.0108859075838032	0.00948537534954286	0.0129903547023133	0.010299235868377	455	710	769	767
425	0.00207693889097697	0.00547969120893204	0.0108863783182494	0.008602878463961	0.0112868262307753	0.0103055950868604	63	765	198	317
426	0.0108881554269371	0.00882294682373648	0.0108872317607182	0.00882280540345541	0.0128932772038813	0.0103704663676707	32	159	429	397
427	0.0976525536670497	0.0815659506687698	0.0108876046668845	0.00882264683840365	0.0142039518487909	0.0103841166519252	517	329	664	671
428	0.000488494622986971	0.000443446501293763	0.0108878794963072	0.00882470400997696	0.0108839714040027	0.0104493256483891	239	345	77	76
429	0.0196029966134914	0.0511088950371025	0.0108881554269371	0.00882294682373648	0.0123515726770482	0.0104757379896806	426	167	499	641
430	0.094736907969144	0.063477885183997	0.0108888366009675	0.00882366777282445	0.0131663038154007	0.0104883921276545	330	484	662	655
431	0.00385905291318705	0.00338798387811286	0.0108891056450963	0.00859513404709261	0.0115596205231796	0.0104969046571272	676	39	266	251
432	0.00172082362977534	0.00132891032512307	0.0108893731438217	0.0100656159163046	0.0118203084187235	0.0105709153548221	636	702	171	159
433	0.00839540928535849	0.00683764200945907	0.0108902576278962	0.00882409184042998	0.0103983666400858	0.0106093347392343	518	613	367	344
434	0.0204372809030267	0.0165398339231813	0.0108903115821276	0.00882412122796083	0.0130478064104145	0.0106226010052921	657	161	505	479
435	0.00111069280921197	0.00100829892845306	0.0108907162231391	0.00882410488510295	0.0139374958007567	0.0108113099139961	421	727	144	140
436	0.000618992884828765	0.000561913277968848	0.0108908642521522	0.00882442225360801	0.00893272579610325	0.0108341507817005	192	746	91	93
437	0.267945282379112	0.22069644248514	0.0108919281115069	0.00882500171139743	0.0125405669287104	0.0108897993314961	738	744	767	770
438	0.0425903159635027	0.0347196786881003	0.0108919707293545	0.00882502492428138	0.0134877316636069	0.0109822664618287	385	319	617	611
439	0.00991554041165089	0.0259818469623054	0.010892107877215	0.00882509962531752	0.0143009231264468	0.0110688339945409	635	278	403	586
440	0.00701134274493749	0.00570946300396176	0.0108923053247961	0.00882520717011501	0.0124561009006664	0.0111037517426439	608	603	346	321
441	0.0208011544167172	0.018147692300467	0.0108925476571315	0.00882533916252431	0.0144398373297577	0.0111577452433444	282	700	516	502
442	0.00288994617321397	0.00762270362245637	0.0108931474806671	0.00882566587151873	0.0124787732878386	0.0113537413792561	679	584	242	367
443	0.0106542973839886	0.00778789323588491	0.0110479822390877	0.00864358994106306	0.0043178194794802	0.0113774006102104	48	73	419	374
444	2.10536867090164e-05	0.0102248963548226	0.0110566615247865	0.00900037530188659	0.0135753480104323	0.0116024630684018	501	646	25	422
445	0.0234721462953929	0.015687855001587	0.0111220045692241	0.00905089584288189	0.0107863402965486	0.011623142442546	729	51	552	474
446	0.44270021372803	0.429855145523404	0.0112868262307753	0.0103055950868604	0.00435088811555854	0.011662772701986	765	400	789	792
447	0.00274714071815215	0.00223606327543287	0.0115596205231796	0.0104969046571272	0.013702129559623	0.0117388869249976	39	506	234	207
448	0.048938337610828	0.0352775784750958	0.0118203084187235	0.0105709153548221	0.0144727676484279	0.0117853869188826	702	396	626	613
449	0.00965355459161373	0.00737324147742978	0.012060413707178	0.0102524788887529	0.0153689086898582	0.0120720887433946	708	537	390	357
450	0.000714467394583316	0.00064865088738174	0.0121319458327749	0.0126828877775573	0.0139357019776913	0.0121559743006853	104	684	105	105
451	0.00806426173265554	0.00656532963111342	0.0123338661307961	0.010038285138272	0.0158990528715967	0.0122831922386689	419	454	361	339
452	0.00161153841140421	0.00135606794818351	0.0123459591818259	0.0324438048943083	0.0149205439877927	0.0125784042477043	777	681	168	162
453	0.24890432035712	0.207305723444085	0.0123515726770482	0.0104757379896806	0.0121319458327749	0.0126828877775573	167	104	756	756
454	0.0158990528715967	0.0122831922386689	0.0124561009006664	0.0111037517426439	0.0150709527133237	0.012740352918399	603	252	479	451
455	0.0108859075838032	0.00948537534954286	0.0124787732878386	0.0113537413792561	0.0178005130879749	0.0130132536319002	584	314	424	416
456	0.108677758024651	0.0754115444041898	0.0125405669287104	0.0108897993314961	0.0166340435167499	0.0132283959509042	744	223	674	666
457	0.00100961795147357	0.000700924213742865	0.0126448500387194	0.00992519808202371	0.0163080608774602	0.0132783230706729	694	706	131	110
458	0.033117357002651	0.0229627937230801	0.0128932772038813	0.0103704663676707	0.0164360276052673	0.013344469240574	159	534	598	551
459	0.00014668888947735	0.000129340041742408	0.0129903547023133	0.010299235868377	0.014701124564123	0.0133517445473942	710	140	37	34
460	0.00638826790976427	0.00580020022929676	0.0130478064104145	0.0106226010052921	0.0173672488169421	0.0134592946457979	161	295	329	325
461	0.00015527025858411	0.000151591049952196	0.0130936681574802	0.00957132250291849	0.0159807070416423	0.0137574921729864	529	578	39	36
462	0.0237152286102775	0.0222885563949783	0.0131663038154007	0.0104883921276545	0.0133941216910609	0.0140875888694866	484	382	557	549
463	0.0265927985976955	0.0232018158928055	0.0133941216910609	0.0140875888694866	0.0173212235653969	0.0141019402431237	382	205	569	554
464	0.00243017304860245	0.00220623327959817	0.0134877316636069	0.0109822664618287	0.0182295432254142	0.0143015795397597	319	594	214	202
465	0.15346513824658	0.114752594401661	0.0135753480104323	0.0116024630684018	0.0188609757057663	0.0145743128858019	646	367	713	706
466	0.139611779217498	0.103050315622558	0.013702129559623	0.0117388869249976	0.020096788314168	0.0147496529788991	506	101	701	696
467	0.0104275166218958	0.00803645708898602	0.0139357019776913	0.0121559743006853	0.0170701829043048	0.0148166116143763	684	718	412	380
468	0.00581699329072481	0.00473551254541016	0.0139374958007567	0.0108113099139961	0.00224455694431075	0.0149728898601002	727	288	314	290
469	0.131397981338163	0.0969253730716548	0.0139799307482795	0.0365407615970672	0.0184643646548089	0.015031221733412	328	155	694	690
470	0.00055109694014595	0.000425569122920466	0.0142039518487909	0.0103841166519252	0.0195560966370864	0.0151110585156448	329	371	85	71
471	0.00132738401566231	0.00107536445272271	0.0143009231264468	0.0110688339945409	0.0185617318580399	0.0152859258314234	278	413	159	143
472	0.0225494165830377	0.0179646509938529	0.0144398373297577	0.0111577452433444	0.0175266677003308	0.015314085697767	700	350	544	495
473	0.00222448410062731	0.00171787203719657	0.0144727676484279	0.0117853869188826	0.022674191239042	0.0153607021353236	396	129	203	182
474	0.000391805366113359	0.000341693960172502	0.014701124564123	0.0133517445473942	0.0234721462953929	0.015687855001587	140	445	62	57
475	0.0318888890135272	0.0240568869897495	0.0149205439877927	0.0125784042477043	0.0185946401801169	0.0162389977112249	681	106	584	561
476	0.0360473637740994	0.0252834489201465	0.0150709527133237	0.012740352918399	0.00618343404869824	0.0162585229665772	252	394	608	575
477	0.010879077561589	0.00879824481534012	0.0153689086898582	0.0120720887433946	0.0206369907225946	0.0163859557531364	537	182	421	394
478	0.00519725559970989	0.00442141022212725	0.0154121093088971	0.0197190278538875	0.0199898238799417	0.0164057831917516	796	254	302	282
479	0.000267944146191342	0.000282042451831574	0.0158990528715967	0.0122831922386689	0.0204372809030267	0.0165398339231813	454	434	47	49
480	0.0026114666909942	0.0022775885935126	0.0159807070416423	0.0137574921729864	0.020430224841353	0.0166253995084915	578	742	225	212
481	0.00681629492130861	0.00595470725346308	0.0161991879348983	0.0422592679458892	0.0205121301610174	0.0166924424398873	606	670	343	328
482	0.0105841468204232	0.00817581573428603	0.0163080608774602	0.0132783230706729	0.0200983491708463	0.0167697706909166	706	780	417	382
483	0.0330635520404264	0.0285182146182825	0.0164360276052673	0.013344469240574	0.0223758735464605	0.0170997374752129	534	22	597	600
484	0.0131663038154007	0.0104883921276545	0.0164895123914915	0.0189677742480159	0.0232820502217692	0.0170999197704865	523	69	462	430
485	0.284204192899843	0.228856782706227	0.0166340435167499	0.0132283959509042	0.00650532034639854	0.0171101174351966	223	494	773	773
486	0.0517528180198838	0.0421701163104497	0.0170701829043048	0.0148166116143763	0.0210131637550429	0.0171300251238687	718	149	629	627
487	0.272925095166179	0.215056118069542	0.0173212235653969	0.0141019402431237	0.0190574104874299	0.0173089049034292	205	180	770	765
488	0.000565365773035503	0.000436633236458694	0.0173672488169421	0.0134592946457979	0.0056425962172354	0.0173897213620138	295	326	88	75
489	0.00979816143473403	0.00800435436421441	0.0175266677003308	0.015314085697767	0.0216518646934735	0.0176277636787793	350	265	393	378
490	0.00186723115365717	0.0016953813190805	0.0178005130879749	0.0130132536319002	0.0104388863878738	0.0176404771812836	314	18	185	180
491	0.00334026888706978	0.00271936323533889	0.0182295432254142	0.0143015795397597	0.0214017320937609	0.0176492087572498	594	616	259	234
492	0.0195334838086316	0.017740827794829	0.0184643646548089	0.015031221733412	0.0195334838086316	0.017740827794829	155	492	497	492
493	0.347201036395576	0.314947786041353	0.0185617318580399	0.0152859258314234	0.0240458233070593	0.0178013955176003	413	583	786	786
494	0.00650532034639854	0.0171101174351966	0.0185946401801169	0.0162389977112249	0.0207938414080622	0.0179469348279495	106	127	332	485
495	0.00443954030318655	0.0034289126195874	0.0188609757057663	0.0145743128858019	0.0225494165830377	0.0179646509938529	367	472	282	254
496	0.0534475491385835	0.0435299050391185	0.0190574104874299	0.0173089049034292	0.0207972599673236	0.0181428183220691	180	232	631	630
497	0.0246542436889786	0.0187405285816425	0.0195334838086316	0.017740827794829	0.0207948381567239	0.0181448916621271	492	343	561	514
498	0.00160581709958035	0.00130710371131909	0.0195560966370864	0.0151110585156448	0.0207966941960062	0.0181451867714206	371	789	166	158
499	0.0632524637847758	0.141620849517032	0.0196029966134914	0.0511088950371025	0.0207975769979084	0.0181456676117089	429	219	643	725
500	0.00123659414673457	0.000955061002324273	0.0199460731144925	0.018767256642859	0.0207987618473767	0.0181463129698106	347	781	153	133
501	0.0110566615247865	0.00900037530188659	0.0199898238799417	0.0164057831917516	0.02080101463204	0.0181475400057108	254	531	444	412
502	0.00125452117755286	0.00113892016218806	0.020096788314168	0.0147496529788991	0.0208011544167172	0.018147692300467	101	441	156	150
503	0.0580673227285756	0.0452136902489082	0.0200983491708463	0.0167697706909166	0.0208165371898601	0.0181570750161164	780	207	637	632
504	0.00278199741567633	0.00835939185026053	0.020430224841353	0.0166253995084915	0.0207940525048233	0.0181935628515168	742	705	237	383
505	0.242270359439684	0.202823214748063	0.0204372809030267	0.0165398339231813	0.022578621290793	0.0183846108562247	434	50	750	752
506	0.013702129559623	0.0117388869249976	0.0205121301610174	0.0166924424398873	0.0211043686559436	0.0184131270169073	670	261	466	447
507	6.93904014130032e-05	6.49256482431086e-05	0.0206369907225946	0.0163859557531364	0.0211058349119944	0.0184139256501911	182	124	32	29
508	0.00094205759701967	0.00503804361138105	0.0207938414080622	0.0179469348279495	0.0211047120734349	0.0184148541242465	127	61	120	298
509	0.000284892656223609	0.000288623457714344	0.0207940525048233	0.0181935628515168	0.0213298170097796	0.0186340485547548	705	784	51	51
510	0.122699216499076	0.0853246924098758	0.0207948381567239	0.0181448916621271	0.0214075136468402	0.0186783235080597	343	678	684	677
511	0.00291098200688477	0.00236866531212529	0.0207966941960062	0.0181451867714206	0.0214079201929187	0.0186785449436196	789	17	243	217
512	0.0215331131899132	0.0187867114290737	0.0207972599673236	0.0181428183220691	0.0214088994772186	0.018679093497623	232	384	530	517
513	0.0310970422030625	0.0291782772281174	0.0207975769979084	0.0181456676117089	0.0214097262659171	0.0186795286667618	219	403	581	601
514	9.64600814385839e-07	7.44885901410632e-07	0.0207987618473767	0.0181463129698106	0.0246542436889786	0.0187405285816425	781	497	21	18
515	0.152764341618669	0.116444791866929	0.02080101463204	0.0181475400057108	0.0199460731144925	0.018767256642859	531	347	711	707
516	0.142484656815945	0.117380894028726	0.0208011544167172	0.018147692300467	0.0215313040379935	0.0187857260289195	441	593	703	709
517	0.0108876046668845	0.00882264683840365	0.0208165371898601	0.0181570750161164	0.0215331131899132	0.0187867114290737	207	512	427	395
518	0.0108902576278962	0.00882409184042998	0.0210131637550429	0.0171300251238687	0.00901281344793351	0.0188730978231224	149	372	433	399
519	0.0005555320002002	0.000429090578816923	0.0211043686559436	0.0184131270169073	0.0164895123914915	0.0189677742480159	261	523	87	73
520	0.0456827948891662	0.0351958712004534	0.0211047120734349	0.0184148541242465	0.0223029559947254	0.0190280658302068	61	622	620	612
521	0.00562270546538643	0.00457420183656648	0.0211057893837584	0.0197142844048972	0.0231225537091099	0.0190927390179879	753	356	310	288
522	0.0225878477101397	0.0232477996896749	0.0211058349119944	0.0184139256501911	0.0220206044847539	0.0192126935785855	124	20	546	555
523	0.0164895123914915	0.0189677742480159	0.0213298170097796	0.0186340485547548	0.0225201734373059	0.019231814917594	784	771	484	519
524	0.263536794114531	0.21200537418802	0.0214017320937609	0.0176492087572498	0.0236319450637827	0.0192392703845064	616	116	761	761
525	0.0318938616176215	0.0240517155314695	0.0214075136468402	0.0186783235080597	0.0242978859247705	0.0193718668774724	678	790	589	560
526	0.0224601226688101	0.020512568224039	0.0214079201929187	0.0186785449436196	0.0223193747250825	0.0194754983180716	17	604	542	538
527	0.00612646362742556	0.00473150172932484	0.0214088994772186	0.018679093497623	0.0223240673727487	0.0194780603499544	384	212	320	289
528	0.171554288436851	0.142251916989514	0.0214097262659171	0.0186795286667618	0.0223262363838117	0.0194792417564535	403	561	720	726
529	0.0130936681574802	0.00957132250291849	0.0215313040379935	0.0187857260289195	0.0239640493801302	0.0195138615430034	593	154	461	417
530	0.00948781663031257	0.00732853808258804	0.0215331131899132	0.0187867114290737	0.0220172028374127	0.019613373757749	512	664	387	355
531	0.02080101463204	0.0181475400057108	0.0216518646934735	0.0176277636787793	0.0211057893837584	0.0197142844048972	265	753	515	501
532	0.000125430451287863	0.000101618820073248	0.021798919566524	0.0197475267620558	0.0154121093088971	0.0197190278538875	575	796	35	31
533	0.00935014084246368	0.00760991945505713	0.0220172028374127	0.019613373757749	0.021798919566524	0.0197475267620558	664	575	384	366
534	0.0164360276052673	0.013344469240574	0.0220206044847539	0.0192126935785855	0.00747930801284296	0.0199142477081228	20	626	483	458
535	0.313418690662815	0.257975309118622	0.0220608076329685	0.0571737106507851	0.0229198383882187	0.0199855336033271	776	318	781	780
536	0.107841066421862	0.0743900959605442	0.0222082953902102	0.0576188845338973	0.0229327266593991	0.0200100109156865	9	582	673	664
537	0.0153689086898582	0.0120720887433946	0.0223029559947254	0.0190280658302068	0.0299870077685932	0.0200868320733321	622	721	477	449
538	0.000702832905825116	0.000638016755540601	0.0223193747250825	0.0194754983180716	0.0224601226688101	0.020512568224039	604	526	104	103
539	0.126129098414977	0.0904584720107203	0.0223240673727487	0.0194780603499544	0.0235238531918246	0.0205412776785466	212	607	690	680
540	0.00176114454395851	0.00153584938792635	0.0223262363838117	0.0194792417564535	0.0251704616931335	0.0207844033459446	561	302	176	171
541	0.00182955925333775	0.001337308162061	0.0223758735464605	0.0170997374752129	0.0265266943243656	0.0208688146781685	22	87	180	160
542	0.00306628667079182	0.00710088962277235	0.0224601226688101	0.020512568224039	0.0282742397120038	0.021135465174946	526	422	247	349
543	0.00356232509097619	0.00289957041748075	0.0225201734373059	0.019231814917594	0.0235515453863575	0.0213934944488138	771	203	263	238
544	0.0284105369507848	0.0231332139991542	0.0225494165830377	0.0179646509938529	0.025358479729822	0.0214683016932403	472	67	576	552
545	0.000598928500462412	0.00055149988014057	0.022578621290793	0.0183846108562247	0.0251409007364936	0.0214683358044947	50	216	90	91
546	0.000990310306132391	0.00261560963290891	0.0225878477101397	0.0232477996896749	0.027584444304794	0.0214720610866352	522	683	126	228
547	0.000105949155382056	8.58350655284195e-05	0.022674191239042	0.0153607021353236	0.0265076474352061	0.0217114060012606	129	19	34	30
548	0.00365645861414392	0.0028238503435295	0.0229198383882187	0.0199855336033271	0.0250449234253554	0.0218695937986648	318	56	264	236
549	0.000489511296917516	0.000426462733956019	0.0229327266593991	0.0200100109156865	0.0237152286102775	0.0222885563949783	582	462	79	72
550	0.0101094277369827	0.00801034123829463	0.0231225537091099	0.0190927390179879	0.0333378175031644	0.0223323698869699	356	567	410	379
551	0.00198161223132492	0.00228149512797985	0.0232820502217692	0.0170999197704865	0.033117357002651	0.0229627937230801	69	458	192	213
552	0.00199059122120983	0.00162028944232823	0.0234721462953929	0.015687855001587	0.0284105369507848	0.0231332139991542	445	544	193	174
553	0.0071149447823564	0.00579150208220499	0.0235106786448302	0.060894968935188	0.0318920235558547	0.0231676233208328	600	374	349	323
554	0.00421352098705289	0.00342985186379798	0.0235238531918246	0.0205412776785466	0.0265927985976955	0.0232018158928055	607	463	276	255
555	0.00062235987812244	0.000480625930475951	0.0235515453863575	0.0213934944488138	0.0225878477101397	0.0232477996896749	203	522	94	80
556	0.00557437909861421	0.0045161933020219	0.0236319450637827	0.0192392703845064	0.029496687240017	0.023377434190978	116	107	308	286
557	0.00633938575527074	0.00522175583373841	0.0237152286102775	0.0222885563949783	0.0271245806295033	0.0236696423022462	462	787	327	305
558	0.1523098431712	0.127332874837973	0.0239640493801302	0.0195138615430034	0.0283600016288695	0.0239339842688802	154	242	710	715
559	2.80037979682824e-05	2.26889336498464e-05	0.0240458233070593	0.0178013955176003	0.0318689231661019	0.0240421166614701	583	391	28	24
560	0.00330173844013118	0.00299142103915446	0.0242978859247705	0.0193718668774724	0.0318938616176215	0.0240517155314695	790	525	258	241
561	0.0223262363838117	0.0194792417564535	0.0246542436889786	0.0187405285816425	0.0318888890135272	0.0240568869897495	497	475	540	528
562	0.00284120817100537	0.00219416035754504	0.0250449234253554	0.0218695937986648	0.031891141056851	0.0240581136218605	56	644	239	201
563	0.00990720931786958	0.0259754759482796	0.0251409007364936	0.0214683358044947	0.0318922097164744	0.0240586956942372	216	677	395	579
564	0.00790814527988341	0.00692742073336395	0.0251704616931335	0.0207844033459446	0.0318928213870823	0.0240590288560378	302	95	359	346
565	0	0	0.025358479729822	0.0214683016932403	0.0318949661874274	0.0240601970755598	67	236	12	9
566	0.0354070809433344	0.026900362970356	0.0254137819474609	0.0251512724670239	0.0318957352679802	0.0240606159746511	731	315	602	595
567	0.0333378175031644	0.0223323698869699	0.0265076474352061	0.0217114060012606	0.0318962534988947	0.0240608982421696	19	166	600	550
568	0.00189425553282708	0.00146316997951524	0.0265266943243656	0.0208688146781685	0.0318964547536187	0.0240610078606234	87	393	188	167
569	0.00963492971516405	0.00739725526760325	0.0265927985976955	0.0232018158928055	0.0320242478193441	0.0241707056812812	463	610	389	358
570	0.00161149755760191	0.00124456375716297	0.0271245806295033	0.0236696423022462	0.0282054395590305	0.0241954239482105	787	99	167	153
571	0.00624455393981024	0.00566521950875825	0.027584444304794	0.0214720610866352	0.0306986115246334	0.0243976700881578	683	750	324	320
572	0	0	0.027971633437043	0.0244594169580802	0.027971633437043	0.0244594169580802	621	621	13	10
573	0.127755109537227	0.091595888594898	0.0282054395590305	0.0241954239482105	0.0329469955975052	0.0249123300302736	99	241	692	683
574	0.000427643531268118	0.000394016092957795	0.0282742397120038	0.021135465174946	0.0254137819474609	0.0251512724670239	422	731	66	66
575	0.021798919566524	0.0197475267620558	0.0283600016288695	0.0239339842688802	0.0360473637740994	0.0252834489201465	242	476	532	533
576	0.000454609186908785	0.000412695381973543	0.0284105369507848	0.0231332139991542	0.0311435931233564	0.025358347609421	544	795	72	69
577	5.93085698431372e-05	0.000248968553047672	0.0292687981940407	0.0258408609967825	0.0379064933038479	0.0253925485352392	175	3	31	45
578	0.0159807070416423	0.0137574921729864	0.029496687240017	0.023377434190978	0.0292687981940407	0.0258408609967825	107	175	480	461
579	0.00116941833121016	0.000954831686683253	0.0299870077685932	0.0200868320733321	0.00990720931786958	0.0259754759482796	721	563	148	132
580	0.0010568330313806	0.000959387120629408	0.0306986115246334	0.0243976700881578	0.00990946337072614	0.0259785369489235	750	655	136	134
581	0.000478605050454179	0.000434478932641255	0.0310970422030625	0.0291782772281174	0.00991061730156739	0.025978730424993	513	768	75	74
582	0.0229327266593991	0.0200100109156865	0.0311435931233564	0.025358347609421	0.00991297791279799	0.025980451232772	795	605	549	536
583	0.0240458233070593	0.0178013955176003	0.0318689231661019	0.0240421166614701	0.00991340144078674	0.0259806819179571	391	145	559	493
584	0.0124787732878386	0.0113537413792561	0.0318888890135272	0.0240568869897495	0.00991464308072453	0.0259813582084182	475	158	455	442
585	0.00100145963936348	0.000873496338225492	0.031891141056851	0.0240581136218605	0.00991517630586595	0.0259816486429201	644	376	129	126
586	0.00266008472957503	0.00241496472797815	0.0318920235558547	0.0231676233208328	0.00991554041165089	0.0259818469623054	374	439	228	221
587	0.00991612026002525	0.0259821627913252	0.0318922097164744	0.0240586956942372	0.00991559744874134	0.0259818780289931	677	184	405	588
588	0.00991056127757657	0.0267986866919139	0.0318928213870823	0.0240590288560378	0.00991612026002525	0.0259821627913252	95	587	397	593
589	2.79461851043333e-05	2.60447606620951e-05	0.0318938616176215	0.0240517155314695	0.00991662543260464	0.0259824379462926	525	228	27	25
590	0.00769722574662532	0.00623639948298884	0.0318949661874274	0.0240601970755598	0.00991716037946092	0.0259827293185698	236	401	356	333
591	0.000681875122123955	0.000552442541262442	0.0318957352679802	0.0240606159746511	0.0331913216545891	0.0263877726842177	315	29	100	92
592	0.115972437525971	0.0804894862511193	0.0318962534988947	0.0240608982421696	0.0354176403406359	0.0266460548607056	166	785	678	670
593	0.0215313040379935	0.0187857260289195	0.0318964547536187	0.0240610078606234	0.00991056127757657	0.0267986866919139	393	588	529	516
594	0.0182295432254142	0.0143015795397597	0.0320242478193441	0.0241707056812812	0.0353934090132348	0.0268873927533305	610	316	491	464
595	0.0764521190260211	0.0617325575502354	0.0326193992094206	0.0273128370702674	0.0354070809433344	0.026900362970356	23	566	651	652
596	0.00493381184178664	0.0042729701473736	0.0329469955975052	0.0249123300302736	0.0354777468650122	0.0269556107088129	241	286	296	280
597	0.134267216509231	0.106781771288967	0.0330635520404264	0.0285182146182825	0.0326193992094206	0.0273128370702674	483	23	697	698
598	2.69674123771416e-05	2.19616227699815e-05	0.033117357002651	0.0229627937230801	0.0359663167056856	0.0273540981235838	458	296	26	23
599	0.206192453286934	0.158733982682417	0.0331913216545891	0.0263877726842177	0.0363606487166421	0.027662854974143	29	92	736	732
600	0.0235106786448302	0.060894968935188	0.0333378175031644	0.0223323698869699	0.0330635520404264	0.0285182146182825	567	483	553	650
601	0.0066331591429058	0.00622967589410162	0.0353934090132348	0.0268873927533305	0.0310970422030625	0.0291782772281174	316	513	337	332
602	0.00238041056506165	0.00183835433546563	0.0354070809433344	0.026900362970356	0.0422784867961742	0.0292165594206511	566	313	211	186
603	0.0124561009006664	0.0111037517426439	0.0354176403406359	0.0266460548607056	0.0414781873598463	0.0293253377711269	785	774	454	440
604	0.0223193747250825	0.0194754983180716	0.0354777468650122	0.0269556107088129	0.035571138807924	0.0299596339269837	286	189	538	526
605	0.00991297791279799	0.025980451232772	0.035571138807924	0.0299596339269837	0.0408975362263557	0.0313361820267195	189	75	399	582
606	0.0161991879348983	0.0422592679458892	0.0359651389769233	0.0314259694761947	0.042151947891042	0.031384150527374	201	274	481	628
607	0.0235238531918246	0.0205412776785466	0.0359663167056856	0.0273540981235838	0.0359651389769233	0.0314259694761947	296	201	554	539
608	0.0108923053247961	0.00882520717011501	0.0360473637740994	0.0252834489201465	0.0123459591818259	0.0324438048943083	476	777	440	407
609	0.00353905572931032	0.00337827777197345	0.0363606487166421	0.027662854974143	0.0464581012299146	0.0325142597948763	92	675	262	249
610	0.0320242478193441	0.0241707056812812	0.0372660715405439	0.0325786504557427	0.0372660715405439	0.0325786504557427	735	735	594	569
611	0.31735261973624	0.266446116681234	0.0378380872894567	0.0358123356880901	0.0425903159635027	0.0347196786881003	12	438	784	783
612	0.00102957525141446	0.00086818917842446	0.0379064933038479	0.0253925485352392	0.0456827948891662	0.0351958712004534	3	520	133	125
613	0.0103983666400858	0.0106093347392343	0.0408975362263557	0.0313361820267195	0.048938337610828	0.0352775784750958	75	448	411	433
614	0.00330005123291834	0.00869713511780596	0.0414781873598463	0.0293253377711269	0.0378380872894567	0.0358123356880901	774	12	257	393
615	0.0100282953662132	0.00774624931007951	0.042151947891042	0.031384150527374	0.0427401811583738	0.0359865374436059	274	185	409	372
616	0.0214017320937609	0.0176492087572498	0.0422784867961742	0.0292165594206511	0.0539453690571108	0.03613922330702	313	342	524	491
617	0.00251869631213155	0.0020536774712445	0.0425903159635027	0.0347196786881003	0.0469189242248128	0.0364715206259339	438	40	218	194
618	0.00427389730498006	0.00326921924722948	0.0427401811583738	0.0359865374436059	0.0139799307482795	0.0365407615970672	185	328	277	246
619	0.00950896833723813	0.00779453833271163	0.0438091939227715	0.038232367027895	0.0475555887577467	0.0367808019497501	625	335	388	375
620	0.003262828477608	0.00265571221375638	0.0456827948891662	0.0351958712004534	0.0484791014351136	0.0374688458206656	520	43	255	232
621	0.027971633437043	0.0244594169580802	0.0464581012299146	0.0325142597948763	0.0565140887100555	0.0378613216268208	675	778	572	572
622	0.0223029559947254	0.0190280658302068	0.0469189242248128	0.0364715206259339	0.0484659375716489	0.0381123645725278	40	707	537	520
623	0.00654146514744827	0.00532529319770875	0.0475555887577467	0.0367808019497501	0.0438091939227715	0.038232367027895	335	625	333	310
624	0.197941643859545	0.173293859572541	0.0484659375716489	0.0381123645725278	0.0581964209784464	0.0389876693685876	707	45	732	738
625	0.0438091939227715	0.038232367027895	0.0484791014351136	0.0374688458206656	0.0493003226601861	0.0401436833197259	43	112	619	623
626	0.00747930801284296	0.0199142477081228	0.048938337610828	0.0352775784750958	0.0533167390935224	0.0416372786454337	448	745	355	534
627	0.000138214929666504	0.000121121368747062	0.0493003226601861	0.0401436833197259	0.0517528180198838	0.0421701163104497	112	486	36	33
628	0.00104463338101345	0.000948325799225188	0.0494324676608047	0.0449316703402032	0.0161991879348983	0.0422592679458892	199	606	134	130
629	0.0927226472141605	0.0599727499383235	0.0517528180198838	0.0421701163104497	0.0580075368974768	0.0430798680396331	486	386	660	649
630	0.453911498806568	0.456359011815605	0.0533167390935224	0.0416372786454337	0.0534475491385835	0.0435299050391185	745	496	791	793
631	0.143228343160232	0.114073773114319	0.0534475491385835	0.0435299050391185	0.0494324676608047	0.0449316703402032	496	199	706	704
632	0.00432735013996218	0.00334219671726222	0.0539453690571108	0.03613922330702	0.0580673227285756	0.0452136902489082	342	503	280	248
633	0.000888856409718755	0.000720136273352862	0.0541051028911521	0.0467814335888095	0.0595829727613033	0.0464369160399427	406	389	117	112
634	0.122928554042625	0.100886163823629	0.0565140887100555	0.0378613216268208	0.0541051028911521	0.0467814335888095	778	406	685	694
635	0.010892107877215	0.00882509962531752	0.0573591379859973	0.0497716084216336	0.0591888425162465	0.0469344919674454	174	231	439	406
636	0.0108893731438217	0.0100656159163046	0.0580075368974768	0.0430798680396331	0.0594221387678862	0.0471395323453604	386	339	432	421
637	0.00613357037303596	0.00473714018471013	0.0580673227285756	0.0452136902489082	0.0711430361862466	0.0497232808791696	503	726	321	291
638	0.3327899478153	0.291559766563936	0.0581964209784464	0.0389876693685876	0.0573591379859973	0.0497716084216336	45	174	785	785
639	0.143150599630927	0.100634791058859	0.0591888425162465	0.0469344919674454	0.0639094880229885	0.0504587472031678	231	751	705	693
640	0.178767792286659	0.118244821227674	0.0594221387678862	0.0471395323453604	0.0674810941832835	0.0505945542935554	339	270	724	710
641	0.0732437331477104	0.0959715963248407	0.0595829727613033	0.0464369160399427	0.0196029966134914	0.0511088950371025	389	429	649	688
642	0.00415684479573127	0.00377432143402843	0.0606519924225229	0.138678116306691	0.0809943769536339	0.0520020475088519	11	150	273	265
643	0.00878352719543259	0.00769486045263167	0.0632524637847758	0.141620849517032	0.0669856024097875	0.0524720589771074	499	732	376	370
644	0.031891141056851	0.0240581136218605	0.0639094880229885	0.0504587472031678	0.077385868496158	0.0551487117196489	751	111	585	562
645	0.00668436667203254	0.00574102629240533	0.0669856024097875	0.0524720589771074	0.0715392290803961	0.0560551058075192	732	309	340	322
646	0.0135753480104323	0.0116024630684018	0.0674810941832835	0.0505945542935554	0.0220608076329685	0.0571737106507851	270	776	465	444
647	0.00864810152418943	0.00688473228895733	0.0711430361862466	0.0497232808791696	0.0222082953902102	0.0576188845338973	726	9	374	345
648	0.0811130781333098	0.065665047720094	0.0715392290803961	0.0560551058075192	0.0909458284669585	0.0588499927735176	309	759	654	658
649	0.148309020172447	0.122316739628234	0.0732437331477104	0.0959715963248407	0.0927226472141605	0.0599727499383235	641	629	709	712
650	0.00773998245702053	0.00982874919062196	0.076299909017072	0.0616087161156753	0.0235106786448302	0.060894968935188	28	600	357	418
651	0.00888809209544053	0.00781028382098798	0.0764521190260211	0.0617325575502354	0.076299909017072	0.0616087161156753	595	28	378	376
652	0.00314908998950967	0.00243200386612586	0.077385868496158	0.0551487117196489	0.0764521190260211	0.0617325575502354	111	595	252	223
653	0.000620633402484545	0.000563403648836896	0.0809943769536339	0.0520020475088519	0.0926942576839418	0.0621093190960653	150	763	92	94
654	0.104085894615802	0.0819271770253291	0.0811130781333098	0.065665047720094	0.0939536745391561	0.0629567202840172	648	41	669	672
655	0.00990946337072614	0.0259785369489235	0.0864956467181575	0.0748315140303295	0.094736907969144	0.063477885183997	137	430	396	580
656	0.0975749121198539	0.0771460982538952	0.090277222636185	0.0636688795305051	0.090277222636185	0.0636688795305051	293	293	663	667
657	0.0108903115821276	0.00882412122796083	0.0909458284669585	0.0588499927735176	0.0915970610547377	0.0641715639795198	759	375	434	401
658	0.00259249585682557	0.00206388495687687	0.0915970610547377	0.0641715639795198	0.0811130781333098	0.065665047720094	375	648	224	195
659	0.00637829771901026	0.00519209633405303	0.0926942576839418	0.0621093190960653	0.101753063213113	0.0668589294730507	763	723	328	303
660	0.00269751077590642	0.00521550764805704	0.0927226472141605	0.0599727499383235	0.102493873661365	0.0685664845250193	629	279	231	304
661	0.125459118120858	0.0906054747412251	0.0939536745391561	0.0629567202840172	0.101688199786437	0.0721745464644896	41	411	689	681
662	0.000226169675740372	0.000205333909962031	0.094736907969144	0.063477885183997	0.104285742888294	0.0723671987070079	430	190	44	41
663	0.00576943988287901	0.0053715927689885	0.0975749121198539	0.0771460982538952	0.107329575095246	0.0735570517825447	656	96	312	313
664	0.0220172028374127	0.019613373757749	0.0976525536670497	0.0815659506687698	0.107841066421862	0.0743900959605442	427	536	533	530
665	0.000437314489407203	0.000381379428650935	0.101688199786437	0.0721745464644896	0.0864956467181575	0.0748315140303295	411	137	68	64
666	0.00252621018986281	0.0022069242337432	0.101753063213113	0.0668589294730507	0.108677758024651	0.0754115444041898	723	456	219	203
667	0.177915074157501	0.147240152128344	0.102493873661365	0.0685664845250193	0.0975749121198539	0.0771460982538952	279	656	723	729
668	0.593016905663121	0.543661160077308	0.103574065015454	0.098798706764376	0.104737440732457	0.0771862991637372	170	711	794	794
669	0	0.00103215006728194	0.104085894615802	0.0819271770253291	0.114824693327363	0.0801677268478945	654	98	14	141
670	0.0205121301610174	0.0166924424398873	0.104285742888294	0.0723671987070079	0.115972437525971	0.0804894862511193	190	592	506	481
671	0.124541990391991	0.101860880114932	0.104737440732457	0.0771862991637372	0.0976525536670497	0.0815659506687698	711	427	687	695
672	0.0027472940748505	0.00229232236058601	0.107329575095246	0.0735570517825447	0.104085894615802	0.0819271770253291	96	654	235	214
673	0.00378637461744543	0.00330526465421763	0.107841066421862	0.0743900959605442	0.116289432598332	0.0828047189967851	536	135	265	247
674	0.000303738757577085	0.00026477041263569	0.108677758024651	0.0754115444041898	0.116959192151845	0.0829373196155371	456	4	52	46
675	0.0464581012299146	0.0325142597948763	0.112070080713167	0.094050473208309	0.118578641276337	0.0841875215036828	225	139	621	609
676	0.0108891056450963	0.00859513404709261	0.113959902649733	0.0933303412127237	0.123882009182988	0.0848365543157427	358	297	431	389
677	0.0318922097164744	0.0240586956942372	0.114824693327363	0.0801677268478945	0.122699216499076	0.0853246924098758	98	510	587	563
678	0.0214075136468402	0.0186783235080597	0.115972437525971	0.0804894862511193	0.119432610946772	0.0856943840092715	592	25	525	510
679	0.0108931474806671	0.00882566587151873	0.116289432598332	0.0828047189967851	0.122081072961564	0.087406242288964	135	256	442	409
680	0.000817188946092938	0.000741842420693654	0.116959192151845	0.0829373196155371	0.126129098414977	0.0904584720107203	4	539	113	115
681	0.0149205439877927	0.0125784042477043	0.118578641276337	0.0841875215036828	0.125459118120858	0.0906054747412251	139	661	475	452
682	0.00931518428961132	0.00723459635846589	0.119432610946772	0.0856943840092715	0.126784054372509	0.0914795130569399	25	340	383	352
683	0.027584444304794	0.0214720610866352	0.122081072961564	0.087406242288964	0.127755109537227	0.091595888594898	256	573	571	546
684	0.0139357019776913	0.0121559743006853	0.122699216499076	0.0853246924098758	0.113959902649733	0.0933303412127237	510	358	467	450
685	0.00326247452441701	0.00265551942423707	0.122928554042625	0.100886163823629	0.112070080713167	0.094050473208309	634	225	254	231
686	0.243221006471101	0.195479623140769	0.123882009182988	0.0848365543157427	0.129766088339779	0.0942917405336451	297	294	752	747
687	0.131670564843463	0.0965177729853654	0.124541990391991	0.101860880114932	0.131777387151506	0.095817639525147	671	42	695	689
688	0.000795745979321372	0.000614571387359217	0.12480299258474	0.099194696567244	0.0732437331477104	0.0959715963248407	85	641	110	100
689	0	0	0.125459118120858	0.0906054747412251	0.131670564843463	0.0965177729853654	661	687	15	11
690	0.00203797401119843	0.00185009184055584	0.126129098414977	0.0904584720107203	0.131397981338163	0.0969253730716548	539	469	197	187
691	0.184295848952612	0.135703714811794	0.126784054372509	0.0914795130569399	0.103574065015454	0.098798706764376	340	170	727	720
692	0.000422952016254798	0.00036886650688537	0.127755109537227	0.091595888594898	0.12480299258474	0.099194696567244	573	85	65	61
693	0.193965193072854	0.135911425036647	0.129766088339779	0.0942917405336451	0.143150599630927	0.100634791058859	294	639	729	721
694	0.0126448500387194	0.00992519808202371	0.131397981338163	0.0969253730716548	0.122928554042625	0.100886163823629	469	634	457	419
695	0.00973681663614726	0.00895836051180622	0.131670564843463	0.0965177729853654	0.124541990391991	0.101860880114932	687	671	392	411
696	0.000933966248617354	0.000756667342211941	0.131777387151506	0.095817639525147	0.139611779217498	0.103050315622558	42	466	119	116
697	0.00269005165016948	0.00219236424248328	0.134267216509231	0.106781771288967	0.142665796190419	0.103625370196342	597	30	230	200
698	0.00233077982508076	0.0021159295888251	0.13746586941247	0.10707368537692	0.134267216509231	0.106781771288967	352	597	207	198
699	0.00309901710963265	0.00241035583448648	0.137920443913509	0.109653825278056	0.13746586941247	0.10707368537692	179	352	248	220
700	0.0144398373297577	0.0111577452433444	0.138718220525711	0.114180678995189	0.14681517915466	0.109639375507325	388	83	472	441
701	0.0067715244405161	0.00528105095272843	0.139611779217498	0.103050315622558	0.137920443913509	0.109653825278056	466	179	341	308
702	0.0118203084187235	0.0105709153548221	0.140675657329217	0.116473341196426	0.147950624798093	0.110378406791605	271	782	448	432
703	0.0096759504800975	0.00744251158601357	0.142484656815945	0.117380894028726	0.154237727292853	0.113960035688327	516	794	391	360
704	0.00721476925982601	0.00655425050563224	0.142665796190419	0.103625370196342	0.143228343160232	0.114073773114319	30	631	351	338
705	0.0207940525048233	0.0181935628515168	0.143150599630927	0.100634791058859	0.138718220525711	0.114180678995189	639	388	509	504
706	0.0163080608774602	0.0132783230706729	0.143228343160232	0.114073773114319	0.15346513824658	0.114752594401661	631	465	482	457
707	0.0484659375716489	0.0381123645725278	0.14681517915466	0.109639375507325	0.152764341618669	0.116444791866929	83	515	624	622
708	0.012060413707178	0.0102524788887529	0.147950624798093	0.110378406791605	0.140675657329217	0.116473341196426	782	271	449	423
709	0.00250459045787779	0.00227433961132565	0.148309020172447	0.122316739628234	0.142484656815945	0.117380894028726	649	516	217	210
710	0.0129903547023133	0.010299235868377	0.1523098431712	0.127332874837973	0.178767792286659	0.118244821227674	558	640	459	424
711	0.104737440732457	0.0771862991637372	0.152764341618669	0.116444791866929	0.153113861057768	0.119602095423218	515	2	671	668
712	0.00711513517555823	0.00579160578465716	0.153113861057768	0.119602095423218	0.148309020172447	0.122316739628234	2	649	350	324
713	0.267855160521028	0.212159447324393	0.15346513824658	0.114752594401661	0.164872047092495	0.122535762281088	465	323	764	763
714	0.000629352546557109	0.000511288736471253	0.154237727292853	0.113960035688327	0.166574302528978	0.126736930200189	794	311	95	87
715	0.00475545830738019	0.00414910938289751	0.160092253278351	0.128203942571967	0.1523098431712	0.127332874837973	117	558	295	278
716	0.00252677594400472	0.0021037531454355	0.1638288024798	0.134414492856961	0.166576554640067	0.127429368420465	305	113	220	197
717	0.172728691173511	0.141293751963557	0.164872047092495	0.122535762281088	0.160092253278351	0.128203942571967	323	117	721	724
718	0.0170701829043048	0.0148166116143763	0.166574302528978	0.126736930200189	0.173164466262192	0.130254152342651	311	55	486	467
719	0.00261368363141275	0.00482042090713098	0.166576554640067	0.127429368420465	0.1638288024798	0.134414492856961	113	305	226	293
720	0.00287171147981722	0.00260715304188117	0.171554288436851	0.142251916989514	0.184295848952612	0.135703714811794	528	691	240	227
721	0.0299870077685932	0.0200868320733321	0.172728691173511	0.141293751963557	0.193965193072854	0.135911425036647	717	693	579	537
722	0	0	0.173164466262192	0.130254152342651	0.0606519924225229	0.138678116306691	55	11	16	12
723	0.101753063213113	0.0668589294730507	0.177915074157501	0.147240152128344	0.180455457461686	0.140045107281956	667	307	666	659
724	0.000953259928169338	0.000865373700613111	0.178767792286659	0.118244821227674	0.172728691173511	0.141293751963557	640	717	122	124
725	0.308168451039549	0.254975880832014	0.180455457461686	0.140045107281956	0.0632524637847758	0.141620849517032	307	499	780	778
726	0.0711430361862466	0.0497232808791696	0.182307332048828	0.142575427121528	0.171554288436851	0.142251916989514	333	528	647	637
727	0.0139374958007567	0.0108113099139961	0.184295848952612	0.135703714811794	0.182307332048828	0.142575427121528	691	333	468	435
728	0.00128542261568318	0.00109530807497693	0.192985968051648	0.144924983508253	0.192985968051648	0.144924983508253	412	412	157	145
729	0.0111220045692241	0.00905089584288189	0.193965193072854	0.135911425036647	0.177915074157501	0.147240152128344	693	667	445	413
730	0.000306730427652848	0.000267491332370666	0.194209592407121	0.156154180110282	0.198701997932802	0.148304992829862	177	353	53	47
731	0.0254137819474609	0.0251512724670239	0.197521729313008	0.161633125181363	0.194209592407121	0.156154180110282	258	177	566	574
732	0.0669856024097875	0.0524720589771074	0.197941643859545	0.173293859572541	0.206192453286934	0.158733982682417	624	599	645	643
733	0.00460612475463223	0.00418299612739259	0.198701997932802	0.148304992829862	0.208413447359194	0.15955789214337	353	90	290	279
734	0.000213981379969529	0.000194256633053163	0.203681826331196	0.163558142046926	0.197521729313008	0.161633125181363	253	258	43	39
735	0.0372660715405439	0.0325786504557427	0.204635430572123	0.167949038846759	0.203681826331196	0.163558142046926	247	253	610	610
736	0.000768032935568158	0.000696976704189223	0.206192453286934	0.158733982682417	0.206747870313876	0.166223623232126	599	62	107	109
737	0.239722434526707	0.195489306931938	0.206747870313876	0.166223623232126	0.204635430572123	0.167949038846759	62	247	747	748
738	0.0108919281115069	0.00882500171139743	0.208008959139568	0.186867800517669	0.197941643859545	0.173293859572541	761	624	437	404
739	0.00448217725772008	0.00369089167982055	0.208413447359194	0.15955789214337	0.227463318410057	0.175087841710206	90	783	284	263
740	0.00850920402338307	0.00742361277001537	0.221024542321071	0.182991877167868	0.228604385491781	0.17927575752729	341	53	373	359
741	0.00628241550584543	0.00498327595552803	0.227463318410057	0.175087841710206	0.221024542321071	0.182991877167868	783	341	326	296
742	0.020430224841353	0.0166253995084915	0.228604385491781	0.17927575752729	0.208008959139568	0.186867800517669	53	761	504	480
743	0.00174144039115312	0.00262518349144772	0.231346499647183	0.20365042733139	0.236984862445459	0.191363629923939	312	181	172	230
744	0.0125405669287104	0.0108897993314961	0.233342457950811	0.194465613832979	0.2459938085024	0.191777900504915	337	194	456	437
745	0.0533167390935224	0.0416372786454337	0.236082998487636	0.218067969173555	0.239902750016617	0.192019462485702	354	88	630	626
746	0.00893272579610325	0.0108341507817005	0.236984862445459	0.191363629923939	0.233342457950811	0.194465613832979	181	337	380	436
747	0	0	0.239722434526707	0.195489306931938	0.243221006471101	0.195479623140769	737	686	17	13
748	0.00187360996454844	0.00170083479488151	0.239902750016617	0.192019462485702	0.239722434526707	0.195489306931938	88	737	187	181
749	0.00396943703598067	0.00322836934272741	0.241325649000139	0.200891213863074	0.248834729015084	0.195615913915276	198	26	269	244
750	0.0306986115246334	0.0243976700881578	0.242270359439684	0.202823214748063	0.24229247618391	0.200392092110059	505	178	580	571
751	0.0639094880229885	0.0504587472031678	0.24229247618391	0.200392092110059	0.241325649000139	0.200891213863074	178	198	644	639
752	0.0100002680002218	0.00805747443989264	0.243221006471101	0.195479623140769	0.242270359439684	0.202823214748063	686	505	408	381
753	0.0211057893837584	0.0197142844048972	0.2459938085024	0.191777900504915	0.231346499647183	0.20365042733139	194	312	521	531
754	0.00500346583306398	0.0038642782868537	0.248451123442361	0.242590261893937	0.251265134220467	0.206114402301533	59	210	298	269
755	0.00795607259051827	0.00859407638081784	0.248834729015084	0.195615913915276	0.250030276218329	0.206536305596551	26	91	360	388
756	0.00104625594539602	0.00276252355426319	0.24890432035712	0.207305723444085	0.24890432035712	0.207305723444085	453	453	135	235
757	0	8.62638320552596e-06	0.250030276218329	0.206536305596551	0.263941751187725	0.207942691616324	91	6	18	21
758	0.000384059852349836	0.000360477194901152	0.250786406792816	0.208915817686612	0.250786406792816	0.208915817686612	172	172	60	60
759	0.0909458284669585	0.0588499927735176	0.251265134220467	0.206114402301533	0.267856377019787	0.21042022522704	210	202	657	648
760	0.000687972245332898	0.00062455112918234	0.255948435345241	0.212007473712848	0.26382863612711	0.210714222599487	169	365	101	102
761	0.208008959139568	0.186867800517669	0.263536794114531	0.21200537418802	0.263536794114531	0.21200537418802	524	524	738	742
762	0.00582532080371963	0.00510586183715121	0.26382863612711	0.210714222599487	0.255948435345241	0.212007473712848	365	169	315	301
763	0.0926942576839418	0.0621093190960653	0.263941751187725	0.207942691616324	0.267855160521028	0.212159447324393	6	713	659	653
764	0.00421051687305143	0.0038225340202731	0.267855160521028	0.212159447324393	0.270844529077493	0.212650361870803	713	369	275	266
765	0.0112868262307753	0.0103055950868604	0.267856377019787	0.21042022522704	0.272925095166179	0.215056118069542	202	487	446	425
766	0	0	0.267926474378412	0.220188539839094	0.236082998487636	0.218067969173555	1	354	19	14
767	0.00843684138696351	0.00766871262150804	0.267945282379112	0.22069644248514	0.272169611665008	0.219698088633993	437	424	369	369
768	0.00991061730156739	0.025978730424993	0.270844529077493	0.212650361870803	0.267926474378412	0.220188539839094	369	1	398	581
769	0.000536818790976874	0.000487314004173843	0.272169611665008	0.219698088633993	0.272927335415134	0.220291914182308	424	58	82	82
770	0.000644315474961112	0.000584896945292401	0.272925095166179	0.215056118069542	0.267945282379112	0.22069644248514	487	437	97	98
771	0.0225201734373059	0.019231814917594	0.272927335415134	0.220291914182308	0.284622227569496	0.225328090854473	58	221	543	523
772	0.00313258377363809	0.00241928288784011	0.277148562259881	0.226206993573501	0.277148562259881	0.226206993573501	64	64	251	222
773	0.00428477777854876	0.00389019688140702	0.284204192899843	0.228856782706227	0.284204192899843	0.228856782706227	485	485	278	272
774	0.0414781873598463	0.0293253377711269	0.284622227569496	0.225328090854473	0.284762833872204	0.240999330925036	221	206	614	603
775	0.315177186715208	0.266374673757103	0.284762833872204	0.240999330925036	0.306649116774831	0.241610313882865	206	227	783	782
776	0.0220608076329685	0.0571737106507851	0.29448283565514	0.243688380429319	0.248451123442361	0.242590261893937	269	59	535	646
777	0.0123459591818259	0.0324438048943083	0.305334393407385	0.255622176359401	0.29448283565514	0.243688380429319	791	269	452	608
778	0.0565140887100555	0.0378613216268208	0.30652698436482	0.26376168432172	0.308168451039549	0.254975880832014	226	725	634	621
779	4.5371940700634e-05	4.71913273983376e-05	0.306649116774831	0.241610313882865	0.305334393407385	0.255622176359401	227	791	30	27
780	0.0200983491708463	0.0167697706909166	0.308168451039549	0.254975880832014	0.313418690662815	0.257975309118622	725	535	503	482
781	0.0207987618473767	0.0181463129698106	0.313418690662815	0.257975309118622	0.30652698436482	0.26376168432172	535	226	514	500
782	0.147950624798093	0.110378406791605	0.314333099679634	0.272310418784039	0.315177186715208	0.266374673757103	290	775	708	702
783	0.227463318410057	0.175087841710206	0.315177186715208	0.266374673757103	0.31735261973624	0.266446116681234	775	611	741	739
784	0.0213298170097796	0.0186340485547548	0.31735261973624	0.266446116681234	0.314333099679634	0.272310418784039	611	290	523	509
785	0.0354176403406359	0.0266460548607056	0.3327899478153	0.291559766563936	0.3327899478153	0.291559766563936	638	638	603	592
786	0.000471079190543525	0.000381699797727894	0.347201036395576	0.314947786041353	0.347201036395576	0.314947786041353	493	493	74	65
787	0.0271245806295033	0.0236696423022462	0.3560478768219	0.358140836088746	0.3560478768219	0.358140836088746	173	173	570	557
788	0.000388123237284284	0.000353208302295565	0.406136290796915	0.368971375254147	0.406136290796915	0.368971375254147	418	418	61	59
789	0.0207966941960062	0.0181451867714206	0.44270021372803	0.429855145523404	0.446249466703884	0.388265502092992	446	304	511	498
790	0.0242978859247705	0.0193718668774724	0.446249466703884	0.388265502092992	0.500325602698037	0.418331377568673	304	364	560	525
791	0.305334393407385	0.255622176359401	0.453911498806568	0.456359011815605	0.509755737330421	0.423577858244129	630	136	777	779
792	0.000808116672048606	0.000624089453187974	0.500325602698037	0.418331377568673	0.44270021372803	0.429855145523404	364	446	112	101
793	0.00200530696307006	0.00174884098698349	0.509755737330421	0.423577858244129	0.453911498806568	0.456359011815605	136	630	194	185
794	0.154237727292853	0.113960035688327	0.593016905663121	0.543661160077308	0.593016905663121	0.543661160077308	668	668	714	703
795	0.0311435931233564	0.025358347609421	0.64521311558861	0.580274934640145	0.64521311558861	0.580274934640145	200	200	582	576
796	0.0154121093088971	0.0197190278538875	0.79954015668821	0.690473303489544	0.79954015668821	0.690473303489544	171	171	478	532

==> data/5000c/rankTableHelp.txt <==
# a = bank only
# b = bank + 5k companies
# ai/bi = indexes of sorted a/b array (aai = sorted a array, bbi = sorted b array)
# ar/br = ranks of a/b array 
# xyi = x(yi) (x,y either a or b)


==> data/500c/AssetsDebtRank.txt <==
Assets_excl_equity	DebtRank	Bank
39214522748.2019	0.594774509931227	1
29733453978.2493	0.185871043338731	1
27680171580.7472	0.120318004085226	1
17033087077.9685	0.556227903660414	1
10454265337.1859	0.123190856743593	1
9990805355.27792	0.370260920998835	1
9481277719.37527	0.713545990719984	1
5635892479.44377	0.390131353869511	1
4215822364	0.43897381239485	1
3824088630	0.203004050611857	1
3461121407.78993	0.248092391661785	1
3083180014.55235	0.402948749731495	1
2951043985.48322	0.446254761324913	1
2803512010.28368	0.319937884793686	1
2743007931.82643	0.2729146908175	1
2476556090	0.200879900617505	1
2305910063.08122	0.217360020616038	1
1865771260	0.433640840938441	1
1695197608.26067	0.176010774274131	1
1651319204.06307	0.202875981750807	1
1546420835.841	0.227154797301504	1
1464397730.5795	0.235443929629817	1
1444904663.70054	0.0966025096239931	1
1418426134.35567	0.221268946516558	1
1381491279.45273	0.146900228707692	1
1214823431.20478	0.300190273158153	1
1202516530.61855	0.219065126308119	1
1159158170	0.264020216833904	1
1149409410	0.208282232501431	1
1099527289.1425	0.0215216351213289	1
961533640	0.197361469489248	1
891074190	0.221587632762812	1
868467392.787932	0.0263800383536242	1
866472807.527095	0.214428249700058	1
821736759.612794	0.215476036938895	1
800186735.751211	0.28073759933072	1
781768230	0.00893072297262974	1
778417927.107195	0.25037213742026	1
607099669.547436	0.0177490510730161	1
601172564.951946	0.228079313258402	1
536030511.314067	0.05460786643933	1
514152423.482709	0.0765915345948345	1
454681059.61918	0.0467683962615996	1
450805470	0.174422667273799	1
448076514.191661	0.238152908595465	1
431747340	0.131648345855571	1
407801697.66656	0.151896077124266	1
391801021.754537	0.184539554675067	1
381616851	0.0768471365201051	0
373021110	0.233914435254854	1
361821610	0.15834271431772	1
350816134.19627	0.0252805392401372	1
341089629.083492	0.103629341389831	1
332653590.13424	0.0507452675690784	1
326358281	0.0799121463894649	0
296745000	0.28460151324408	0
287258103	0.222076934953483	0
278715292.470671	0.0263970388345627	1
268386040	0.0855221501602868	1
266410238.182105	0.10941438747236	1
265941162.142674	0.0346958166654825	1
263226794.145748	0.229154481683931	1
257928200	0.200711638729524	1
250619960	0.0325138615310155	1
236511710	0.0396043175915042	1
228323318.835527	0.0527255195747898	1
223590447.486273	0.219247290403936	1
215574398.881835	0.275227672511931	1
214252885.240617	0.0060619043408678	1
200092425.695244	0.219286656838178	1
199596760	0.0681525589151128	1
196461030	0.0158328379256335	1
193944492	0.0115012336625387	0
192886232.521392	0.217852506054358	1
190457560	0.0133949982389701	1
187762320.751564	0.0349366019702831	1
185143680	0.000362323079111122	1
183710839.573574	0.0875457290112719	1
183668027	0.0258687153504377	0
179499347	0.320076210557461	0
176513730	0.0171683806327474	1
168267400	0.211869690805769	1
167808970	0.0675795553403473	1
161258280	0.01959263093223	1
156110940	0	1
153179869	0.127906955249796	0
150173955	0.0135722086326312	0
148468461	0.00956482256807091	0
145326113.305072	0.0293834530340839	1
145283083	0.0618358522001342	0
142464430	0.0185846154821461	1
139270000	0.212349922639539	1
139158480	0.00984057533962902	1
136950670	0.0428407928648189	1
135292800	0.0358892453759248	0
130991402.874807	0.0232551396421892	1
129407840	0.0757998855816865	1
129253022	0.00248510757708605	1
129015810	0.0451242128941758	1
126416326.978434	0.0200605310331726	1
123802274.910489	0.16401840398047	1
123202747.882908	0.00236837051630617	1
123040773.898766	0.0145136481559312	1
120959050	0.00981912000401122	1
120578219.977504	0.223345004384781	1
119609250	0.00696442083486492	1
119034643.107315	0.00484932987691672	1
118131210	0.0072279493538119	0
114435812	0.0268781710406423	0
114411460	0.152554298478469	1
112323270	0.00698847747930182	1
111986860	0.00429341549420362	1
111894362.340963	0.163335381571263	1
110084497.08281	0.0804085423428265	1
109793826.258694	0.0191437754143916	1
106591911	0.01182467246938	0
106237660	0.150282357803262	1
106056740	0.000156807479431439	1
105328070	0.0212457546431715	1
104551520	0.0195582600596367	1
104445459.718888	0.00828231578037192	1
104151245.040023	0.0119010049775477	1
104039080	0.0363301115541257	1
103616749	0.0626165200319795	0
103403410	0.11777243788336	1
102522260	0.0267949355702915	1
100700515.228937	0.0199041958654378	1
100456270	0.152900856526236	1
98123095.212453	0.00685176629611778	1
98080521.554859	0.00228568523557219	1
97569845.6376345	0.00111556226787525	1
97474456	0.0246155583197454	0
97373440	0.00234284282173875	0
97322507	0.110381552242566	0
96963005.2958529	0.146329390809172	1
96895090	0.0094380895068626	1
95218448	0.00473963660740626	0
95033822.2626808	0.0167885608198337	1
94808598	0.252227185468988	1
92521460	0.035246549889091	1
91092000	0.133252079710895	0
91069090	0.131278212930783	1
88737007	0.0287146471319728	0
88688000	0.0214875179231462	1
87919730	0.00852905396441567	1
86960112.0046186	0.0269938039413455	1
86596050	0.00446066733722911	1
86294912.6760257	0.00138491914795717	1
85970210	0.0102956491762026	1
85689360	0.00128052797214097	1
85121000	0.00228430938870308	1
84706649.3305395	0.0107197894943067	1
83900670.5505337	0.198281040163742	1
83698639	0.0696571921070787	0
83084192.0656502	0.0206149588142037	1
82574840	0.0226186216556641	1
82412221.0033405	0.00424639543006419	1
81902313.1490093	0.0151842487616011	1
81448974.2549143	0.0186801359624167	1
80768353	0.0284369555888746	0
80193160	0.0119735422203008	1
80075352.3394107	0.0943451802287093	1
80015271	0.00632220074430342	0
79640200	0.134358989623337	1
79275250.8922161	0.105500172123145	1
78567670	0.0112241161885242	1
78481190	0.00055484512395804	1
78189440	0.07036820314308	1
77773940	0.0165750021509073	1
77614648.787547	0.00749244193981413	1
77510800	0.106990964557153	1
77211459.228774	0.0021636019259684	1
77010447	0.00339972740269186	0
76522070	0.000483550919955081	1
76205560	0.00544536759737092	1
75789613	0.00279549024113746	1
75097950.466146	0.00662463792574822	1
75070030	0.00615372523660597	1
74616270	0.0157375999223514	0
74008000	0.00265431315030871	0
73634010	0.00502867789478349	0
73045870	0.00359546341316034	1
72532760	0.00120803840388053	1
71886368.675843	0.00575844797070799	1
71708000	0.0010977983349895	1
71445360	0.204544224674967	1
71115829	0.0273280049865313	0
69405064.2806315	0.00176332389139603	1
69341197.2875328	0.0103351514091942	1
69279040	0.0206982031757807	1
69147030	2.13089671019792e-05	1
68633342.9254159	0.00117488742764908	1
68052507.8466375	0.012923583535605	1
68026823.6487269	0.0134919203002856	1
68014605.410824	0.169454972158125	1
67784866.9347568	0.00872919362491437	1
67544836.8783513	0.00759938812928123	1
66822510	0.00376345134782224	1
66808940	0.0165858787823475	1
66014817.1848665	0.107470837180973	1
65803360	0.00656078338873144	1
65777060	0.116263761749751	1
65438336	0.00337434589478512	1
65337000	0.00885896747049777	1
65142760	0.0182473548435219	1
65043354.3974166	0.0165505469951312	1
64615592.1797985	0.00341927033277518	1
64230942	0.0130249274427744	1
63988910	0.00768189339340485	1
62833950	0.00207341825124231	1
62716320	0.264433814846977	1
62483700	0.0326617985534691	1
61993830	0.00139807444018537	1
61861893.8507742	0.131863892405665	1
61844290	0.0172028881127996	1
61661818.8394825	0.00388315081762165	1
61245000	0.00622968224830548	0
61223720	0.00276298085480102	1
60971671	0.0176365193387421	0
60947200	0.0252609058011518	1
60820840	0.019826534860219	1
60124765.2022654	0.00810695498384227	1
60031130	0.140299721631209	1
59622387	0.00397524658883248	0
59536243	0.019366374882217	0
58926000	0.00814727564233167	1
58783231.8647909	0.0906322678471662	1
58752310	0.00569523010701586	1
58287663.1170921	0.0950462029697174	1
58093690	0.021930849037544	1
57752320	0.000119314160938148	1
57737293.3235961	0.062461042961207	1
57278500	0.188846975907185	1
57256000	0.00420081153352205	1
56723110	0.00416419225350388	1
56722100	0.00348341711589535	1
56469030.9228873	0.165393312305533	1
56155590	0.00319878608411751	0
55893000	0.00170284269743701	1
55788200.6706386	0.00887599975916037	1
55748360	0.0242654078296444	1
55737176.58051	0.016790297869387	1
55713140.1217863	0.0109667914921328	1
55609500	0.0168915699877959	1
55525000	0.00658013674504473	1
55492206.3289853	0.125950404328441	1
55418874	0.222787780779306	0
54816100	0.0173842520897906	1
54585930	0.0892556354561043	1
54406640	0.00773450416902173	1
54139280	0.0859749742203326	1
53555030	0.110260548555619	1
53518990	0.00641102880935924	1
53515732	0.00535068440553377	0
53032720	0.0517000620528481	1
51891000	0.00294568829655489	1
51804830	0.0011012182844091	1
51438458	0.102323390673195	1
51209000	0.0426820453250226	1
50647149.7539577	0.031249340043032	1
50549530	0.0369140449545603	1
50177167.2349913	0.163567529759587	1
50055955.0854804	0.00260159444772301	1
49543223.4834451	0.00792956968815929	1
49412439.4360878	0.0189990491795836	1
49401970	0.0874502561907626	1
49355778	0.00265369128645601	1
49107709.8901267	0.245027418463748	1
49039963.4115205	0.119148337924236	1
48959800	0.0478393535452035	1
48695142.0345167	0.0840455556735325	1
48684530	0.117979951150612	1
48479826.0822685	0.0117636308573388	1
48354174.1120084	0.00542114255779243	1
48290510	0.00920003748826574	1
48261473	0.0214199159919183	0
48157330	0.0130121754692245	1
48032440	0.00379092468984121	1
47930240	0.000903907458893291	1
47839120	0.0298611984668274	1
47764260	0.0693009932619306	0
47527250	0.0178183087756605	1
47368000	0.0050524145725443	1
47293790	0.0407862863226046	1
47227260	0.00667064362777439	1
46311000	0.0134091638295679	1
46014000	0.0581624697437547	1
45995000	0.00321566339054732	1
45230720	0.00097032234476577	1
45092590	0.0179116993596977	1
44841669.2952842	0.00278844537793956	1
44500100	0.0114110669552501	1
44491780	0.0738333692814342	0
44423540	0.00351390082924564	1
44150820	0.0395614581307051	1
43860070	0.00472005531061907	1
43857010	0.0442279105953167	1
43771780	0.00886191771073457	1
43459600	0.0209786445470456	1
43207700	0.0375265204688808	1
43000700	0.00149655611571049	1
42467510	0.00541095358851007	1
42431512	0.0347962331239038	0
42392090	0.0585544200579168	1
42338770	0.0141609225387371	1
42141500	0.0137250326401057	1
42112182	0.00190357658306827	0
42036999.908881	0.0309946923167424	1
41764340	0.0107455972455438	1
41733830	0.00718184974164749	1
41513240.1319242	1.91426949978273e-08	1
41329774	0.0943431132464344	0
41137314	0.00836608601581249	0
41104250	0.00525820805160538	1
40838330	0.0107930187682032	1
40761030	0.00550781450888734	1
40493230	0.0074792023516001	1
40403659.7399039	0.00791234330507043	1
40163076.56216	0.201053093249005	1
40075270	0.0844635669658343	1
39890000	0.000419145533936841	1
39391000	0.0201527893073723	1
39377232	0.0018824619338846	0
39373020	0.0235039087870551	1
39336645.1740893	0.0134097122020502	1
38974800	0.0172970276495358	1
38823080	0.00481140124276824	1
38411451	0.00204931276989559	0
38322970	0.000274169922868974	1
38171710	0.00735182005830089	1
38098630.1565018	0.0787491920669499	1
38067520	0.0636764380684039	1
37996589.7629343	0.0020024774123722	1
37956100	0.118370909142288	1
37536040	0.00768040987111962	1
37384260	0.00178614964158366	1
37311060	0.0307356616666929	1
37095530	0.023632066831049	1
37045368	0.0212392386604046	0
36979060	0.0666141051034559	1
36804254.5240847	0.00862460186936041	1
36401000	0.0514585463726189	1
36276000	0.113286261897287	1
36079270	0.0143281672183091	1
35967729.8802194	0.00170738570489531	1
35771000	0.000651514923734603	1
35691280	0.205320836525054	1
35591900	0.00343082302152144	1
35529380	0.0992337695406912	1
35517736	0.00168516600604169	1
35454000	0.00804340488701517	1
35368710	0.0244003393958057	1
35010520	0	1
34729000	0.00161280106717347	1
34643960	0.0262529274149152	1
34635119.6623641	0.00453816617503584	1
34302139	0.0179235289049623	0
34004000	0.00886308493171765	1
33978290	0.0192585100213819	1
33739000	0.00694427152345863	1
33628990	0.00762765173208199	1
33594876.3882676	0.18702017444875	1
33518323	0.0340005634024147	0
33436896.7786168	0.00739205858260659	1
33433290	0.00592732579302739	1
33132675.3766678	0.00894531920459796	1
33104000	0.0149053622464316	1
32693297.6000298	0.0890870195123777	1
32624432.1285272	0.00534471318171602	1
32573661.046261	0.0154539813954978	1
32435980	0.065720747130761	1
32348790	0.000892093209671112	1
32106000	0.0105427731192467	1
32065500	0.0328788802423823	1
31846400	0.00752044391441789	1
31815920	0.0388512952078757	1
31634260	0.0125791277462804	1
31531400	0.0187752737978486	1
31438000	0.211070060569695	1
31153518	0.0459686298105155	0
31099960	0.00140594385736856	1
31060308.8894045	0.0937980283054668	1
31033730	0.00244830881584875	1
30998000	0.0407084810480641	0
30963199	0.0052590878174236	0
30907994	0.0115858514226425	0
30710362.1987564	0.0015832187995338	1
30466357	0.0809482251064456	0
30407117.9564475	0.131724858513652	1
30312830	0.018677102201674	1
30245330	0.00404179717598589	1
30055940	0.0400638886626502	1
30034557.4099982	0.0994632057242883	1
29967000	0.00160151587178094	1
29923000	0.00886388320834468	1
29838009	0.00430026266319654	0
29805140	0.0115898059280172	1
29717130	0.00457390571707574	1
29710130	0.0689271516871366	0
29628197.619649	0.0245437563980658	1
29496380	0.00228004343151033	1
29374930	0.0251574618036305	1
29337280	0.0722484030304794	1
29217410	0.00582159729849211	0
29201602.5130908	0.000237761973397227	1
29131000	5.74715147370374e-05	1
28878970	0.0777983432040104	1
28851730	0.00321483376994688	1
28850000	0.149915877292759	1
28837620	0.00519631533889783	1
28756000	0.00604914015561088	1
28738145	0.00609039010353326	0
28693488	0.142197901596606	0
28648100	0.000934394414699726	1
28431050	0.00369370617975844	1
28278000	0.00886410801386218	1
28016060	0.0250308256763274	1
27980000	0.0262542862648477	1
27933170	0.00305964505175795	1
27914580	0.0217966316061493	1
27894000	0.00770858849566006	1
27751340	0.11322178523852	1
27628150	0.0191275235543044	1
27600150	0.0198790377713571	1
27555167	0.00195914668774553	0
27506141	0.0268542070728391	0
27420110	0.000650556405787632	1
27382050	0.0054863288918713	1
27275461	0.0107237111338721	0
27275220	0.00389590158111838	1
27188000	0.000383473565605663	1
27005041.4685422	0.000260232687107261	1
26996000	0.0075296411542987	1
26924680	0.0284373972960501	1
26913390	0.00215407654380626	1
26882260	0.00527549616015838	1
26757920	0.0580392909951739	1
26750670	0.0187748001696331	1
26734910	0.00561584738705846	0
26647650	0.0207059728367148	1
26641607	0.00827014583105531	0
26601020	0.0244926947996128	1
26471597	0.0117142119490602	0
26463010	0.024012421463606	1
26454610	0.00886427369406857	1
26381930	0.00390735360927635	1
26207760	0.0517818982878812	1
26157050	0.00341875159311195	1
26069073	0.00218974694227527	0
26055845	0.00328994997301066	0
26042090	0.00208312208234015	1
25932510	0.00378413385026573	1
25921160	0.00580309184298875	1
25875580	0.0123746037620449	1
25874050	0.0108663423747276	1
25842300	0.0088644400381349	1
25836766.4442716	0.227545507896012	1
25802000	0.00217452360806987	1
25513300	0.00348495236979691	1
25398570	0.00863935037753127	1
25065310	0.00242744765868399	1
24960507	0.00657495244216992	0
24944000	0.0064363310720659	1
24871250	0.0262549481351517	1
24866050	0.00948328959913361	1
24816133.2691318	0.00793189783180119	1
24768280	0.00164633094656817	1
24580000	0.0614602435049192	1
24561140	0.00362164529279358	1
24477830	0.0889137045762271	1
24426610	0.0187763927063276	1
24381750	0.143904246779354	1
24328000	0.000512306118438859	1
24245020	0.0797035004395356	1
24244447.7922536	0.124481889681108	1
24240239	0.0244471887466462	0
24235000	0.00114395429407932	1
24222597	0.00312904722181526	0
24090970	0.00146661277366156	1
23969020	0.000628613256468292	1
23968300	5.64848215363481e-05	1
23857880	0.275355625799791	1
23833000	0.00889532613935037	0
23737570	0.137816916458561	1
23684486.9057068	0.00393918895777814	1
23584030	0.100112993111246	1
23491740	0.00271803582150149	1
23419030	0.000406405416774132	1
23296333	0.00693670052881644	0
23201030	0.0244113751827795	1
23141450	0.000381713672961892	1
23121680	0.000739375516046697	1
23033190	0.00464293304269775	1
22985350	0.00716436571134755	1
22969128	0.00298970289429983	0
22966580	0.0103726954848162	1
22932291	0.0133860622486455	0
22928940	0.0262549819090696	1
22845625	0.0215336852247274	0
22822000	0.00041330007133513	1
22796146	0.00171914574927869	0
22788000	0.00242568193055928	1
22727170	0.0049805611947184	1
22668435.5819859	0.00150021680165745	1
22662540	0.00519142993365844	1
22629970	0.00384240127678604	1
22614360	0.00886485068213663	1
22559000	0.00261866735002363	1
22454470.9867778	0.0021970297501896	1
22451124	0.00802585203207177	0
22372000	0.0114998218344837	1
22326645	0.0140010988581283	0
22268264.4681075	0.00535440878734262	1
22067380	0.00465042090736368	1
22024980	0.000421094359378536	1
21999860	0.000356098228672648	1
21935000	0.000608410253662155	1
21926000	0.0193283026097617	1
21685647.031735	0.145456958490871	1
21549450	0.26695597101044	1
21508196.6209496	0.043071142031078	1
21493364	0.0019254312304343	0
21393680	0.00132810948304333	1
21393610	0.00886501287469355	1
21391000	0.000489728887463221	1
21388910	0.000702492445077926	1
21377470	0.0380799038873118	1
21294501	0.0182949123882605	0
21230570.1301388	0.0193780620479108	1
21084810	0.000446612002772748	1
21082140	0.000707053221795529	1
21056000	0.00476081560434693	1
21035330	0.00928991082599362	0
20834970	0.0195480456254627	1
20769760	0.077203200776671	1
20751890	0.0770339700168418	1
20700347.838779	0.00542987521040619	1
20522350	0.00755030246203308	1
20461690	0.00886517413560802	1
20394713	0.0456668329714575	0
20366260	0.00237982964771518	1
20316000	0.00178591192089961	1
20307980	0.0053680774773015	1
20016235.7375739	0.00222774471706732	1
19968444	0.0034472365283123	0
19940749	0.0254737378943384	0
19784000	0.00235693749171196	1
19747123	0.0199285870513635	0
19675270	0.0671689095458685	1
19631000	0.000195116320249746	1
19587000	0.0021976772324428	1
19585860	0.00232886674339073	1
19455000	0.0259235863180491	1
19270000	0.0468261274175593	1
19243430	0.0414721381464434	0
19195000	0.00676519424066068	1
19144000	0.00199180499455779	1
19027000	0.0201556182578762	1
18866500	0.0083623971436856	1
18831750	0.00438435803922986	1
18726230	0.0058256410743581	1
18709010	0.0279705098704497	1
18706000	0.000126627268630246	1
18704021	0.00375638648389524	0
18699980	0.00127300251370501	1
18673822	0.00524258125201627	0
18583712	0.00837113849268651	0
18551572	0.00705157938700612	0
18504000	0.000209609914180681	1
18463460	0.00914510199305483	1
18451000	0.000502624869615378	1
18272780	0.0193280575245102	1
18241190	0.0187767337801025	1
18210500	0.00127727880821403	1
18164960	0.000346106441748913	1
18158096	0.0520944121646491	0
17914000	0.0489763081243636	1
17894000	0.0113805459546308	1
17814000	0.0262564049974422	1
17788000	0.0250428620357883	1
17785608	0.00403858021231021	0
17774064	0.208178330371618	0
17645881.3268253	0.00240668536542098	1
17643000	0.00274676635127034	0
17626000	0.00130607540087449	1
17595590	0.000146390351507252	1
17477630	0.00180975594582809	1
17472100	0.00110713624659524	1
17373000	0.00221598589934127	1
17368950	0.00350718397610056	1
17292000	0.0164368634787265	1
17226290	0.00328309354799719	1
17215050	2.27946390694676e-05	1
17212000	0.00283750566425959	1
17201040	0.00328298517535758	1
17184940	0.0949474498781608	1
17180216.7710547	0.000884975479034415	1
17162000	0.00741930623501386	1
17144013.4594511	0.0205809954998773	1
17069001	0.0111564715019675	0
17057160	0.00424361565342875	0
16935003	0.00224303601212782	0
16895000	0.0066742948950102	1
16868170	0.0268706705268142	1
16852311	0.0117096127433662	0
16789250	0.011155954066034	1
16776030	0.00769395922764856	1
16773510	0.0053700581659772	1
16755490	0.00227200939545476	1
16735117.3790504	0.0976810864983676	1
16676930	0.0193288929687682	1
16649000	0.00264555285170651	1
16584100	0.00127426255503209	1
16575000	0.00886570734454387	1
16571000	0.0262566603201944	1
16563000	0.00232208221292732	1
16528000	0.000838473765073433	1
16478020	0.296533621541052	0
16429924.6720596	0.143493129364465	1
16417000	1.01577902801796e-05	1
16404390	0.0187769249011703	1
16404000	0.0220349589564255	1
16392000	0.000353595789897812	1
16367307	0.0248677675783779	0
16321441	0.002946027821208	0
16316220.3631568	0.00214401083365785	1
16315270	0.00886573987071262	1
16302449	0.0188848909393734	0
16293100	0.00579891582045804	1
16214204.3784187	0.000395711128957806	1
16144280	0.0058845770177262	1
16068837.8505402	0.0249123447327746	1
16047323	0.00662542103256116	0
16023000	0.00343969858708986	1
16015900	0.0141194797548816	1
16006980	0.00199725323509758	1
16006550	0.00912347757192831	0
15988040	0.000638356016051965	1
15858561	0.00952373436276253	0
15854445	0.00377734871649835	0
15810090	0.00566891323639197	1
15795000	0.00145049620964369	1
15751586.5779516	0.00153722020788849	1
15734906.2517482	0.0148184883823404	1
15696920	0.000579969043733691	1
15668000	0.00163102007148114	1
15574570	0.219231705443261	1
15539607	0.0316331736783493	0
15433450	4.43816949365881e-05	1
15394990	0.119468349481854	1
15384390	0.102662111519665	1
15358950	0.00238592986759056	1
15317000	0.00062731571641857	1
15307010	0.0365199848680718	1
15273736	0.0337878476520716	0
15273000	0.0190537169624822	1
15216000	0.000247872577313011	1
15213000	0.000309216399589236	1
15197967	0.209550079708447	0
15175000	0.000228940851917228	1
15151000	0.00172159572934472	1
15119987	0.06596310960387	0
15019230	0.0397979260606845	0
15014970	0.00194727300006086	1
14900010	0.00187108009469801	1
14898990	0.00588469179577531	1
14842010	0.000548743739472182	1
14816000	0.00301075270301378	1
14764798	0.0460681394864877	0
14722000	0.00232591014783588	1
14641690	0.0250442196742791	1
14626260	0.0480858427001529	1
14614000	0.000197228368537384	1
14586000	0.00452308792169287	1
14552000	0.00886598380749945	1
14448910	0.00984090796498435	1
14429900	0.00269821021400573	1
14416958.143225	0.015966626053527	1
14386700	0.0851151890761445	1
14364000	0.00669296998880946	1
14306890	0.000247139908682032	1
14264507	0.00751395689437516	0
14192000	0.000150648404273254	1
14186470	0.000337996036822408	1
14182527	0.0178702518538217	0
14171220	0.019439269711177	1
14116000	0.000445990563755482	1
14053710	0.0614006698566195	0
14052000	0.000858999276622669	1
14014457	0.0104701118303652	0
14010020	0.00232900226473158	1
13969000	0.0186523676118237	1
13899000	0.008866073046407	1
13873950	0.00077726847039567	1
13785523	0.0106946999163612	0
13699000	0.00775027628677111	1
13658000	0.0021252936777483	1
13646896	0.0468219145503648	0
13606990	0.00221480660720663	1
13599380	0.0190539239908283	1
13557000	0.000879382185266628	1
13545000	0.032537905158833	1
13440482	0.0186446114577765	0
13427000	0.0250447516865201	1
13345339	0.0290356435291356	0
13315789	0.0278016561373324	0
13283010	0.000719094965671451	1
13235990	0.00294618783596809	1
13233882	0.0464502516654542	0
13200000	0.000491614828708926	1
13168000	0.0250448639129681	1
13096000	4.49596891639161e-06	1
13084980	0.00138481625545127	1
13055570	0.0187776391846065	1
13050100	0.0193293913961958	1
12961550.8060261	0.00515303061372692	1
12941000	0.00350722535799442	1
12892250	0.00455919266368794	1
12832000	0.000414523012749345	1
12789240	0.00297370572655025	0
12735000	0.000436403025720861	1
12716502	0.0113013304573791	0
12644741	0.00438695047327018	0
12622990	0.0625939332205219	1
12515000	0.0136176102334819	1
12459260	0.00154552018212487	1
12454165.5177988	0.00630736327663665	1
12430835	0.0107026596410493	0
12405020	0.000394663955246688	1
12396000	0.000336875313224729	1
12385000	0.0176784830985884	1
12370405	0.0136650242147254	0
12368000	0.0051829350974788	1
12336000	0.0125625120958344	1
12324769	0.04606273267892	0
12317000	0.0250452326570114	1
12276873	0.00444940154787305	0
12226581	0.00417932988438083	0
12214020	0.000438819514858364	1
12175000	0.00810371062333449	1
12089000	0.000837223373126033	1
12060000	0.00223373597299254	1
11969619	0.00731426768332782	0
11965000	0.0257647673415417	1
11964000	0.00101276280811396	1
11878930	0.00335471424797964	1
11878701.772778	0.0577448214254326	1
11815700	0.00492671971197391	1
11762000	0.0198810884456554	1
11706911	0.00507817064076145	0
11643870	0.00276365787162344	1
11598000	0.000723500417259246	1
11587150	0.0667303475531038	1
11564000	0.000528421222340697	1
11562000	0.000555022735980357	1
11515900	0.00166538069040255	1
11501000	0.00554189542135546	1
11398070	0.0262574088396183	1
11392184	0.00341353751383462	0
11362000	0.0262577302930151	1
11333000	0.00188036406622176	1
11305000	1.98233048540563e-06	1
11220810	0.00370132682062862	0
11208390	0.000952524731481933	1
11183401	0.00187986745524051	0
11164171	0.0280583453795336	0
11144000	0.000574879598957829	1
11042930	0.00261976457551806	0
11022000	0.0112993398640678	1
10897118.8599561	0.000969348528886861	1
10866477	0.00649264508974903	0
10837000	0.000869205742955405	1
10752912	0.00506488460745077	0
10739000	0.026326742935868	1
10697000	0.0250458597573005	1
10571050	0.00806643083947882	1
10524970	0.0192407041244174	1
10515020	0.00247455641216839	1
10503803	0.0194294701084663	0
10465000	0.000949690357010698	1
10438000	0.000570889597153943	1
10405200	0.313328054137144	0
10378698	0.0121513381538221	0
10312050	0.0382420044724155	1
10311860	0.0173811386084527	1
10270000	0.00338303349306399	0
10253000	0.0103581429467085	1
10246709	0.0072884242621233	0
10238000	0.0262579497932455	1
10215000	0.0949524796584242	1
10126000	0.0262579841779079	1
10124000	0.0058490817172354	1
10111000	0.0087948936548021	1
10071070	0.0074157159445466	1
10005140.6937716	0.0553365587040841	1
9945000	0.0279574620941255	1
9876040	0.00111933621358915	1
9847980	0.0152726268686054	1
9804000	0.000837753979677437	1
9795000	0.000713656110650434	1
9770744	0.00199299780467324	0
9767987	0.0101947729841924	0
9715515	0.0485865660044455	0
9655097	0.00689505796989352	0
9570000	0.00792277301190322	1
9547020	0.0074451090737428	1
9541000	0.000673726219867957	1
9514212	0.00420683757989107	0
9477000	0.0007451282736383	1
9400000	0.00052068597548696	1
9384000	0.000445411874416324	1
9379000	0.028027527704407	1
9333000	0.02504652564435	1
9319000	2.99749194062994e-07	1
9286486	0.0879263292346569	0
9240666	0.0406690489420903	0
9206000	0.00886671439126637	1
9205960	0.0062657720107242	1
9161040	0.00416547960588341	1
9144000	0.00383942926940313	1
9035918	0.0478141080598644	0
9018000	0.00886674008332551	1
8991027.80352738	0.0106694552880758	1
8989960	0.00267619531934932	1
8987006	0.0152358805665116	0
8898000	0.000510386804280009	1
8826843	0.0122334513620421	0
8812916	0.0080568839908393	0
8808000	0.00186116869153303	1
8804020	0.0201569258405834	1
8798050	0.000794922187055287	1
8748070	7.61926361832412e-07	1
8699030	0.00248757326401739	1
8641000	0.000904883593039091	1
8620980	0.000866701964484181	1
8601141	0.0553646459340901	0
8599000	0.004845294281559	1
8523990	0.00769432910036799	1
8508013	0.0108281327509308	0
8500517	0.00169203139149104	0
8477370.09136473	0.00688905081997301	1
8471078	0.00229556838386057	0
8448000	0.000102093593041976	1
8414000	0.000760205758146413	1
8413000	0.00886682276255839	1
8412990	0.000118859399987283	1
8409000	0.0262582993533377	1
8395931	0.0124392333765351	0
8360990	0.0190545734445694	1
8341460	0.00869927400998536	0
8263000	0.0250469892825713	1
8230090	0.0182983903467361	0
8212000	0.00170841472776374	1
8189020	0.000298101728163254	1
8101030	0.018779145035638	1
8054504	0.0101921308346625	0
7993465	0.00349372806977479	0
7964050	0.00888260192882917	1
7950027	0.0525067553058418	0
7935000	0.062723487585836	1
7868020	0.00158935192429814	1
7851710	0.0167527894871653	0
7829938	0.00561192639981146	0
7811236	0.0109836766891645	0
7721619	0.00466749496943289	0
7685516	0.0145649412312205	0
7661000	0.0190546008911487	1
7542000	0.0250473016967373	1
7542000	0.00886694179332177	1
7527000	0.000344698019419345	1
7488000	0.000294342721295568	1
7481129	0.00630555354836233	0
7470907	0.0244828661149902	0
7457000	0.000565900069009144	1
7343624	0.00228987818922432	0
7342000	0.0178800746469039	1
7323337	0.0173124598195675	0
7312367	0.0039079520914266	0
7263656	0.0285850709200013	0
7262000	0.025047423022627	1
7255010	0.00269842359377111	1
7195508	0.00262013311016448	0
7161895	0.00352670885204577	0
7152000	0.00395251806037388	1
7146000	8.62362461935918e-05	1
7144599	0.00304222624084607	0
7129000	0.0098084419359817	0
7125000	0.00279415232173774	1
7124000	0.000963637119547364	1
7109000	0.0262586038953201	1
7024000	0	1
7003000	0.0133800631119129	1
6989911	0.00987820531895195	0
6983285	0.0146469399776524	0
6969323	0.002065976100218	0
6958000	0.0412560656360213	1
6948107	0.00571136396057654	0
6935970	0.000276809574537874	1
6931699	0.00464464092555739	0
6919117	0.00336015423494945	0
6895000	0.000564403267619857	1
6890010	0.00749559442912087	1
6886285	0.00786027851114921	0
6882951	0.0123176235765855	0
6835990	0.00288836608294095	1
6828255	0.00211884801721016	0
6799617	0.00201443653491896	0
6791501	0.0253928184508869	0
6781970	0.00135929328643274	1
6772281	0.00834591076917652	0
6656000	0.000377071144392567	1
6645000	0.010015996452124	1
6638000	0.00185828294121904	1
6626000	0.00549357444801009	1
6625794	0.00695125186890859	0
6621000	0.00814975972839397	1
6576000	0.000435303942400643	1
6563050	0.119484124329485	1
6563000	0.000990402468557559	1
6557128	0.00374704610930564	0
6521579	0.0893246501480866	0
6480750	0.0160296624914813	0
6473000	0.00886708788274317	1
6459309	0.00349912209690896	0
6421000	0.00483970882345767	1
6381790	0.00988190362850216	0
6376718	0.209586063521016	0
6367226	0.0570994161707597	0
6288000	0.00139929586143884	1
6264000	0.00038096856376787	1
6250000	0.00020622187165984	1
6239000	0.0011093067338497	1
6225622	0.0233787428800322	0
6204010	0.00090011185550935	1
6197040	0.114250312389054	1
6188000	0.000587489369884229	1
6097164	0.00597780840100479	0
6096476	0.0126252272311342	0
6063000	0.00683164405413185	1
6056635	0.0649110707579727	0
6046839	0.00386884692330586	0
6023443	0.00703851931775784	0
6004000	0.0163483184242232	1
5993874	0.0046209928781223	0
5968000	0.000981627006189795	1
5964950	2.63479273225738e-05	1
5895458	0.00222171795054441	0
5857018	0.00486587139495219	0
5856873	0.0055807289863705	0
5768148	0.00522872157413257	0
5729000	0.000978631136882634	1
5728000	0.0194403603537309	1
5722050	0.000489473846624343	1
5699231.87878221	0.00732351957914462	1
5679210	0.00474164860696613	0
5675000	0.00175714330066429	1
5617000	0.00453742477048781	1
5602464	0.00323845221790899	0
5573067	0.0872510184823286	0
5539000	0.0262589263866483	1
5517000	0.000452906807687333	1
5502889	0.0179164803685217	0
5468040	0.0448535735822873	1
5423000	0.000296746053001348	1
5420509	0.0181362775737404	0
5387279	0.00221305432951707	0
5365798	0.00960677398437011	0
5317040	0.00227231604378164	1
5310000	0.000176548652628633	1
5277040	0	1
5159097	0.0070785878851761	0
5122973.03769752	0.00967380803640649	1
5089561	0.00193284914247246	0
5088030	0.0004817299681074	1
5044599	0.166034962961304	0
5036099	0.0155785310270866	0
5030000	0.00627657967499804	1
5007000	0.00525854295819079	1
5000000	0.0136586285089813	0
4964484	0.00184276940950796	0
4915390	0	1
4912000	0.00224431150462583	1
4844977	0.00334660960147627	0
4813000	0.000493373001031303	1
4743000	0.00391179663245089	1
4724083	0.00503657967939268	0
4707463	0.0038086256036545	0
4668000	0.0339734501491648	1
4657202	0.0299261442136742	0
4621695	0.00502346803839992	0
4614298	0.0132900002515131	0
4589769	0.0106936565549821	0
4575526	0.00226891039810232	0
4572281	0.0323016724668397	0
4572000	0.00213796758859317	1
4561970	0	1
4530746	0.00198072913965037	0
4460439	0.00361766518088065	0
4445540	0.283983602480772	0
4442271	0.00362500439965225	0
4391860	0.0138835984346082	0
4389101	0.0118494153767469	0
4369449	0.0808498610382164	0
4328118	0.00924745453834914	0
4292162	0.0207338650538834	0
4221105	0.00328800386527329	0
4077000	0.000640844802298876	1
4044020	0	1
3961465	0.0298093040531713	0
3947287	0.00810156420285708	0
3938015	0.00295941255701149	0
3932305	0.0807005210740826	0
3929000	0.0986755662199234	1
3910598	0.0575972568549658	0
3896697	0.00301097825094027	0
3893766	0.0105095626796242	0
3890225	0.0364759069452201	0
3827000	0.00886744948480963	1
3815978	0.0136039633422189	0
3800235	0.0616100081924039	0
3758687	0.00920494491868219	0
3739780	0.0273553629324992	0
3737023	0.00457954829778198	0
3733561	0.0054585631015636	0
3732796	0.00344601349785383	0
3661914	0.0433094141381864	0
3661547	0.00861532689991638	0
3649600	0.0212560569304444	1
3628468	0.00191281894087964	0
3607705	0.00668609522200869	0
3529185	0.00258185433863171	0
3525674	0.00611293001993189	0
3470350	0.00351996134826205	0
3469870	0.00544339743607599	0
3430699	0.0114269432316128	0
3383838	0.0260498382036326	0
3346572	0.00382605762853098	0
3309903	0.00831654546441332	0
3294970	0.00718340065619498	1
3286361	0.00601832326304727	0
3270433	0.0202122031812537	0
3258295	0.00235999446768726	0
3246107	0.0177701317931544	0
3236000	0.018778997270012	1
3192755	0.00305118768444468	0
3189391	0.00838638708458636	0
3137046	0.00492230485960604	0
3133960	0.0222764010944579	0
3118000	4.64229220769988e-05	1
3115634	0.110326753931405	0
3067720	0.00336542824129911	0
3033740	0.00970102164446509	0
2990000	0.00108040370639751	1
2981693	0.019077339295338	0
2963594	0.00353967326667443	0
2945348	0.0404302816167002	0
2940975	0.00395017500222511	0
2918855	0.00294083129146498	0
2913716	0.00278238618152086	0
2858000	0.0187892556759158	1
2849158	0.00746253796560276	0
2831539	0.00861771787031471	0
2815997	0.0168279455918434	0
2794879	0.00779134949146225	0
2766243	0.0168448725262465	0
2743030	0.0110346921675585	0
2733998	0.0110872944345164	0
2708000	0.000813859012067082	1
2705537	0.0134091381712801	0
2703840	0.0153965124400376	0
2700980	0	1
2700000	0.0808571313589192	0
2685536	0.0126672626428965	0
2669782	0.0113431723307277	0
2662799	0.0312362879469765	0
2656901	0.00732260756909672	0
2639266	0.00872584277571709	0
2628039	0.00268404174141846	0
2509466	0.021219238164041	0
2502953	0.198622990236449	0
2473731	0.00399281696992074	0
2473660	0.00221699945517597	0
2468165	0.00528752037729276	0
2466102	0.0111431071052454	0
2456505	0.00522760098799387	0
2418166	0.0238747496923373	0
2402814	0.105020699991348	0
2400000	0	1
2383617	0.00325657019795966	0
2343040	0	1
2330522	0.00315880648547188	0
2298892	0.0119973542189874	0
2243569	0.0251100618229395	0
2236644	0.0220960830392313	0
2205389	0.073224006800696	0
2185868	0.00227852530911004	0
2177418	0.00348881637525576	0
2176695	0.00552609052513524	0
2163444	0.00788316782958299	0
2157154	0.00901430702011591	0
2138000	0.000976760164079471	1
2136622	0.00395772516633252	0
2133442	0.0185059911105232	0
2127529	0.00165882066140752	0
2112157	0.00542136416528552	0
2090521	0.00321986254371226	0
2072201	0.00685347342706575	0
2060847	0.00436281338998257	0
2048398	0.0373633618716383	0
2032865	0.0349292146182948	0
2011896	0.00337225050344558	0
2009058	0.0439056229217238	0
1949394	0.00369332282887714	0
1887311	0.00299642531693114	0
1828213	0.00355813266495014	0
1815027	0.0251737056292264	0
1809596	0.00240791167359554	0
1794816	0.0326244385947333	0
1789838	0.0881750797171099	0
1782393	0.0430292977804585	0
1775000	0.000285343161720185	1
1756246	0.0132940910388663	0
1688006	0.0020545005249646	0
1686679	0.0081220805538133	0
1680879	0.00210778705882395	0
1674524	0.0019623331738695	0
1667516	0.0833789966880965	0
1663372	0.0051212406779799	0
1641967	0.0243860468037485	0
1637023	0.0180937592236303	0
1629507	0.017500955519372	0
1613173	0.00242436537400329	0
1607873	0.00319532758346258	0
1601584	0.0017262277301071	0
1588846	0.0103013203437792	0
1583655	0.0153996877698766	0
1580910	0.00884325432550457	0
1579633	0.00587636310435646	0
1578515	0.013681437117143	0
1572922	0.0135898943944378	0
1559766	0.00336167334466178	0
1538316	0.00319784498129722	0
1525422	0.00998140151169182	0
1524629	0.0139150243649284	0
1523431	0.00823845465644125	0
1522770	0.00175827818837795	0
1522568	0.00329108117477026	0
1504953	0.00650007459361544	0
1489223	0.113455922781491	0
1481415	0.0396807570000439	0
1480784	0.013137206353519	0
1442455	0.013483414250277	0
1435716	0.0203893944573645	0
1428283	0.153182301361605	0
1412845	0.00452174014214195	0
1398705	0.00461250269145387	0
1392433	0.0418154196413595	0
1391494	0.00287822687418927	0
1378010	0	1
1374055	0.00716355823717447	0
1369049	0.0142601219637372	0
1361541	0.0113113061408154	0
1360717	0.00290062058370891	0
1355673	0.0043643581201937	0
1328651	0.00408533814585297	0
1326949	0.00896190906860925	0
1307289	0.0100543221944798	0
1300107	0.00327632433389922	0
1284791	0.00378563417989586	0
1277453	0.00547883454415383	0
1271315	0.00976083132621112	0
1264689	0.0156291015382137	0
1260875	0.00763333549591462	0
1250823	0.0329759725181163	0
1247538	0.0303301050481596	0
1237795	0.0047462105704373	0
1214762	0.0065460906968314	0
1196085	0.00503290902046649	0
1193155	0.0182045490317637	0
1180045	0.010902092720873	0
1180033	0.00467823746117134	0
1174222	0.102532731431245	0
1171447	0.00595853406377441	0
1170678	0.00301194349113982	0
1169815	0.0118405901080278	0
1145000	0	1
1142938	0.0116538798962247	0
1134366	0.00407575983795587	0
1133910	0.00463182574187463	0
1133399	0.00290172960119595	0
1132163	0.0216625165068844	0
1115494	0.00673689919574923	0
1112870	0	1
1111270	0.00530015979381281	0
1110586	0.0275047138636728	0
1100209	0.016597159967351	0
1093642	0.00182682501170206	0
1091653	0.00214987127168122	0
1089010	0.000700276654024668	1
1078257	0.0188414155801614	0
1075627	0.0358755930608673	0
1075376	0.00184703124649073	0
1073432	0.0029700864835426	0
1070518	0.0026134267527967	0
1066343	0.0287042627102957	0
1066317	0.0100009887585175	0
1050206	0.0111523427875397	0
1050047	0.00913396905213069	0
1034000	0.0101998266039061	1
1026983	0.00192901020383603	0
1022000	0.0211049220068713	1
1012506	0.00363715300875797	0
1008881	0.00963612211156816	0
948611	0.00203848491218383	0
927880	0.00289244234808429	0
914095	0.0116156974951308	0
911600	0.00444973833847054	0
907718	0.00364869552555038	0
906410	0.00362214950058929	0
903804	0.0433577362978357	0
892039	0.00232448863889527	0
889349	0.0110862402203161	0
886821	0.00341648592225963	0
885345	0.00716432686394092	0
885123	0.00946204445023096	0
873858	0.0099417779833871	0
869372	0.00676209300737917	0
864708	0.00171656906971573	0
853831	0.00190926257336973	0
846219	0.0026359200214544	0
836473	0.00710572157890718	0
830177	0.0216277448007706	0
824207	0.0100290776533583	0
819009	0.00359963254081206	0
816296	0.00548413813190439	0
815368	0.0205751393604897	0
807217	0.00252593167659737	0
804830	0.00513533950186643	0
803277	0.00180478408458045	0
794779	0.0021255924586739	0
788199	0.00253383399257062	0
784942	0.00330054900272511	0
779611	0.00336137780473998	0
777801	0.00902430511375329	0
772596	0.187742888344	0
766090	0.00760374377870774	0
764606	0.0475715560690686	0
762442	0.00533928841104507	0
759345	0.0184674122919122	0
757454	0.00212574741336309	0
755664	0.00529967094140456	0
754478	0.00322668147995758	0
754031	0.00732274420151851	0
726000	0.0228280274851419	1
725573	0.0152983883655043	0
720379	0.00607409556967357	0
718401	0.00456031655080451	0
717336	0.00375755761100171	0
716568	0.0026105538940221	0
712916	0.0176060853566206	0
711615	0.0093392474453097	0
702783	0.00448250229295166	0
697887	0.18679199797375	0
690821	0.0165814726774589	0
688239	0.00586218776730126	0
684664	0.00758024064029449	0
666961	0.0362172240022367	0
664513	0.00662776910527021	0
657213	0.0238848788163208	0
656142	0.0152477626653191	0
649096	0.00861006826837676	0
640875	0.00902531343414545	0
635967	0.00408695622227481	0
634803	0.016158811102918	0
634097	0.0169458706257082	0
625205	0.00594877940079295	0
619076	0.0138100692687446	0
606564	0.0264137464594014	0
588610	0.00733135880697779	0
588571	0.00454361425999704	0
583890	0.00302906623656432	0
581718	0.00741245733260484	0
580162	0.00887820051177506	0
577942	0.0177440540174097	0
567867	0.0118271539336822	0
565082	0.00234297936800959	0
554884	0.00385134223240674	0
542068	0.00196250470643218	0
521583	0.0110122483760057	0
515197	0.00798627245607125	0
507396	0.0484308279887079	0
504459	0.010105992832452	0
500065	0.00479122848089905	0
500000	0.474508923079131	1
495791	0.00466857168262459	0
492293	0.00242157169804525	0
492000	0.0112664578769356	1
491069	0.00327250889785313	0
490931	0.0154854567446739	0
487630	0.00343861254533051	0
486868	0.112184194004418	0
486849	0.0142758550583148	0
486025	0.0134743731069683	0
479343	0.0029194264314569	0
472798	0.0638999155047657	0
466357	0.0192440941202583	0
466248	0.00655456397669153	0
462539	0.0107246785780646	0
461011	0.0176085009285097	0
460531	0.0454181538716387	0
457243	0.0203892671361052	0
456077	0.00815042028213656	0
450078	0.00353241771080839	0
448816	0.0915081782117868	0
440843	0.00609735050574137	0
439435	0.00805650517832395	0
437034	0.0175021759754428	0
433041	0.00396897955573924	0
424669	0.00283464766435824	0
421645	0.00841124966264595	0
420151	0.00173279098245447	0
420009	0.029393835593517	0
417547	0.002588282835244	0
415598	0.0235726565488668	0
414163	0.00337536279211713	0
408998	0.00814174309334726	0
407895	0.00868648319246572	0
405275	0.00168115161667853	0
402252	0.00314246841621302	0
399138	0.00735192261170266	0
398568	0.00168681283089942	0
392347	0.0334728213575601	0
388768	0.0260032864986057	0
388554	0.00177137223299442	0
385364	0.0126509567495331	0
382980	0.0634339808051283	0
379454	0.0258599504498709	0
379043	0.0317070142317709	0
378386	0.0424452170934116	0
378313	0.00231175923107258	0
375636	0.00626627898379522	0
374002	0.00196413540208965	0
369079	0.0154244067707336	0
363235	0.00521691734459177	0
361411	0.00313301143974954	0
359446	0.0119081791247364	0
356581	0.00211326466238888	0
352566	0.00237861977190697	0
346339	0.0262751626048211	0
341407	0.0054056327510867	0
340696	0.0813898377723091	0
340506	0.00340577438319798	0
338993	0.0487807184195912	0
338541	0.00241387208377522	0
335926	0.00455365121963033	0
333380	0.00325235122408468	0
333192	0.00182113682822787	0
332151	0.00552132453786216	0
330900	0.0457228731218157	0
324541	0.0371177011589539	0
323933	0.0103050296054924	0
320017	0.00316139602080075	0
319155	0.025528149234218	0
319050	0.00350994331195265	0
318495	0.00638475925864622	0
316856	0.00403580027125316	0
316628	0.0242887501552266	0
315887	0.0120258203177291	0
314544	0.00487109978929349	0
313185	0.00278990984414071	0
312775	0.00893975269607842	0
311066	0.00865355287416665	0
310074	0.00277935466288119	0
309699	0.00508523561613078	0
308598	0.00308075423395371	0
306860	0.049947475081896	0
305270	0.0288628153186314	0
304728	0.00783188071744095	0
301720	0.0108837660807203	0
301497	0.00774862582582401	0
300368	0.0086451107667144	0
294015	0.0166225553727741	0
292565	0.00185560783165133	0
291672	0.00268572422802153	0
291419	0.00183763518734131	0
289838	0.0176790791899887	0
287550	0.00308775751252657	0
287337	0.00351918737495749	0
285591	0.00274316484391759	0
284904	0.0180067695920519	0
284106	0.00343507393535149	0
275266	0.0176875060830264	0
271629	0.0149076044291439	0
268196	0.0088642152818833	0
265671	0.0075556832662508	0
264517	0.0115170585923708	0
255680	0.00177747291422676	0
254399	0.00288151440241187	0
252351	0.00283818269102766	0
251735	0.00197031074647338	0
251097	0.0166822324396615	0
250185	0.199970412601912	0
248879	0.00638356156863771	0
248276	0.0417859124130606	0
237967	0.00272803779518531	0
236354	0.00258970538784168	0
232225	0.0166922220736905	0
231234	0.00242285736231845	0
230648	0.00735607286180963	0
227781	0.0148163708061108	0
226798	0.00168623248180554	0
226774	0.00192592923023058	0
218970	0.00310463895062056	0
217151	0.00662284149360258	0
216452	0.0724074700849589	0
215047	0.00745584566059174	0
214532	0.00214481682482089	0
213793	0.00734534020244397	0
211414	0.0151672631056975	0
211000	0	1
209574	0.0321639443721926	0
208000	0.0328542648645464	1
207151	0.00606383502212764	0
205721	0.0159506671706231	0
205000	0	1
197714	0.00201838035820724	0
197394	0.00478987340962075	0
192303	0.00484425527373714	0
191565	0.00876291339505449	0
187957	0.0195048581005742	0
185782	0.0221987838340449	0
182627	0.208882437095971	0
182540	0.000767851032427217	0
181142	0.0181503300262195	0
179811	0.0130933317089099	0
179463	0.00824518398555292	0
179000	0	1
178909	0.00874027604212176	0
176059	0.01052716766391	0
175803	0.0133599829828933	0
175087	0.0684650393178728	0
170566	0.007026668683502	0
169369	0.0149401708026356	0
167559	0.00285501744885981	0
166471	0.00400844482591911	0
166278	0.00479252582386432	0
163907	0.00564806470379653	0
160958	0.0170381816006315	0
160726	0.0146815108796018	0
159068	0.0081420210570595	0
158612	0.00368972098144622	0
154922	0.00165796421011695	0
151968	0.00872855299541098	0
151469	0.0833839258549105	0
145092	0.0170073237634849	0
145063	0.00286740221735521	0
145011	0.0020364825208787	0
142090	0.0202485515302026	0
137538	0.00794793768906852	0
136567	0.0120829460054605	0
136562	0.00475794618977609	0
136162	0.0127193741804399	0
135988	0.00189117385432568	0
134882	0.0177076260666316	0
133555	0.00410277642401927	0
132993	0.00125216416304062	0
132645	0.0742755619458497	0
129688	0.00503583663958736	0
129065	0.0020954544384531	0
128749	0.00782959420770496	0
127509	0.00284792726670011	0
123937	0.00328029882877509	0
121683	0.0107260702735157	0
120868	0.0122808788214207	0
120707	0.0190805407043998	0
120278	0.00431712822289717	0
114405	0.00204467676920661	0
114330	0.0025065281295477	0
111777	0.098597031093573	0
110643	0.00890459378141857	0
105820	0.00420374241560109	0
105339	0.00682833158070114	0
105249	0.0107403545665359	0
104780	0.0103066581049805	0
104290	0.0168676804644498	0
103000	0	1
101523	0.00498423103167596	0
100597	0.0020343326763385	0
100200	0.0229095363460062	0
98728	0.146847022530672	0
98651	0.0250501493517823	0
98203	0.00321517045617902	0
98073	0.0045100207127216	0
97623	0.00310465185081294	0
96190	0.00460684683445477	0
95996	0.00844528070630771	0
95978	0.035223914361091	0
93773	0.00178552149945515	0
92026	0.00633107968301849	0
90207	0.00485288536438242	0
88244	0.00590492760939901	0
87481	0.0526645512611882	0
84335	0.393819183217154	0
81490	0.00223843013204045	0
81052	0.00194057439586659	0
79803	0.0238790953443024	0
78970	0.00699112533878214	0
76568	0.02350777567531	0
76000	0.0010579275186533	1
75933	0.00446342154328117	0
75130	0.00352367356753235	0
73328	0.00448741438146163	0
73000	0.00299144160745604	0
72901	0.0122607251329959	0
72529	0.00739437362764895	0
69794	0.0776126823807625	0
67347	0.00523480693663156	0
67304	0.0503622574822517	0
66400	0.00757649694601534	0
65913	0.00348163310303453	0
64213	0.0119059192632339	0
63758	0.00571473203412822	0
62743	0.00315232411214638	0
61506	0.00180869876361273	0
61235	0.0179278851490183	0
60913	0.00249970494634419	0
58171	0.0121077180275808	0
58048	0.0236099626063207	0
57922	0.0157958777096876	0
57697	0.00219005558674659	0
56853	0.00520829907465053	0
56362	0.0563647755109747	0
56352	0.00474663511569506	0
55276	0.00352552780128415	0
54942	0.0182360791190924	0
54538	0.143930567881372	0
54221	0.0371244693882962	0
53505	0.00251247841404743	0
52284	0.022358861068491	0
51699	0.0172020399194938	0
51258	0.0021734488501604	0
50446	0.00216349006742924	0
50405	0.0018300825389273	0
50302	0.0108264750994812	0
49465	0.121448648728625	0
48614	0.00328286026001486	0
47940	0.0150656221944677	0
46601	0.013561654088939	0
45877	0.00811451245565847	0
45505	0.109214049138319	0
44982	0.0296462452574893	0
43456	0.00345069407281617	0
43342	0.00294060434005565	0
42762	0.00905621069624984	0
42000	0.00941769397839221	0
40239	0.00410503344229308	0
40095	0.00467218763990216	0
39981	0.0146568097600893	0
39725	0.001735326399723	0
39573	0.00232987075553527	0
39297	0.00584100283669153	0
38848	0.00593671210820595	0
38394	0.00308937655916646	0
37629	0.0284661379729023	0
37018	0.00507623992716769	0
36839	0.118695128096136	0
36144	0.00597816978264159	0
34977	0.011269316402736	0
34048	0.00632244191163777	0
33750	0.0276388704418718	0
33320	0.0730198655064972	0
33317	0.0190023479616779	0
32300	0.0229902897925035	0
31964	0.0077464704049406	0
31520	0.0244490002342265	0
31488	0.00679406737614954	0
30025	0.0226044571438277	0
29822	0.0132742029343038	0
29563	0.00186089750517172	0
29234	0.0108801633544262	0
29234	0.0108801633544262	0
29172	0.0248548995567127	0
28842	0.00414342934549628	0
28263	0.0798959843910315	0
27409	0.0127257775129025	0
26477	0.016379023710784	0
26456	0.00387368072091083	0
26398	0.0206459127096145	0
26119	0.00709671090219612	0
26028	0.104612530731413	0
25892	0.0202255439922694	0
25415	0.0130564863763344	0
24705	0.00689677303257388	0
24592	0.00750332258549387	0
24533	0.0148297478440246	0
23423	0.0998277038997034	0
23174	0.00185685452227111	0
23000	0	1
22703	0.0771000362404319	0
22542	0.00278694546802471	0
22138	0.00643447556803527	0
22003	0.00325105095566952	0
20941	0.00340553493795663	0
20905	0.0426820132215093	0
20541	0.00356554417574631	0
19899	0.00397798322016604	0
19265	0.0345571763531155	0
18825	0.260916484711225	0
18291	0.0109995333525966	0
17480	0.0453030831737708	0
17480	0.0453029885623684	0
17364	0.00881573955401007	0
15884	0.00373498465040104	0
15704	0.00432418602899866	0
15644	0.0355054129724844	0
15488	0.00486380717919747	0
15266	0.00809335698403027	0
14972	0.0186009485969988	0
14051	0.00225858910351473	0
13940	0.00710356404994579	0
13371	0.00391731434110447	0
13253	0.0133322932751978	0
13138	0.00131272419654572	0
12699	0.00243146849313749	0
12444	0.00196576324844603	0
11719	0.00187670175404131	0
11468	0.0031731746700483	0
11390	0.0053579341757602	0
11267	0.0039870737772011	0
11249	0.0213843634135139	0
9784	0.00303466950907643	0
9542	0.0171596045726412	0
9512	0.00379431341659619	0
9465	0.00347628910216738	0
9300	0.00866320345344709	0
9000	0.0995466315228884	1
8935	0.178970284085287	0
8681	0.00428184667758696	0
8573	0.00626854468587196	0
8252	0.0022929617878454	0
7984	0.0455659131834342	0
7942	0.00205748954757704	0
7351	0.00343522214290195	0
7281	0.00191642801344759	0
7227	0.00309027803219241	0
7168	0.0235969609093629	0
7064	0.00576271472238404	0
6823	0.00454095616544064	0
6609	0.00612617714364747	0
6528	0.0277309410117101	0
6347	0.00823500072952987	0
5895	0.00378112584589447	0
5672	0.0045923139651399	0
5363	0.0022431423055093	0
5298	0.00648662048393345	0
5231	0.00203688043300223	0
5029	0.00912061612896527	0
5017	0.0188717788415067	0
5002	0.00930549768278051	0
4683	0.0164255443425781	0
4464	0.00183484974045842	0
4356	0.00212738376817332	0
4311	0.02118640439271	0
4274	0.00421244688347612	0
4272	0.149975382228058	0
4250	0.0181710980053762	0
4182	0.00195403053253391	0
4040	0.00731674527490478	0
3997	0.00610068941520203	0
3795	0.065819420620405	0
3702	0.00231580097934008	0
3436	0.00199649567794509	0
3387	0.0072872851462622	0
2825	0.00505276888564872	0
2649	0.0021423110437063	0
2630	0.027338554138636	0
2426	0.0160939396847793	0
2417	0.0186581241564013	0
2182	0.0401068450508861	0
2173	0.00452510008006898	0
2133	0.00272720026729605	0
1942	0.0313425558448361	0
1782	0.0114370139630687	0
1642	0.00494025224053057	0
1580	0.00694576334423274	0
1528	0.00284958911779992	0
1416	0.115037097089921	0
1288	0.00186110606421996	0
1239	0.0641259904739354	0
1174	0.00499251167283821	0
1144	0.0108365852144924	0
1132	0.0333154307765205	0
1079	0.00382281950113409	0
1034	0.00724792387320105	0
1034	0.0635406802523192	0
946	0.0181373928396921	0
941	0.00948225673286995	0
897	0.0347974376244848	0
869	0.0301673830514718	0
856	0.109392708852125	0
808	0.0156765044350797	0
768	0.00316952916271479	0
755	0.00968771927851995	0
743	0.00298671007325714	0
571	0.0028750720056887	0
520	0.0751945115851211	0
514	0.00490268319821859	0
356	0.00641766151150859	0
325	0.00171371715827744	0
291	0.00368363292173598	0
187	0.00518791888345358	0
146	0.00397804679863743	0
140	0.00564583494043806	0
125	0.00773628168054588	0
101	0.00260630984597834	0
77	0.00614842846232454	0
44	0.00924692163362358	0
0	0.233231504887766	0
0	0.065057200820925	0
0	0.361155384785736	0
0	0.14157687074771	0
0	0.0635116294368153	0
0	0.0263321092303702	0
0	0.0509740921781954	0
0	0.0603182261902477	0
0	0.011376463372912	0
0	0.0467662737364726	0
0	0.0462111152886076	0
0	0.0182538568355664	0
0	0.0841147099167541	0
0	0.0118762373177061	0
0	0.00926425892997279	0
0	0.0215364799631294	0
0	0.00755552853347619	0
0	0.0540524758028205	0
0	0.00693050723403547	0
0	0.00658537369987367	0
0	0.00806403845094478	0
0	0.0129216232748224	0
0	0.0314130061570794	0
0	0.0341331696393224	0
0	0.0811806399859728	0
0	0.0134252882577006	0
0	0.0341986607732008	0
0	0.0111285275591349	0
0	0.00430816525067878	0
0	0.0978130155010102	0
0	0.0112749604476607	0
0	0.0266218967199774	0
0	0.0234649904297105	0
0	0.0101397314807427	0
0	0.0161255081757876	0
0	0.0130987400997861	0
0	0.00996556062218063	0
0	0.00347969336989308	0
0	0.00831218901200471	0
0	0.00821948868529206	0
0	0.0133809212703085	0
0	0.0353920248065671	0
0	0.00295256304845016	0
0	0.0227562389183969	0
0	0.0341109296865094	0
0	0.0456918495858488	0
0	0.0456401159850713	0
0	0.00282135738810364	0
0	0.00365346823611679	0
0	0.00801741190567107	0
0	0.00451240801211561	0
0	0.0026743688627068	0
0	0.0232275236617575	0
0	0.00257903775838534	0
0	0.0138748885827605	0
0	0.00619449633231573	0
0	0.0204796672333735	0
0	0.00227474534153614	0
0	0.00604113253612695	0
0	0.0180655940252912	0
0	0.00840291491535536	0
0	0.0173031531445875	0
0	0.0099368130573713	0
0	0.00215624670715803	0
0	0.00213613441750404	0
0	0.00207173883950797	0
0	0.00205843768281952	0
0	0.00205182017819561	0
0	0.0181298877300775	0
0	0.00294546224561491	0
0	0.0348450949596396	0
0	0.00265337457749843	0
0	0.00187066413506039	0
0	0.00221822487485453	0
0	0.00180756492623005	0
0	0.00179124987022736	0
0	0.00474074653211178	0
0	0.00183005065390746	0
0	0.00467686621289545	0


==> data/500c/BilanzsummeDebtrank.txt <==
BalanceTotal	DebtRank	Bankcount
53047351000	0.233231504887766	1
8752878000	0.28460151324408	3
5005820046	0.222076934953483	2
20149080600	0.313328054137144	2
3237805208	0.166034962961304	2
4686616198	0.0943431132464344	1
3448818286	0.153182301361605	3
3908628681	0.0893246501480866	1
2247972027	0.142197901596606	2
1908001842	0.0799121463894649	1
4085039282	0.113455922781491	2
1635025419	0.110326753931405	3
797688688	0.0768471365201051	1
645242014	0.178970284085287	2
5000264445	0.109392708852125	4
2341889114	0.393819183217154	1
4222446005	0.222787780779306	1
879813667	0.0696571921070787	2
7605923993	0.127906955249796	4
4736472924	0.065057200820925	1
1543187631	0.0618358522001342	1
488723598	0.361155384785736	1
2184809975	0.320076210557461	2
2837713454	0.0738333692814342	3
720796682	0.296533621541052	2
1434165615	0.14157687074771	1
894304151	0.0872510184823286	3
490112449	0.146847022530672	1
987776379	0.0475715560690686	2
724270478	0.0468219145503648	1
1294591507	0.06596310960387	2
3312171450	0.0464502516654542	1
1881258044	0.0424452170934116	1
1236716337	0.073224006800696	2
1761795084	0.105020699991348	1
1284509610	0.0202255439922694	1
716261335	0.0397979260606845	1
946158226	0.0626165200319795	3
336732891	0.283983602480772	1
1123364821	0.209550079708447	1
1152101323	0.0347962331239038	1
999712840	0.0520944121646491	1
819372130	0.0340005634024147	1
13158699000	0.133252079710895	1
1189126404	0.0459686298105155	2
1377178603	0.0457228731218157	2
1499929724	0.0635116294368153	1
42606304	0.18679199797375	2
1012141304	0.0373633618716383	2
268698270	0.0684650393178728	2
1129898130	0.0570994161707597	4
862631153	0.0478141080598644	2
877740130	0.0404302816167002	2
804048925	0.0396807570000439	3
1157338973	0.0284369555888746	1
269003327	0.04606273267892	2
1068944778	0.027338554138636	1
6495176564	0.0273280049865313	1
856192066	0.0263321092303702	1
2918693900	0.0258687153504377	1
582566183	0.0414721381464434	4
206387361	0.0253928184508869	2
1081148640	0.0254737378943384	1
515020993	0.0268542070728391	2
336784678	0.0246155583197454	1
2535043165	0.0244471887466462	1
708040293	0.208882437095971	1
696370639	0.208178330371618	1
937907351	0.0333154307765205	2
395581943	0.209586063521016	1
687334694	0.0226044571438277	1
1283745838	0.199970412601912	1
212671200	0.260916484711225	1
602203180	0.0215336852247274	2
1605930181	0.0212392386604046	1
977751916	0.02118640439271	1
313826109	0.0298093040531713	2
324814858	0.0321639443721926	5
12358795500	0.0358892453759248	3
422196941	0.0203893944573645	1
1259447352	0.0194294701084663	1
443137456	0.0273553629324992	2
462510951	0.0186009485969988	1
859760503	0.0809482251064456	2
274219156	0.0509740921781954	1
1446422666	0.0188848909393734	2
199073426	0.0188414155801614	2
1570682583	0.0603182261902477	1
2980266754	0.0248548995567127	2
667403727	0.0175021759754428	2
744242741	0.0172020399194938	1
262958871	0.0455659131834342	1
113738750	0.0170073237634849	1
168053430	0.011376463372912	1
162251331	0.0238848788163208	3
454552679	0.0467662737364726	1
517413910	0.0166822324396615	1
832974926	0.0484308279887079	1
774505774	0.016597159967351	1
307191478	0.0453030831737708	1
307190838	0.0453029885623684	1
448605922	0.0160296624914813	1
135954750	0.0433577362978357	2
777469385	0.187742888344	1
328660164	0.0153965124400376	4
203590227	0.0430292977804585	1
607825032	0.0290356435291356	3
619172402	0.0149401708026356	1
191004053	0.0177076260666316	2
166930238	0.0417859124130606	1
1756494074	0.0287146471319728	5
172122222	0.0485865660044455	1
215030284	0.0771000362404319	1
470265215	0.0154244067707336	2
192103439	0.0148163708061108	2
548662709	0.110381552242566	1
195913267	0.0575972568549658	3
639305024	0.0833839258549105	1
452907000	0.0407084810480641	1
1280333606	0.0233787428800322	3
151157348	0.0134091381712801	3
996828831	0.0693009932619306	3
137690827	0.0462111152886076	1
196969992	0.0182538568355664	3
790329763	0.0133322932751978	1
222093893	0.0165814726774589	2
2058268518	0.019077339295338	3
107622488	0.0127193741804399	1
256861252	0.0179164803685217	3
142696735	0.0841147099167541	1
177911633	0.0126252272311342	2
119325068	0.0126672626428965	1
101814633	0.0126509567495331	1
312611869	0.0214199159919183	5
445897743	0.0251100618229395	4
168568060	0.0202122031812537	1
156843562	0.0121513381538221	1
178179659	0.035223914361091	1
74748405	0.0317070142317709	1
331943273	0.0118762373177061	1
1016007523	0.0116538798962247	1
91377960	0.0116156974951308	1
734366888	0.0115012336625387	1
595959212	0.0117142119490602	2
144063104	0.02350777567531	6
142935811	0.0111523427875397	1
445602172	0.0216625165068844	4
233513759	0.0222764010944579	5
124040434	0.0134743731069683	3
439777289	0.0115858514226425	2
156845795	0.0316331736783493	1
473752057	0.0303301050481596	1
369282566	0.0107026596410493	1
123768732	0.0418154196413595	2
371044103	0.0106946999163612	1
174927487	0.0205751393604897	6
119957977	0.0110346921675585	2
211320336	0.0101947729841924	1
1962411892	0.0101921308346625	1
760809594	0.0807005210740826	1
162426468	0.0107403545665359	3
198223193	0.00998140151169182	1
217730888	0.0337878476520716	1
274148937	0.0277309410117101	1
122849580	0.0276388704418718	1
326649863	0.0138835984346082	2
302860265	0.0334728213575601	1
90935524	0.0641259904739354	1
331675251	0.0268781710406423	1
1096054031	0.013483414250277	2
173490416	0.010105992832452	2
742948950	0.0751945115851211	1
169440192	0.0275047138636728	1
276248900	0.00941769397839221	1
290998220	0.0146815108796018	3
342244587	0.0093392474453097	1
2331471021	0.00928991082599362	1
75812159	0.0362172240022367	2
350685617	0.00926425892997279	1
232997419	0.0439056229217238	3
352885782	0.021219238164041	1
522898130	0.0135722086326312	4
526192465	0.00913396905213069	1
108339196	0.00912061612896527	1
341503767	0.0176365193387421	3
142844428	0.0553646459340901	4
140743075	0.00960677398437011	2
91863524	0.00905621069624984	1
109277197	0.115037097089921	1
4220753000	0.00889532613935037	1
487211644	0.0179235289049623	5
381751456	0.00869927400998536	1
356513815	0.00868648319246572	1
402526715	0.0122334513620421	2
186278228	0.0100290776533583	2
495273824	0.0614006698566195	3
240401688	0.00841124966264595	1
227033240	0.0118405901080278	2
370598159	0.01182467246938	2
320922351	0.00881573955401007	2
73324564	0.0215364799631294	2
266493220	0.0280583453795336	4
165995201	0.00831654546441332	1
245798825	0.0117096127433662	2
237136242	0.065819420620405	1
167102287	0.00976083132621112	2
125759857	0.00810156420285708	2
276729862	0.0136039633422189	3
169156929	0.0140010988581283	2
440101858	0.0525067553058418	1
351382325	0.0111431071052454	2
580399649	0.00788316782958299	1
236605810	0.00786027851114921	1
479526969	0.0110872944345164	2
236624109	0.0118494153767469	4
649535520	0.00779134949146225	1
313015147	0.0077464704049406	1
135157821	0.00912347757192831	3
400104423	0.0145649412312205	5
467326046	0.0123176235765855	3
98388084	0.121448648728625	2
110307558	0.01052716766391	3
127839937	0.0108365852144924	2
102135980	0.0173124598195675	2
239857915	0.0203892671361052	1
98664068	0.0202485515302026	2
224565025	0.00763333549591462	1
547769155	0.0107237111338721	2
206251344	0.0121077180275808	3
171193983	0.0106936565549821	2
110962252	0.00755552853347619	1
236406231	0.0105095626796242	2
3267394856	0.0104701118303652	2
331964914	0.00956482256807091	1
115141474	0.00739437362764895	1
80082815	0.0540524758028205	2
382136725	0.0111564715019675	4
7989952	0.0236099626063207	2
94844237	0.00716432686394092	1
145153917	0.0088642152818833	3
246716772	0.0182983903467361	2
88021835	0.00716355823717447	2
68437685	0.00693050723403547	1
469657781	0.0181503300262195	2
279598457	0.00693670052881644	1
111070318	0.00948225673286995	5
88678107	0.00676209300737917	1
259557420	0.00952373436276253	2
82471477	0.00658537369987367	1
240578323	0.00946204445023096	2
110051554	0.049947475081896	2
633865169	0.0110862402203161	6
2043464944	0.00655456397669153	1
468970517	0.0113013304573791	3
11254577	0.025528149234218	2
180928011	0.00650007459361544	1
218811015	0.00648662048393345	1
434671285	0.0119973542189874	5
324565393	0.00643447556803527	1
136076328	0.0113431723307277	3
373274584	0.00988190362850216	3
38319189	0.00638356156863771	1
398584945	0.0075556832662508	2
227295813	0.0616100081924039	2
187525043	0.0177701317931544	1
219837020	0.00751395689437516	2
121937722	0.0182949123882605	2
210017007	0.0278016561373324	2
169512371	0.00626854468587196	1
53981258	0.00806403845094478	1
90797095	0.0285850709200013	2
128084013	0.0180937592236303	1
139473457	0.00614842846232454	1
106670575	0.00837113849268651	3
411409793	0.00861532689991638	2
43960125	0.00609039010353326	1
295587882	0.00601832326304727	1
69515941	0.0460681394864877	1
174815122	0.0109836766891645	4
60604188	0.0563647755109747	6
109448573	0.00584100283669153	1
65034900	0.00363715300875797	1
99271146	0.00970102164446509	3
251828273	0.0153996877698766	1
88981366	0.00595853406377441	2
333419403	0.0081220805538133	2
394448938	0.019366374882217	2
559506869	0.0166922220736905	1
71148110	0.00811451245565847	4
65734748	0.00861771787031471	2
248972981	0.00805650517832395	2
133653242	0.0159506671706231	2
94316870	0.00872584277571709	3
266152537	0.00564583494043806	1
229121245	0.00689505796989352	2
120435824	0.0192440941202583	1
83235765	0.00597816978264159	2
61806925	0.0406690489420903	5
276068062	0.0055807289863705	1
132752086	0.0148297478440246	1
198089454	0.00887820051177506	3
448229439	0.0456668329714575	2
69321297	0.00901430702011591	2
317035239	0.00548413813190439	1
58585665	0.0213843634135139	2
225854184	0.00773628168054588	2
136323093	0.0054585631015636	1
200735260	0.00896190906860925	2
203719931	0.0287042627102957	1
54525434	0.149975382228058	3
156331517	0.0151672631056975	1
456537458	0.0133599829828933	4
173537875	0.00638475925864622	2
51952484	0.0426820132215093	1
1811073653	0.00750332258549387	3
109221710	0.00872855299541098	6
200241132	0.00746253796560276	2
246739629	0.00524258125201627	1
72367389	0.00611293001993189	4
48971417	0.0150656221944677	1
61789016	0.00724792387320105	2
361636202	0.00606383502212764	2
317377469	0.0347974376244848	2
416853496	0.0199285870513635	2
59990703	0.00902531343414545	5
90505882	0.0229902897925035	1
172685037	0.00506488460745077	1
115684949	0.0220960830392313	3
30579063	0.00699112533878214	3
265926559	0.0248677675783779	4
173552839	0.00827014583105531	2
287179700	0.00503290902046649	1
384302367	0.00502867789478349	1
222251288	0.00703851931775784	3
55060685	0.00502346803839992	1
226290813	0.0132742029343038	1
139160798	0.00499251167283821	1
67108317	0.00498423103167596	1
78339834	0.0798959843910315	1
143755165	0.0167527894871653	1
41181315	0.00522872157413257	3
75523510	0.0326244385947333	1
71998668	0.00492230485960604	1
7558190	0.0114370139630687	1
119079959	0.0080568839908393	2
73387260	0.00490268319821859	1
1171736393	0.00486587139495219	1
69643155	0.00486380717919747	1
120200172	0.0129216232748224	1
74608848	0.00485288536438242	1
151258915	0.00484425527373714	1
138298826	0.0329759725181163	2
146715239	0.00597780840100479	2
88833307	0.0312362879469765	1
90800034	0.00479122848089905	1
105513892	0.0349292146182948	2
1066604904	0.00479252582386432	2
60532718	0.00475794618977609	1
153515681	0.00474663511569506	1
53367869	0.0314130061570794	1
498563511	0.00473963660740626	1
698735117	0.00731426768332782	4
633026526	0.00662542103256116	2
40455093	0.0065460906968314	2
63921692	0.0046209928781223	1
88888436	0.00547883454415383	6
428971870	0.0045923139651399	1
74370791	0.0242887501552266	1
315354232	0.0118271539336822	2
176935708	0.00838638708458636	3
86686836	0.0355054129724844	2
54022417	0.00456031655080451	2
112444060	0.00454095616544064	1
57715643	0.0341331696393224	1
153678182	0.00452174014214195	1
34387536	0.0045100207127216	1
57904809	0.0811806399859728	1
91183456	0.0152358805665116	1
181411330	0.0130933317089099	1
97594385	0.00774862582582401	6
129496155	0.013137206353519	1
66223258	0.00448250229295166	1
233789438	0.00632244191163777	2
133067597	0.0115170585923708	2
485483673	0.0134252882577006	2
83689769	0.00612617714364747	3
46514589	0.00438695047327018	1
58662008	0.0122607251329959	1
239084939	0.104612530731413	1
52899326	0.0146568097600893	3
111176992	0.0341986607732008	3
102297785	0.0111285275591349	3
81632518	0.0345571763531155	1
1399398171	0.0072279493538119	3
208106909	0.0323016724668397	1
70483175	0.0206459127096145	4
75743367	0.00432418602899866	1
166502494	0.0120829460054605	1
511341611	0.00430816525067878	1
118032189	0.0689271516871366	1
42543761	0.0107260702735157	2
101516710	0.00424361565342875	1
44943047	0.0099417779833871	1
106862516	0.00668609522200869	4
464727019	0.00590492760939901	2
57337079	0.0160939396847793	3
322420965	0.00587636310435646	2
56043136	0.0299261442136742	2
81648495	0.00732260756909672	6
568557949	0.00582159729849211	3
98175825	0.0130564863763344	1
9891065	0.0154854567446739	4
173545017	0.00410277642401927	1
147144501	0.00464464092555739	2
49109633	0.0401068450508861	3
193074962	0.0119059192632339	1
65977994	0.00408533814585297	1
38726785	0.0978130155010102	1
91588601	0.0124392333765351	5
105857420	0.00403858021231021	1
248385720	0.00745584566059174	3
62732013	0.0262751626048211	1
114067862	0.0112749604476607	1
31578922	0.0266218967199774	1
118957596	0.013681437117143	2
154482384	0.00657495244216992	2
245074521	0.00564806470379653	2
62039772	0.00399281696992074	1
48058849	0.00400844482591911	2
151603216	0.00632220074430342	3
80731458	0.0258599504498709	1
159503513	0.00630555354836233	3
100542766	0.00649264508974903	2
169854656	0.00417932988438083	2
64966097	0.00262013311016448	1
136657502	0.00695125186890859	5
63045031	0.0234649904297105	1
47448780	0.0101397314807427	2
63747139	0.00463182574187463	2
158654733	0.0132940910388663	1
53171003	0.00414342934549628	2
198279155	0.0108837660807203	1
50356025	0.0176875060830264	3
49233293	0.0284661379729023	6
34037844	0.00385134223240674	1
48287553	0.00542136416528552	3
56198267	0.00823845465644125	6
70796101	0.010902092720873	2
218229807	0.00382605762853098	1
146457334	0.0054056327510867	2
50304960	0.0190805407043998	1
79471448	0.0195048581005742	2
150296512	0.0301673830514718	1
102834925	0.0161255081757876	1
48944416	0.00310463895062056	1
264149257	0.0130987400997861	3
88575683	0.00876291339505449	1
61491922	0.0100543221944798	1
196625052	0.00375638648389524	1
49422045	0.00996556062218063	1
111956465	0.00528752037729276	2
63049792	0.00533928841104507	3
125415657	0.00522760098799387	2
248196933	0.00503657967939268	3
80557051	0.00594877940079295	4
124181656	0.00370132682062862	1
46212468	0.029393835593517	1
24623424	0.0998277038997034	1
46345353	0.00368972098144622	1
92013644	0.0039079520914266	2
162544513	0.00520829907465053	3
99037000	0.0098084419359817	1
82284021	0.00561584738705846	4
100752601	0.00364869552555038	1
240704000	0.0808571313589192	1
43713589	0.0915081782117868	1
121262829	0.00361766518088065	1
201213821	0.00505276888564872	3
123916266	0.00474164860696613	3
110744824	0.00359963254081206	1
61253277	0.0288628153186314	3
199611147	0.00377734871649835	2
36129645	0.00446342154328117	6
55910590	0.00355813266495014	1
92961772	0.00235999446768726	1
79198535	0.00890459378141857	1
49615541	0.00732274420151851	5
275067885	0.00535068440553377	4
106552714	0.00352552780128415	1
90234250	0.00352367356753235	1
42591986	0.0186581241564013	1
71396540	0.00607409556967357	5
217051275	0.00351996134826205	1
197490754	0.00350994331195265	1
58695452	0.0238747496923373	2
182050760	0.00349912209690896	1
60111031	0.0164255443425781	1
91626717	0.0235726565488668	3
67959305	0.00347969336989308	1
89294983	0.00340553493795663	3
30253596	0.00815042028213656	1
56517364	0.00391731434110447	2
153976307	0.00466857168262459	3
128884967	0.00344601349785383	1
42610448	0.00760374377870774	2
62160096	0.00420374241560109	2
40423061	0.00343861254533051	1
101853591	0.00343522214290195	1
93197932	0.00523480693663156	1
79895380	0.00513533950186643	3
56246099	0.0155785310270866	1
62408980	0.00340577438319798	1
42626620	0.00341648592225963	2
510584629	0.00339972740269186	1
118766012	0.00503583663958736	4
60205774	0.0168676804644498	5
88834360	0.00337536279211713	1
68328906	0.00460684683445477	3
40681219	0.00893975269607842	1
94790432	0.0114269432316128	1
338348558	0.00861006826837676	2
108827803	0.00395017500222511	2
147184763	0.0879263292346569	1
72784822	0.0216277448007706	1
277483136	0.00328994997301066	1
76826483	0.00328800386527329	1
7491645	0.118695128096136	2
34194894	0.0813898377723091	3
69875037	0.00328286026001486	1
81139991	0.00328029882877509	1
25326036	0.0526645512611882	1
37137100	0.00866320345344709	1
48355088	0.00348881637525576	3
491184522	0.00325657019795966	1
253202194	0.00325235122408468	1
33533472	0.00395772516633252	2
67790580	0.0251737056292264	1
192404395	0.00323845221790899	1
97511466	0.00322668147995758	1
218465986	0.00902430511375329	1
46656950	0.00831218901200471	2
217952408	0.00321986254371226	1
93497510	0.00467823746117134	5
107713406	0.00319784498129722	1
144188520	0.00319532758346258	1
57322582	0.00821948868529206	2
86356114	0.0168279455918434	1
41640242	0.00347628910216738	2
63749669	0.00521691734459177	5
115721557	0.00316952916271479	1
163797434	0.0188717788415067	1
97686726	0.00316139602080075	1
39232365	0.00920494491868219	1
88840371	0.00315880648547188	1
47513755	0.00396897955573924	2
106568631	0.00444940154787305	2
128398818	0.00836608601581249	1
63681704	0.00428184667758696	4
111386996	0.00834591076917652	1
149483318	0.00430026266319654	3
86928341	0.00610068941520203	6
35139061	0.00313301143974954	1
96495992	0.00874027604212176	1
112965000	0.00338303349306399	3
44144722	0.0635406802523192	2
149185831	0.016379023710784	1
73344472	0.0108281327509308	1
116518242	0.00308937655916646	1
258980000	0.00622968224830548	4
70457680	0.00408695622227481	6
121271091	0.00329108117477026	2
103089171	0.0649110707579727	1
80229661	0.0243860468037485	1
25560110	0.00809335698403027	1
36801696	0.016158811102918	2
99180379	0.0235969609093629	1
72423645	0.00304222624084607	2
81582989	0.00303466950907643	1
53716196	0.0133809212703085	2
66019979	0.00302906623656432	1
63115800	0.00299642531693114	2
598446000	0.00299144160745604	1
145766313	0.00457954829778198	5
81246149	0.00298970289429983	1
28256511	0.00561192639981146	4
186020634	0.00353967326667443	2
61751823	0.00436281338998257	3
61307784	0.0353920248065671	1
35262235	0.00673689919574923	2
67776284	0.0029700864835426	1
57042938	0.00295941255701149	2
110177200	0.00295256304845016	1
29498180	0.0221987838340449	1
198393573	0.002946027821208	1
52998157	0.00782959420770496	1
29321337	0.112184194004418	2
28850632	0.0487807184195912	2
79289238	0.0227562389183969	1
56226020	0.00345069407281617	3
76224426	0.0051212406779799	3
31356225	0.0190023479616779	1
154328519	0.00987820531895195	1
52098625	0.00289244234808429	1
19362819	0.00288151440241187	1
391151774	0.0132900002515131	2
35238905	0.0503622574822517	1
72691912	0.0341109296865094	1
209554162	0.00741245733260484	2
44424684	0.00794793768906852	3
52559508	0.0176060853566206	3
225492417	0.00798627245607125	1
103783324	0.00397804679863743	4
7746820	0.0250501493517823	1
22613948	0.0456918495858488	1
47548575	0.0456401159850713	2
66346668	0.00282135738810364	1
736158326	0.00365346823611679	1
145001542	0.00397524658883248	2
43793550	0.00454361425999704	6
153164955	0.0157375999223514	2
124383078	0.0184674122919122	1
50406510	0.00278694546802471	1
205796394	0.0181362775737404	1
178031976	0.00387368072091083	3
62574407	0.00336542824129911	3
123105668	0.00507817064076145	3
38746466	0.0180067695920519	1
27476902	0.0244490002342265	2
71886343	0.0182360791190924	1
72429338	0.00801741190567107	1
27790597	0.0238790953443024	2
639837807	0.00451240801211561	2
378407000	0.00274676635127034	1
27145880	0.00467218763990216	6
145518295	0.00274316484391759	1
78960017	0.00386884692330586	4
42513293	0.00285501744885981	1
48574823	0.109214049138319	1
198728020	0.00420683757989107	3
57014997	0.00272720026729605	1
55798023	0.0207338650538834	2
40095037	0.00382281950113409	2
142117239	0.00466749496943289	4
86608142	0.00924745453834914	1
64595304	0.00378563417989586	3
38976517	0.0178702518538217	1
48038867	0.0176085009285097	1
71737380	0.00478987340962075	5
45763963	0.00180869876361273	2
195988310	0.0433094141381864	1
91136980	0.00268404174141846	1
39432909	0.00283818269102766	2
499113134	0.0026743688627068	1
73339492	0.00461250269145387	4
88840527	0.00374704610930564	2
151688830	0.00705157938700612	2
127318367	0.0026359200214544	1
90538714	0.0171596045726412	1
46544300	0.00278238618152086	2
21830386	0.00731674527490478	2
116309438	0.00924692163362358	5
30264411	0.0026105538940221	1
85487983	0.00260630984597834	1
33112994	0.00758024064029449	1
112728182	0.0072872851462622	1
69014084	0.0232275236617575	1
3871543	0.00689677303257388	1
33030135	0.0136586285089813	1
9565737	0.0168448725262465	1
61794290	0.00735192261170266	2
66608814	0.022358861068491	4
73794252	0.00709671090219612	1
27519467	0.098597031093573	1
86396128	0.0070785878851761	1
43697015	0.00252593167659737	1
23853559	0.0776126823807625	1
35112021	0.00734534020244397	1
26994543	0.00353241771080839	2
88334986	0.0454181538716387	1
46156556	0.0038086256036545	2
80064829	0.00251247841404743	1
406049183	0.0244828661149902	2
102652702	0.00297370572655025	2
61612071	0.0039870737772011	3
52258818	0.0730198655064972	2
78858880	0.00352670885204577	2
30432130	0.0296462452574893	1
73532176	0.00662284149360258	1
130439123	0.00272803779518531	3
116751105	0.00312904722181526	2
100412512	0.00694576334423274	1
130966911	0.00455365121963033	3
70987628	0.00373498465040104	3
73964566	0.00341353751383462	3
143871305	0.198622990236449	1
105134336	0.0136650242147254	2
24662278	0.0122808788214207	1
107357854	0.00257903775838534	2
224943037	0.0034472365283123	2
46074158	0.00685347342706575	2
33464972	0.0138748885827605	3
84059158	0.00368363292173598	3
45979037	0.0107246785780646	2
126943273	0.0072884242621233	2
179565772	0.00242436537400329	1
62555206	0.00240791167359554	2
27807757	0.00131272419654572	1
31466240	0.00641766151150859	1
38977985	0.00444973833847054	5
59783021	0.00241387208377522	1
27779191	0.00823500072952987	1
19758030	0.0081420210570595	1
117459477	0.00544339743607599	1
99423608	0.00802585203207177	1
97526984	0.00237861977190697	1
103397604	0.00231580097934008	2
280832884	0.0043643581201937	4
38642252	0.00298671007325714	4
36491366	0.0157958777096876	3
27154519	0.0260498382036326	3
39677098	0.0638999155047657	2
28930904	0.00348163310303453	1
33759429	0.00325105095566952	4
78437092	0.00619449633231573	1
43559757	0.00232987075553527	1
42315307	0.0185059911105232	1
148113951	0.00232448863889527	1
43089143	0.00327250889785313	3
107359452	0.00327632433389922	2
36765964	0.00231175923107258	1
86092968	0.00379431341659619	2
47641446	0.0152477626653191	1
188793689	0.00229556838386057	1
60676179	0.0204796672333735	1
41857278	0.00228987818922432	1
33303546	0.00242157169804525	2
88123586	0.0181710980053762	1
26324495	0.00321517045617902	2
32368216	0.0181373928396921	1
77743271	0.00227852530911004	1
76406034	0.00227474534153614	1
22216577	0.00604113253612695	1
361121712	0.00336015423494945	2
53735301	0.0180655940252912	1
52696119	0.00226891039810232	1
99286592	0.00633107968301849	1
16927334	0.00840291491535536	2
4038170	0.011269316402736	1
46858680	0.0119081791247364	1
24172543	0.0179278851490183	1
28209111	0.00308775751252657	6
37437664	0.0108801633544262	2
37437664	0.0108801633544262	2
196346198	0.00224303601212782	1
56690660	0.00733135880697779	3
53915457	0.0358755930608673	2
101347366	0.0177440540174097	1
316980016	0.00222171795054441	1
56696729	0.00421244688347612	3
94068130	0.00221699945517597	1
26904029	0.00268572422802153	1
86920342	0.00221305432951707	1
34032981	0.00586218776730126	1
952236852	0.00234284282173875	2
41162957	0.143930567881372	1
80201803	0.0371244693882962	1
68802663	0.00349372806977479	5
191367414	0.00218974694227527	2
25446129	0.00219005558674659	1
23567532	0.0142758550583148	1
33956611	0.102532731431245	1
31686135	0.00507623992716769	1
26404300	0.0110122483760057	5
20869948	0.0170381816006315	3
97035938	0.0025065281295477	2
18254973	0.0173031531445875	1
125354861	0.0021734488501604	1
20084962	0.00576271472238404	1
35648656	0.00223843013204045	2
86861563	0.00330054900272511	4
57008374	0.0099368130573713	1
24753223	0.00216349006742924	1
24836980	0.0833789966880965	2
38458847	0.00375755761100171	2
40919036	0.0022929617878454	3
82208825	0.00215624670715803	1
28589071	0.00378112584589447	6
46576672	0.00225858910351473	2
42875937	0.00626627898379522	1
47015427	0.00571136396057654	1
62145826	0.00214481682482089	1
174402020	0.00213613441750404	1
242879000	0.00265431315030871	2
238121858	0.00301194349113982	2
34863847	0.0169458706257082	1
20662917	0.00212738376817332	1
87039196	0.00212574741336309	1
59264829	0.00494025224053057	1
184523395	0.00362214950058929	3
64645297	0.00593671210820595	1
53386045	0.00211884801721016	1
23064368	0.0138100692687446	1
47796367	0.00609735050574137	2
69198735	0.0021255924586739	2
56178605	0.00211326466238888	1
32008885	0.00261976457551806	3
85961792	0.00210778705882395	2
25459444	0.00814174309334726	3
24072284	0.00710356404994579	1
51430468	0.0020954544384531	3
138062958	0.00552609052513524	1
17178285	0.00552132453786216	1
19196282	0.007026668683502	1
135462065	0.00207173883950797	1
58102885	0.002065976100218	1
41089233	0.0139150243649284	3
69216472	0.00205843768281952	1
132037091	0.00205748954757704	1
115101417	0.00290172960119595	2
61522524	0.00258185433863171	2
32248529	0.0020545005249646	1
269423241	0.0133860622486455	1
180600178	0.00337225050344558	2
56740083	0.00205182017819561	1
90653027	0.0156291015382137	2
116711516	0.00356554417574631	2
106705076	0.00243146849313749	2
30664875	0.0108264750994812	1
103381286	0.00204467676920661	1
33373350	0.0020364825208787	2
42429245	0.00203848491218383	1
56859548	0.00930549768278051	1
50009463	0.00203688043300223	1
98442622	0.0020343326763385	1
111873808	0.00286740221735521	2
29374685	0.0181298877300775	1
71492834	0.00214987127168122	2
25973965	0.0724074700849589	2
29761190	0.0120258203177291	1
17719109	0.00284958911779992	2
194657303	0.00201443653491896	1
33940207	0.00343507393535149	3
47565048	0.00284792726670011	2
32060313	0.00679406737614954	2
57893293	0.00682833158070114	1
55453626	0.00199649567794509	1
49079495	0.0176790791899887	1
25059851	0.0021423110437063	3
96263294	0.00530015979381281	1
34709458	0.00199299780467324	1
21838391	0.0135898943944378	2
42098597	0.00369332282887714	1
26003893	0.00294060434005565	3
46531427	0.00277935466288119	2
25548612	0.017500955519372	2
25219680	0.00234297936800959	2
18996383	0.00362500439965225	2
69876516	0.00314246841621302	3
24358256	0.0152983883655043	1
21905982	0.00195403053253391	3
40073453	0.00196576324844603	1
172244148	0.00196413540208965	1
24593808	0.00278990984414071	2
119627891	0.00195914668774553	1
47509381	0.0146469399776524	1
42104232	0.00194057439586659	2
42156732	0.00518791888345358	1
37940918	0.0808498610382164	1
20912549	0.0103050296054924	1
118374109	0.00319878608411751	2
41068310	0.0103066581049805	1
66918007	0.00294546224561491	2
24403282	0.0313425558448361	1
17079207	0.0348450949596396	1
55423550	0.00193284914247246	1
23138683	0.0264137464594014	3
26341922	0.0031731746700483	4
49642556	0.00192901020383603	1
43625329	0.0127257775129025	1
91657069	0.00315232411214638	2
43707281	0.00191642801344759	1
36219486	0.00192592923023058	2
74263677	0.0019254312304343	2
497522290	0.00305118768444468	3
124498292	0.00191281894087964	1
50048557	0.0053579341757602	1
984601504	0.00287822687418927	5
291544057	0.00336167334466178	5
87068554	0.00190926257336973	1
59197319	0.00201838035820724	2
1152645513	0.00190357658306827	1
106681818	0.00294083129146498	3
55632765	0.0182045490317637	3
2380269103	0.00301097825094027	4
253953103	0.00529967094140456	1
31623712	0.0100009887585175	1
40933531	0.00189117385432568	1
206146065	0.0022431423055093	2
83198311	0.0742755619458497	1
227625721	0.00487109978929349	2
32933110	0.00735607286180963	2
94009202	0.00187986745524051	1
61793194	0.0052590878174236	1
49087448	0.00187670175404131	1
56424353	0.00265337457749843	2
77301351	0.0018824619338846	2
38549171	0.0364759069452201	1
35092063	0.00197031074647338	2
61456104	0.00125216416304062	1
29086824	0.00187066413506039	2
77436278	0.00198072913965037	2
147793558	0.00221822487485453	2
23609489	0.00968771927851995	2
3607022	0.00186089750517172	2
84933234	0.00290062058370891	1
42867198	0.00186110606421996	1
23728059	0.0166225553727741	1
68355398	0.00283464766435824	1
23830467	0.00185685452227111	1
219626086	0.0026134267527967	2
27459659	0.00258970538784168	6
43103850	0.00184703124649073	1
29589376	0.00336137780473998	6
20750240	0.00431712822289717	2
29572610	0.0634339808051283	2
13539943	0.000767851032427217	1
36022693	0.0019623331738695	3
52863033	0.00183484974045842	1
79426072	0.0018300825389273	1
24967582	0.00182682501170206	1
25594822	0.00963612211156816	1
81886593	0.00710572157890718	2
28048101	0.002588282835244	3
76428984	0.00253383399257062	3
411534283	0.00180756492623005	1
14215708	0.00844528070630771	1
19381541	0.0260032864986057	2
82293199	0.00180478408458045	1
60265518	0.00185560783165133	2
130937103	0.00196250470643218	3
53549342	0.00865355287416665	4
52579810	0.00179124987022736	1
19890890	0.00178552149945515	1
601201719	0.00183763518734131	2
240943794	0.0047462105704373	1
42312253	0.00824518398555292	2
17509090	0.00351918737495749	2
25595946	0.0103013203437792	2
80696022	0.00474074653211178	1
106925709	0.00334660960147627	4
14931534	0.00177747291422676	1
33091761	0.00182113682822787	3
34074846	0.00177137223299442	1
16119916	0.00183005065390746	1
38437657	0.001735326399723	1
64476857	0.00410503344229308	1
22588961	0.00308075423395371	4
28740533	0.00467686621289545	1
46685524	0.00175827818837795	1
27686002	0.0881750797171099	1
23382221	0.00249970494634419	3
26178957	0.0028750720056887	2
52247248	0.00448741438146163	2
37499166	0.00508523561613078	1
26328420	0.00309027803219241	5
27936693	0.00407575983795587	2
55581128	0.00184276940950796	2
33901840	0.0113113061408154	1
38710897	0.00403580027125316	1
80852115	0.00173279098245447	1
58314640	0.0086451107667144	1
117072448	0.00204931276989559	2
52180215	0.0017262277301071	1
15596673	0.00397798322016604	2
107132900	0.00171914574927869	1
61405515	0.00242285736231845	2
24721670	0.0371177011589539	2
57841141	0.00171656906971573	1
97473400	0.00757649694601534	2
272837883	0.00171371715827744	1
69041089	0.013561654088939	1
21349246	0.00452510008006898	1
27240293	0.0156765044350797	2
29677064	0.00662776910527021	2
66551536	0.00169203139149104	1
30918214	0.00168681283089942	2
22950663	0.0109995333525966	1
23332601	0.00168623248180554	1
30659953	0.00168115161667853	1
12829649	0.00571473203412822	1
22632291	0.0229095363460062	3
74618569	0.00884325432550457	1
15922896	0.00783188071744095	1
82304669	0.0142601219637372	3
51946174	0.0029194264314569	4
43973423	0.0149076044291439	1
44527747	0.0186446114577765	3
68013826	0.00310465185081294	1
1022557131	0.00165882066140752	1
97206964	0.00165796421011695	1


==> data/500c/BilanzsummeDebtrankBankCompanies.txt <==
TotalAssets	DebtRank	Bank
6472832000	0.229154481683931	1
12961883000	0.123190856743593	1
95007000	0.0268706705268142	1
403816000	0.0859749742203326	1
171214000	0.00472005531061907	1
2103395000	0.217852506054358	1
196067000	0.00294568829655489	1
249610000	0.00656078338873144	1
135528000	0.0581624697437547	1
35735000	0.0004817299681074	1
402466000	0.150282357803262	1
1087619000	0.0346958166654825	1
102223000	5.74715147370374e-05	1
127124000	0.00550781450888734	1
22617000	0.00052068597548696	1
66434000	0.00223373597299254	1
53837000	0.0193283026097617	1
533437000	0.0186801359624167	1
250872000	0.021930849037544	1
60503000	0.0198810884456554	1
197467000	0.00755030246203308	1
201454000	0.0176784830985884	1
314526000	0.0269938039413455	1
188253000	0.00641102880935924	1
219277000	0.0889137045762271	1
5572222000	0.202875981750807	1
165048000	0.00515303061372692	1
126554000	0.0625939332205219	1
283035000	0.026326742935868	1
292540000	0.107470837180973	1
87833000	0.00321566339054732	1
126757000	0.00886388320834468	1
176823000	0.00476081560434693	1
731082000	0.00376345134782224	1
69366000	0.00041330007133513	1
92529000	0.0058490817172354	1
230020000	0.00534471318171602	1
218492000	0.0049805611947184	1
175267000	0.0105427731192467	1
108093000	0.0375265204688808	1
203797000	0.0666141051034559	1
241793000	0.0992337695406912	1
116191000	0.0388512952078757	1
95851000	0.00140594385736856	1
47472000	0.0412560656360213	1
45370000	0.00328309354799719	1
61899000	0.000197228368537384	1
56977000	0.00888260192882917	1
57146000	0.00566891323639197	1
229500000	0.018677102201674	1
517315000	0.00984057533962902	1
116036000	0.00178614964158366	1
176624000	0.188846975907185	1
162877000	0.0064363310720659	1
662907000	0.134358989623337	1
180793000	0.0226186216556641	1
102410000	0.00452308792169287	1
4154393000	0.228079313258402	1
1307402000	0.245027418463748	1
92242000	0.00178591192089961	1
38675000	0.0190539239908283	1
365584000	0.169454972158125	1
119318000	0.00862460186936041	1
12870649000	0.235443929629817	1
228823000	0.00139807444018537	1
35393000	0.000528421222340697	1
235410000	0.0209786445470456	1
144864000	0.00872919362491437	1
36295000	0.0178800746469039	1
125025000	0.0050524145725443	1
88871000	0.00542987521040619	1
47604000	0.000904883593039091	1
47019000	0.0114998218344837	1
47883000	0.00187108009469801	1
56321000	0.032537905158833	1
27101000	0.00038096856376787	1
81390000	0.00580309184298875	1
43036000	0.00127426255503209	1
113125000	0.00117488742764908	1
31670000	0.000247872577313011	1
22819000	0.00350722535799442	1
54245000	0.000838473765073433	1
208905000	0.11322178523852	1
38612000	0.0066742948950102	1
106979000	0.102323390673195	1
46872000	0.00145049620964369	1
51546000	0.0205809954998773	1
294691000	0.198281040163742	1
92988000	0.0051829350974788	1
837432000	0.16401840398047	1
1119857000	0.214428249700058	1
2522539000	0.0263800383536242	1
476411000	0.00544536759737092	1
44868000	0.00186116869153303	1
30873000	0.0250452326570114	1
98860000	0.077203200776671	1
10673000	0.000118859399987283	1
205427000	0.0840455556735325	1
188596000	0.0245437563980658	1
165468000	0.00097032234476577	1
362051000	0.0151842487616011	1
594273000	0.00388315081762165	1
495448000	0.00128052797214097	1
543393000	0.0109667914921328	1
130797000	0.00160151587178094	1
366063000	0.016790297869387	1
240884000	0.0244003393958057	1
185436000	0.0075296411542987	1
37978000	0.00810371062333449	1
36204000	0	1
179123000	0.0585544200579168	1
256015000	0.0407862863226046	1
339192000	0.131278212930783	1
172500000	0.0011012182844091	1
340225000	0.00248510757708605	1
177955000	0.0195480456254627	1
147185000	0.131724858513652	1
35001000	0.00077726847039567	1
297418000	0.0010977983349895	1
51336000	0.000502624869615378	1
149801000	0.00161280106717347	1
81300000	0.00688905081997301	1
217748000	0.00592732579302739	1
26598000	0.0190546008911487	1
245073000	4.43816949365881e-05	1
165272000	0.00752044391441789	1
304609000	0.0172028881127996	1
57347000	0.00732351957914462	1
51724000	0.0163483184242232	1
41215000	0.00146661277366156	1
5682000	0.000700276654024668	1
43743000	1.01577902801796e-05	1
29322000	0.000548743739472182	1
34398000	0.000978631136882634	1
3450718000	0.0875457290112719	1
29099221000	0.43897381239485	1
4084381000	0.0765915345948345	1
42257000	4.49596891639161e-06	1
240849000	0.0874502561907626	1
314222000	0.0134091638295679	1
36535000	0.00676519424066068	1
73003000	0.00416547960588341	1
79050000	0.00630736327663665	1
61283000	0.000489728887463221	1
28477000	0.0262566603201944	1
39273000	0.0074157159445466	1
41508000	0.000713656110650434	1
41407000	0.000879382185266628	1
127109000	0.0173811386084527	1
111810000	0.0553365587040841	1
154731000	0.00416419225350388	1
116944000	0.00110713624659524	1
52770000	0.00404179717598589	1
232011000	0.019826534860219	1
75306000	0.0152726268686054	1
75361000	0.00194727300006086	1
49207000	0.000837753979677437	1
29855000	0.0262574088396183	1
29584000	0.0103581429467085	1
66366000	0.000570889597153943	1
169462000	0.0107930187682032	1
59648000	0.000406405416774132	1
80496000	1.91426949978273e-08	1
11296000	0.0011093067338497	1
207719000	0.00768040987111962	1
20597000	0.0250473016967373	1
965064000	0.0107197894943067	1
7578000	0.0053700581659772	1
2128516000	0.219247290403936	1
512431000	0.0995466315228884	1
85808193000	0.713545990719984	1
2227081000	0.215476036938895	1
39461577000	0.370260920998835	1
856192000	0.0507452675690784	1
3191543000	0.0252805392401372	1
9675000	0.000813859012067082	1
826829000	0.15834271431772	1
1737220000	0.208282232501431	1
109882000	0.113286261897287	1
365088000	0.0173842520897906	1
3508510000	0.197361469489248	1
832870000	0.0165750021509073	1
6205000	0.000294342721295568	1
7638000	0.0262579841779079	1
863005000	0.0363301115541257	1
19179000	0.00492671971197391	1
3794000	0.00090011185550935	1
435051000	0.00852905396441567	1
113749000	0.0307356616666929	1
6453262000	0.0770339700168418	1
64657000	0.000837223373126033	1
33153000	0.008866073046407	1
100794000	0.000608410253662155	1
2357881000	0.200711638729524	1
52998000	0.00138481625545127	1
3057000	0	1
16162000	0.000296746053001348	1
412810000	0.204544224674967	1
806721000	0.0451242128941758	1
147817170000	0.594774509931227	1
971026000	0.0325138615310155	1
6070740000	0.217360020616038	1
483167000	0.0214875179231462	1
84724000	0.00120803840388053	1
200478000	0.0143281672183091	1
25238807000	0.248092391661785	1
8990000	0.0187892556759158	1
111913000	0.00438435803922986	1
34935000	0.000794922187055287	1
412251000	0.211869690805769	1
44443000	0.00213796758859317	1
71917000	0.0201556182578762	1
25411000	0.000673726219867957	1
21629000	0.00227231604378164	1
5409000	0.000176548652628633	1
3973675000	0.0215216351213289	1
42476000	0.00199725323509758	1
242876000	0.000156807479431439	1
50937000	0.0187769249011703	1
5642000	0.00769432910036799	1
1499930000	0.233914435254854	1
7072000	0.000298101728163254	1
1493617000	0.0133949982389701	1
50857000	0.00271803582150149	1
5092699000	0.0966025096239931	1
4306425000	0.2729146908175	1
2053529000	0.25037213742026	1
4869000	0.0262586038953201	1
5703000	0	1
66586000	0.000421094359378536	1
252566000	0.0489763081243636	1
37903000	0.0187767337801025	1
54993000	0.00455919266368794	1
16709000	0.00627657967499804	1
113203000	0.00457390571707574	1
26273000	0.02504652564435	1
27504000	0.00232591014783588	1
45723000	0.000247139908682032	1
109156000	0.00886427369406857	1
72645000	0.000445990563755482	1
46300000	0.0259235863180491	1
295804000	0.0232551396421892	1
92326000	0.00369370617975844	1
124296000	0.00276365787162344	1
119155000	0.0054863288918713	1
55642000	0.000510386804280009	1
5312242000	0.174422667273799	1
215943000	0.00265369128645601	1
180792000	0.00278844537793956	1
62549000	0.000969348528886861	1
67971000	0.00384240127678604	1
613536000	0.012923583535605	1
878026000	0.165393312305533	1
641350000	0.0167885608198337	1
324021000	0.00662463792574822	1
265048000	0.0906322678471662	1
220795000	0.00321483376994688	1
565412000	0.163567529759587	1
535179000	0.00542114255779243	1
389025000	0.00749244193981413	1
53688000	0.0190537169624822	1
127070000	0.000483550919955081	1
166323000	0.00351390082924564	1
468382000	0	1
236343000	0.0179116993596977	1
204525000	0.0020024774123722	1
79578000	0.00519142993365844	1
107486000	0.00389590158111838	1
546746000	0.252227185468988	1
269107000	0.0517818982878812	1
273032000	0.118370909142288	1
27784000	0.000866701964484181	1
564245000	0.0094380895068626	1
281384000	0.0328542648645464	1
409884000	0.00759938812928123	1
53356000	0.00549357444801009	1
294809000	0.00894531920459796	1
151305000	0.0112993398640678	1
211608000	0.0722484030304794	1
41022000	0.00343969858708986	1
180837000	0	1
45455000	0.00886708788274317	1
69536000	0.00199180499455779	1
31676000	0.000574879598957829	1
78471000	0	1
54516000	0.028027527704407	1
427716000	0.00207341825124231	1
511126000	0.0021636019259684	1
33394000	0.000377071144392567	1
7046972000	0.28073759933072	1
72353000	0.00232208221292732	1
43676000	0.000990402468557559	1
681349000	0.0675795553403473	1
76073000	0.0986755662199234	1
303221000	0.0137250326401057	1
70714000	0.0284373972960501	1
285364000	0.0890870195123777	1
70779000	0.000650556405787632	1
5543000	0	1
165865000	0.0074792023516001	1
211632000	0.000934394414699726	1
67990000	0.0211049220068713	1
87627000	0	1
27186461000	0.402948749731495	1
217820000	0.137816916458561	1
48037000	0.00172159572934472	1
267162000	0.143904246779354	1
42092000	0.00166538069040255	1
72117000	0.0580392909951739	1
88787000	0.0021970297501896	1
255184000	0.131863892405665	1
1826430000	0.212349922639539	1
229279000	0.031249340043032	1
29357000	0.0136176102334819	1
29693000	0.0250469892825713	1
33139000	0.0279574620941255	1
21534000	0.00391179663245089	1
211662000	0.0206982031757807	1
86604000	0.011155954066034	1
40086000	0.000344698019419345	1
79828000	0.00238592986759056	1
111258000	0.000719094965671451	1
407534000	0.125950404328441	1
124488000	0.00242744765868399	1
138449000	0.00305964505175795	1
951014000	0.00484932987691672	1
71389000	0.000336875313224729	1
137360000	0.0369140449545603	1
102354000	0.0108663423747276	1
135362000	0.00886485068213663	1
248486000	0.00887599975916037	1
88313000	0.00362164529279358	1
1209347000	0.146329390809172	1
62705000	0.00168516600604169	1
68810000	0.0380799038873118	1
58389000	0.000209609914180681	1
3477569000	0.200879900617505	1
83152000	0.00464293304269775	1
168919000	0.0478393535452035	1
119264000	0.0949474498781608	1
371248000	0.18702017444875	1
42803000	0.0382420044724155	1
75301000	0.0187752737978486	1
440052000	0.00236837051630617	1
135586000	0.00886191771073457	1
95803000	0.000739375516046697	1
1036443000	0.0177490510730161	1
34116000	0.000337996036822408	1
38354000	0.000981627006189795	1
958014000	0.0158328379256335	1
98937000	0.00237982964771518	1
1248835000	0.10941438747236	1
638429000	0.152900856526236	1
82105000	0.219231705443261	1
109732000	0.00393918895777814	1
178092000	0.0191275235543044	1
42435000	0.000228940851917228	1
141705000	0.0949524796584242	1
78178000	0.00221480660720663	1
124763000	0.00863935037753127	1
62818000	0.00163102007148114	1
196941000	0.00170738570489531	1
32617000	2.99749194062994e-07	1
50389821000	0.433640840938441	1
1269907000	0.219286656838178	1
50397000	0.00153722020788849	1
230734000	0.0149053622464316	1
106007000	0.00716436571134755	1
8371113000	0.221268946516558	1
45089000	0.00154552018212487	1
236677000	0.0154539813954978	1
118208000	0.00793189783180119	1
61294000	0.00232900226473158	1
68283000	0.0250447516865201	1
1117652000	0.0681525589151128	1
13331000	0.0262577302930151	1
58238000	0.00804340488701517	1
35328000	0.000579969043733691	1
98377000	0.0021976772324428	1
217518000	0.000892093209671112	1
30042000	0.000150648404273254	1
277930000	0.0134097122020502	1
174288000	0.00127727880821403	1
91331000	0.0193288929687682	1
50147000	0.00886674008332551	1
258441000	0.0448535735822873	1
367643000	0	1
259325000	0.116263761749751	1
55780000	0.0480858427001529	1
6126000	0	1
99303000	0.0250308256763274	1
115671000	0.00150021680165745	1
5169000	0.025047423022627	1
35562000	0.0164368634787265	1
1306965000	0.0060619043408678	1
237780000	0.0119735422203008	1
65021000	0.00267619531934932	1
56527000	0.00111933621358915	1
70593000	0.000346106441748913	1
88093000	0.0115898059280172	1
21745000	0.0262589263866483	1
884309000	0.00696442083486492	1
38787000	0.0193293913961958	1
103396000	0.00283750566425959	1
121472000	0.00669296998880946	1
1282810000	0.0467683962615996	1
99571000	0.00130607540087449	1
52912000	0.000309216399589236	1
19236000	0.000493373001031303	1
42700000	1.98233048540563e-06	1
1404496000	0.0757998855816865	1
8750713000	0.151896077124266	1
139124000	0.0148184883823404	1
145079000	0.00343082302152144	1
132314000	0.00217452360806987	1
191277000	0.0015832187995338	1
419781000	0.00359546341316034	1
28815277000	0.390131353869511	1
1329000	0.0101998266039061	1
149033000	0.0010579275186533	1
34554000	0.00886598380749945	1
59399000	0.0220349589564255	1
14347000	0.000452906807687333	1
5741177000	0.227154797301504	1
25014000	0.00554189542135546	1
118366000	0.0088644400381349	1
2012575000	0.0855221501602868	1
18928000	0.000445411874416324	1
105391000	0.0514585463726189	1
92241000	0.0671689095458685	1
272572000	0.00348341711589535	1
32165000	0.00135929328643274	1
132836000	0.00694427152345863	1
194447000	0.015966626053527	1
50634000	0.00101276280811396	1
14125000	0.000564403267619857	1
367423000	0.227545507896012	1
376824000	0.035246549889091	1
26159000	0.0262579497932455	1
68322000	0.00579891582045804	1
41129000	0.018779145035638	1
50582000	0.00770858849566006	1
6812000	0.00814975972839397	1
398539000	0.00967380803640649	1
322927000	0.0165858787823475	1
14877569000	0.446254761324913	1
36105000	0.00227200939545476	1
572124000	0.0349366019702831	1
175548000	0.00762765173208199	1
115666000	0.000651514923734603	1
138565000	0.00667064362777439	1
763596000	0.00138491914795717	1
395101000	0.211070060569695	1
117486000	0.0125625120958344	1
101033000	0.00886308493171765	1
322227000	0.0787491920669499	1
126698000	0.000702492445077926	1
120812000	0.0244113751827795	1
115953000	0.000126627268630246	1
128029000	0.0058256410743581	1
182476000	0.000146390351507252	1
90006000	0.0228280274851419	1
115795000	0.024012421463606	1
80225000	0.00221598589934127	1
991654000	0.119484124329485	1
218069000	0.105500172123145	1
149787000	0.00806643083947882	1
152019000	0.00481140124276824	1
253862000	0.0994632057242883	1
17907000	0.000435303942400643	1
5984000	0.00108040370639751	1
133401000	0.0186523676118237	1
32699000	0.00175714330066429	1
54023000	0.000353595789897812	1
30211000	0.0250428620357883	1
377702000	0.0267949355702915	1
129029000	0.00885896747049777	1
518382000	0.00446066733722911	1
114865000	0.000274169922868974	1
44308000	0.00235693749171196	1
216995000	0.00615372523660597	1
148172000	0.0083623971436856	1
293082000	0.0298611984668274	1
625974000	0.00981912000401122	1
35488066000	0.238152908595465	1
512228000	0.0428407928648189	1
808529000	0.223345004384781	1
43724000	0.000446612002772748	1
166885000	0.00810695498384227	1
248565000	0.00170284269743701	1
154983000	0.00276298085480102	1
289338000	0.0178183087756605	1
9478757000	0.319937884793686	1
87040000	0.0172970276495358	1
94136000	0.00350718397610056	1
317028000	0.0442279105953167	1
775954000	0.0193780620479108	1
45733000	0.00132810948304333	1
648939000	0.152554298478469	1
20348000	0.000976760164079471	1
83229000	0.00914510199305483	1
90065000	0.00114395429407932	1
54388000	0.0468261274175593	1
35102000	0.00741930623501386	1
349210000	0.205320836525054	1
700597000	0.0119010049775477	1
129558000	5.64848215363481e-05	1
69105000	0.000858999276622669	1
32866000	0.000285343161720185	1
387229000	0.0892556354561043	1
74892000	0.00240668536542098	1
16604000	0.0194403603537309	1
682438000	0.0293834530340839	1
8214000	7.61926361832412e-07	1
528338000	0.119148337924236	1
190662000	0.119468349481854	1
63451000	0.00886410801386218	1
58997000	0.00886570734454387	1
39296000	0.000438819514858364	1
56115000	0.0365199848680718	1
79982000	0.00465042090736368	1
2248473000	0.0191437754143916	1
405419000	0.0130249274427744	1
8583587000	0.219065126308119	1
36531000	0.0250458597573005	1
511633000	0.0206149588142037	1
52577000	0.00483970882345767	1
14332541000	0.146900228707692	1
11402000	0.010015996452124	1
88263000	0.00749559442912087	1
4136000	0.018778997270012	1
16823000	0.000102093593041976	1
219536000	0.00773450416902173	1
67687000	0.0133800631119129	1
1019038000	0.26695597101044	1
196227000	0.0777983432040104	1
147470000	0.0123746037620449	1
25740000	0.000640844802298876	1
310238000	0.0943451802287093	1
45589000	0.00158935192429814	1
14780000	0.00139929586143884	1
144765000	0.00279549024113746	1
47430000	0.00294618783596809	1
309957000	0.0235039087870551	1
324896000	0.00055484512395804	1
27078000	0.00264555285170651	1
24750000	8.62362461935918e-05	1
42380000	0.00288836608294095	1
62243000	0.000419145533936841	1
179678000	0.00775027628677111	1
587950000	0.00176332389139603	1
56562000	0.00164633094656817	1
95639000	0.0058845770177262	1
99215000	0.00348495236979691	1
28756000	0.000491614828708926	1
49516000	0.00453742477048781	1
184714000	0.00535440878734262	1
7711992000	0.131648345855571	1
161473000	2.27946390694676e-05	1
76313000	0.00301075270301378	1
29026000	0.0201569258405834	1
38966000	0.00224431150462583	1
70297000	0.0262529274149152	1
502379000	0.00685176629611778	1
58576000	0	1
63104000	0.0279705098704497	1
132492000	0.023632066831049	1
93678000	0.00149655611571049	1
128384000	0.0074451090737428	1
53840000	0.00127300251370501	1
299530000	0.00569523010701586	1
33532000	0	1
227999000	0.0950462029697174	1
59493000	0.000395711128957806	1
775401000	0.0189990491795836	1
40395000	0.000414523012749345	1
73473000	0.000237761973397227	1
487334000	0.0145136481559312	1
63884000	0.000949690357010698	1
27947000	0.000963637119547364	1
51373000	0.000436403025720861	1
153434000	0.0207059728367148	1
453478000	0.0185846154821461	1
184572000	0.0113805459546308	1
165862000	0.000903907458893291	1
153894000	0.00242568193055928	1
20346000	0.0262582993533377	1
44962000	0.0262549481351517	1
7762000	2.63479273225738e-05	1
65307000	0.0062657720107242	1
57909000	0.000555022735980357	1
440558000	0.0844635669658343	1
53390000	0.019439269711177	1
45003000	0.0141609225387371	1
83581000	0.062723487585836	1
426744000	0.00424639543006419	1
202433000	0.110260548555619	1
120542000	2.13089671019792e-05	1
577398000	0.163335381571263	1
65345000	0.0614602435049192	1
208155000	0.00604914015561088	1
36204000	0.00188036406622176	1
48236000	0.0112664578769356	1
157592000	0.0201527893073723	1
30360000	0.0262564049974422	1
108933000	0.0426820453250226	1
503499000	0.0212457546431715	1
13427000	0.00886694179332177	1
129884000	0.00335471424797964	1
100980000	0.0251574618036305	1
1254698000	0.275227672511931	1
218502000	0.000884975479034415	1
171519000	0.00948328959913361	1
12639000	0.0087948936548021	1
102926000	0.00792277301190322	1
285323000	0.0182473548435219	1
76918000	0.00208312208234015	1
80549000	0.00337434589478512	1
142020000	0.00791234330507043	1
9640000	0.00269842359377111	1
393646000	0.0252609058011518	1
217194000	0.0192407041244174	1
153627000	0.00541095358851007	1
12283125000	0.176010774274131	1
259236000	0.0395614581307051	1
454307000	0.0199041958654378	1
183005000	0.000119314160938148	1
36435000	0.000952524731481933	1
184148000	0.0636764380684039	1
3263081000	0.474508923079131	1
480826000	0.11777243788336	1
81803000	0.00341875159311195	1
41362000	0.000723500417259246	1
183679000	0.102662111519665	1
45851000	0.00886682276255839	1
68368000	0.00886517413560802	1
85731000	0.004845294281559	1
11024848000	0.300190273158153	1
1258882000	0.106990964557153	1
2345351000	0.120318004085226	1
134284000	0.0976810864983676	1
232178000	0.00379092468984121	1
376360000	0.00792956968815929	1
70846000	0.0250442196742791	1
708625000	0.00575844797070799	1
751487000	0.0117636308573388	1
76033000	0.00683164405413185	1
130817000	0.0667303475531038	1
269749000	0.124481889681108	1
541662000	0.00698847747930182	1
147657000	0.00735182005830089	1
48694000	0.00248757326401739	1
27683000	0.000565900069009144	1
75038000	0.0851151890761445	1
49625000	0.0262542862648477	1
119735000	0.0797035004395356	1
95857000	0.00886573987071262	1
62374000	0.00214401083365785	1
113904000	0.00527549616015838	1
163128000	0.00228568523557219	1
257461000	0.0937980283054668	1
22894000	0.00020622187165984	1
2410187000	0.0053680774773015	1
156052000	0.0198790377713571	1
31402000	0.000394663955246688	1
88471000	0.00228004343151033	1
341122000	0.149915877292759	1
92021401000	0.556227903660414	1
198970000	0	1
210477000	0.0165505469951312	1
167348000	0.103629341389831	1
171988000	0.00232886674339073	1
312180000	0.00341927033277518	1
41281000	0.000260232687107261	1
118413000	0.0339734501491648	1
58744000	0.00886501287469355	1
32125000	0.0250448639129681	1
40301000	0.0193280575245102	1
3830000	0.00886744948480963	1
31632000	0.0007451282736383	1
311151000	0.0130121754692245	1
157305000	0.00739205858260659	1
305939000	0.0217966316061493	1
232854000	0.0125791277462804	1
35603000	0.00269821021400573	1
239689000	0.201053093249005	1
204769000	0.100112993111246	1
59077000	0.000628613256468292	1
27193000	0	1
19271000	0.00185828294121904	1
357006000	0.140299721631209	1
99748000	0.000381713672961892	1
152935000	0.143493129364465	1
216494000	0.00984090796498435	1
1087066000	0.00893072297262974	1
61835000	0.000760205758146413	1
103475000	0.00222774471706732	1
138176000	0.0021252936777483	1
110946000	0.00244830881584875	1
228694000	0.0114110669552501	1
70609000	0.00525854295819079	1
104434000	0.0106694552880758	1
7492000	0.00718340065619498	1
206057000	0.00658013674504473	1
72920000	0.0187748001696331	1
237337000	0.0134919203002856	1
2625867000	0.0396043175915042	1
473821000	0.0103351514091942	1
317744000	0.00228430938870308	1
161235000	0.0107455972455438	1
326156000	0.0804085423428265	1
108085000	0.00588469179577531	1
6550105000	0.221587632762812	1
97952000	0.000512306118438859	1
554076000	0.00429341549420362	1
151603000	0.00215407654380626	1
247414000	0.145456958490871	1
145029000	0.0141194797548816	1
116372000	0.00453816617503584	1
126504000	0.00261866735002363	1
13084000	0.0212560569304444	1
127344000	0	1
368267000	0.07036820314308	1
35246000	0.000869205742955405	1
29887689000	0.264020216833904	1
767431000	0.0527255195747898	1
1347096000	0.0112241161885242	1
363328000	0.00111556226787525	1
194094000	0.00920003748826574	1
25229000	0.000276809574537874	1
421244000	0.0249123447327746	1
1956651000	0.05460786643933	1
226397000	0.00420081153352205	1
54695000	0.000195116320249746	1
380869000	0.0328788802423823	1
42979000	0.000707053221795529	1
4351460000	0.203004050611857	1
61769000	0.00886671439126637	1
97258000	0.00378413385026573	1
214262000	0.00768189339340485	1
93281000	0.00519631533889783	1
209933000	0.0168915699877959	1
297596000	0.00260159444772301	1
158594000	0.0103726954848162	1
74400000	0.043071142031078	1
316927000	0.00814727564233167	1
10220000	0	1
33482000	0.00170841472776374	1
52016000	0.00328298517535758	1
561941000	0.0242654078296444	1
150099000	0.0517000620528481	1
975742000	0.00828231578037192	1
32527000	0.0190545734445694	1
44787000	0.00395251806037388	1
269959000	0.00718184974164749	1
7624000	0.00279415232173774	1
100361000	0	1
359850000	0.000362323079111122	1
355796000	0.062461042961207	1
33876000	0.00062731571641857	1
41581441000	0.185871043338731	1
260380000	0.00525820805160538	1
153269000	0.065720747130761	1
78041000	0.00383942926940313	1
468329000	0.0102956491762026	1
275939000	0	1
50293000	0.00769395922764856	1
38240000	0.0262549819090696	1
6490000	0.000489473846624343	1
20974000	0.000587489369884229	1
765216000	0.0195582600596367	1
40112000	0.00247455641216839	1
144580000	0.00390735360927635	1
446761000	0.0309946923167424	1
422628000	0.275355625799791	1
78769000	0.0577448214254326	1
166291000	0.0326617985534691	1
143972000	0.0400638886626502	1
1820799000	4.64229220769988e-05	1
1316341000	0.0171683806327474	1
29785000	0.0187776391846065	1
47316000	0.114250312389054	1
6653624000	0.184539554675067	1
92144000	0.0192585100213819	1
2219703000	0.0263970388345627	1
108213000	0.000383473565605663	1
175500000	0.0244926947996128	1
116905000	0.000356098228672648	1
51538000	0.0187763927063276	1
411998000	0.01959263093223	1
644954000	0.264433814846977	1
52378000	0.000638356016051965	1
75659000	0.00180975594582809	1
386426000	0.117979951150612	1
146450000	0.0257647673415417	1
548032000	0.0200605310331726	1
53047351000	0.233231504887766	0
8752878000	0.28460151324408	0
5005820046	0.222076934953483	0
20149080600	0.313328054137144	0
3237805208	0.166034962961304	0
4686616198	0.0943431132464344	0
3448818286	0.153182301361605	0
3908628681	0.0893246501480866	0
2247972027	0.142197901596606	0
1908001842	0.0799121463894649	0
4085039282	0.113455922781491	0
1635025419	0.110326753931405	0
797688688	0.0768471365201051	0
645242014	0.178970284085287	0
5000264445	0.109392708852125	0
2341889114	0.393819183217154	0
4222446005	0.222787780779306	0
879813667	0.0696571921070787	0
7605923993	0.127906955249796	0
4736472924	0.065057200820925	0
1543187631	0.0618358522001342	0
488723598	0.361155384785736	0
2184809975	0.320076210557461	0
2837713454	0.0738333692814342	0
720796682	0.296533621541052	0
1434165615	0.14157687074771	0
894304151	0.0872510184823286	0
490112449	0.146847022530672	0
987776379	0.0475715560690686	0
724270478	0.0468219145503648	0
1294591507	0.06596310960387	0
3312171450	0.0464502516654542	0
1881258044	0.0424452170934116	0
1236716337	0.073224006800696	0
1761795084	0.105020699991348	0
1284509610	0.0202255439922694	0
716261335	0.0397979260606845	0
946158226	0.0626165200319795	0
336732891	0.283983602480772	0
1123364821	0.209550079708447	0
1152101323	0.0347962331239038	0
999712840	0.0520944121646491	0
819372130	0.0340005634024147	0
13158699000	0.133252079710895	0
1189126404	0.0459686298105155	0
1377178603	0.0457228731218157	0
1499930000	0.0635116294368153	0
42606304	0.18679199797375	0
1012141304	0.0373633618716383	0
268698270	0.0684650393178728	0
1129898130	0.0570994161707597	0
862631153	0.0478141080598644	0
877740130	0.0404302816167002	0
804048925	0.0396807570000439	0
1157338973	0.0284369555888746	0
269003327	0.04606273267892	0
1068944778	0.027338554138636	0
6495176564	0.0273280049865313	0
856192000	0.0263321092303702	0
2918693900	0.0258687153504377	0
582566183	0.0414721381464434	0
206387361	0.0253928184508869	0
1081148640	0.0254737378943384	0
515020993	0.0268542070728391	0
336784678	0.0246155583197454	0
2535043165	0.0244471887466462	0
708040293	0.208882437095971	0
696370639	0.208178330371618	0
937907351	0.0333154307765205	0
395581943	0.209586063521016	0
687334694	0.0226044571438277	0
1283745838	0.199970412601912	0
212671200	0.260916484711225	0
602203180	0.0215336852247274	0
1605930181	0.0212392386604046	0
977751916	0.02118640439271	0
313826109	0.0298093040531713	0
324814858	0.0321639443721926	0
12358795500	0.0358892453759248	0
422196941	0.0203893944573645	0
1259447352	0.0194294701084663	0
443137456	0.0273553629324992	0
462510951	0.0186009485969988	0
859760503	0.0809482251064456	0
274219156	0.0509740921781954	0
1446422666	0.0188848909393734	0
199073426	0.0188414155801614	0
1570682583	0.0603182261902477	0
2980266754	0.0248548995567127	0
667403727	0.0175021759754428	0
744242741	0.0172020399194938	0
262958871	0.0455659131834342	0
113738750	0.0170073237634849	0
168053430	0.011376463372912	0
162251331	0.0238848788163208	0
454552679	0.0467662737364726	0
517413910	0.0166822324396615	0
832974926	0.0484308279887079	0
774505774	0.016597159967351	0
307191478	0.0453030831737708	0
307190838	0.0453029885623684	0
448605922	0.0160296624914813	0
135954750	0.0433577362978357	0
777469385	0.187742888344	0
328660164	0.0153965124400376	0
203590227	0.0430292977804585	0
607825032	0.0290356435291356	0
619172402	0.0149401708026356	0
191004053	0.0177076260666316	0
166930238	0.0417859124130606	0
1756494074	0.0287146471319728	0
172122222	0.0485865660044455	0
215030284	0.0771000362404319	0
470265215	0.0154244067707336	0
192103439	0.0148163708061108	0
548662709	0.110381552242566	0
195913267	0.0575972568549658	0
639305024	0.0833839258549105	0
452907000	0.0407084810480641	0
1280333606	0.0233787428800322	0
151157348	0.0134091381712801	0
996828831	0.0693009932619306	0
137690827	0.0462111152886076	0
196969992	0.0182538568355664	0
790329763	0.0133322932751978	0
222093893	0.0165814726774589	0
2058268518	0.019077339295338	0
107622488	0.0127193741804399	0
256861252	0.0179164803685217	0
142696735	0.0841147099167541	0
177911633	0.0126252272311342	0
119325068	0.0126672626428965	0
101814633	0.0126509567495331	0
312611869	0.0214199159919183	0
445897743	0.0251100618229395	0
168568060	0.0202122031812537	0
156843562	0.0121513381538221	0
178179659	0.035223914361091	0
74748405	0.0317070142317709	0
331943273	0.0118762373177061	0
1016007523	0.0116538798962247	0
91377960	0.0116156974951308	0
734366888	0.0115012336625387	0
595959212	0.0117142119490602	0
144063104	0.02350777567531	0
142935811	0.0111523427875397	0
445602172	0.0216625165068844	0
233513759	0.0222764010944579	0
124040434	0.0134743731069683	0
439777289	0.0115858514226425	0
156845795	0.0316331736783493	0
473752057	0.0303301050481596	0
369282566	0.0107026596410493	0
123768732	0.0418154196413595	0
371044103	0.0106946999163612	0
174927487	0.0205751393604897	0
119957977	0.0110346921675585	0
211320336	0.0101947729841924	0
1962411892	0.0101921308346625	0
760809594	0.0807005210740826	0
162426468	0.0107403545665359	0
198223193	0.00998140151169182	0
217730888	0.0337878476520716	0
274148937	0.0277309410117101	0
122849580	0.0276388704418718	0
326649863	0.0138835984346082	0
302860265	0.0334728213575601	0
90935524	0.0641259904739354	0
331675251	0.0268781710406423	0
1096054031	0.013483414250277	0
173490416	0.010105992832452	0
742948950	0.0751945115851211	0
169440192	0.0275047138636728	0
276248900	0.00941769397839221	0
290998220	0.0146815108796018	0
342244587	0.0093392474453097	0
2331471021	0.00928991082599362	0
75812159	0.0362172240022367	0
350685617	0.00926425892997279	0
232997419	0.0439056229217238	0
352885782	0.021219238164041	0
522898130	0.0135722086326312	0
526192465	0.00913396905213069	0
108339196	0.00912061612896527	0
341503767	0.0176365193387421	0
142844428	0.0553646459340901	0
140743075	0.00960677398437011	0
91863524	0.00905621069624984	0
109277197	0.115037097089921	0
4220753000	0.00889532613935037	0
487211644	0.0179235289049623	0
381751456	0.00869927400998536	0
356513815	0.00868648319246572	0
402526715	0.0122334513620421	0
186278228	0.0100290776533583	0
495273824	0.0614006698566195	0
240401688	0.00841124966264595	0
227033240	0.0118405901080278	0
370598159	0.01182467246938	0
320922351	0.00881573955401007	0
73324564	0.0215364799631294	0
266493220	0.0280583453795336	0
165995201	0.00831654546441332	0
245798825	0.0117096127433662	0
237136242	0.065819420620405	0
167102287	0.00976083132621112	0
125759857	0.00810156420285708	0
276729862	0.0136039633422189	0
169156929	0.0140010988581283	0
440101858	0.0525067553058418	0
351382325	0.0111431071052454	0
580399649	0.00788316782958299	0
236605810	0.00786027851114921	0
479526969	0.0110872944345164	0
236624109	0.0118494153767469	0
649535520	0.00779134949146225	0
313015147	0.0077464704049406	0
135157821	0.00912347757192831	0
400104423	0.0145649412312205	0
467326046	0.0123176235765855	0
98388084	0.121448648728625	0
110307558	0.01052716766391	0
127839937	0.0108365852144924	0
102135980	0.0173124598195675	0
239857915	0.0203892671361052	0
98664068	0.0202485515302026	0
224565025	0.00763333549591462	0
547769155	0.0107237111338721	0
206251344	0.0121077180275808	0
171193983	0.0106936565549821	0
110962252	0.00755552853347619	0
236406231	0.0105095626796242	0
3267394856	0.0104701118303652	0
331964914	0.00956482256807091	0
115141474	0.00739437362764895	0
80082815	0.0540524758028205	0
382136725	0.0111564715019675	0
7989952	0.0236099626063207	0
94844237	0.00716432686394092	0
145153917	0.0088642152818833	0
246716772	0.0182983903467361	0
88021835	0.00716355823717447	0
68437685	0.00693050723403547	0
469657781	0.0181503300262195	0
279598457	0.00693670052881644	0
111070318	0.00948225673286995	0
88678107	0.00676209300737917	0
259557420	0.00952373436276253	0
82471477	0.00658537369987367	0
240578323	0.00946204445023096	0
110051554	0.049947475081896	0
633865169	0.0110862402203161	0
2043464944	0.00655456397669153	0
468970517	0.0113013304573791	0
11254577	0.025528149234218	0
180928011	0.00650007459361544	0
218811015	0.00648662048393345	0
434671285	0.0119973542189874	0
324565393	0.00643447556803527	0
136076328	0.0113431723307277	0
373274584	0.00988190362850216	0
38319189	0.00638356156863771	0
398584945	0.0075556832662508	0
227295813	0.0616100081924039	0
187525043	0.0177701317931544	0
219837020	0.00751395689437516	0
121937722	0.0182949123882605	0
210017007	0.0278016561373324	0
169512371	0.00626854468587196	0
53981258	0.00806403845094478	0
90797095	0.0285850709200013	0
128084013	0.0180937592236303	0
139473457	0.00614842846232454	0
106670575	0.00837113849268651	0
411409793	0.00861532689991638	0
43960125	0.00609039010353326	0
295587882	0.00601832326304727	0
69515941	0.0460681394864877	0
174815122	0.0109836766891645	0
60604188	0.0563647755109747	0
109448573	0.00584100283669153	0
65034900	0.00363715300875797	0
99271146	0.00970102164446509	0
251828273	0.0153996877698766	0
88981366	0.00595853406377441	0
333419403	0.0081220805538133	0
394448938	0.019366374882217	0
559506869	0.0166922220736905	0
71148110	0.00811451245565847	0
65734748	0.00861771787031471	0
248972981	0.00805650517832395	0
133653242	0.0159506671706231	0
94316870	0.00872584277571709	0
266152537	0.00564583494043806	0
229121245	0.00689505796989352	0
120435824	0.0192440941202583	0
83235765	0.00597816978264159	0
61806925	0.0406690489420903	0
276068062	0.0055807289863705	0
132752086	0.0148297478440246	0
198089454	0.00887820051177506	0
448229439	0.0456668329714575	0
69321297	0.00901430702011591	0
317035239	0.00548413813190439	0
58585665	0.0213843634135139	0
225854184	0.00773628168054588	0
136323093	0.0054585631015636	0
200735260	0.00896190906860925	0
203719931	0.0287042627102957	0
54525434	0.149975382228058	0
156331517	0.0151672631056975	0
456537458	0.0133599829828933	0
173537875	0.00638475925864622	0
51952484	0.0426820132215093	0
1811073653	0.00750332258549387	0
109221710	0.00872855299541098	0
200241132	0.00746253796560276	0
246739629	0.00524258125201627	0
72367389	0.00611293001993189	0
48971417	0.0150656221944677	0
61789016	0.00724792387320105	0
361636202	0.00606383502212764	0
317377469	0.0347974376244848	0
416853496	0.0199285870513635	0
59990703	0.00902531343414545	0
90505882	0.0229902897925035	0
172685037	0.00506488460745077	0
115684949	0.0220960830392313	0
30579063	0.00699112533878214	0
265926559	0.0248677675783779	0
173552839	0.00827014583105531	0
287179700	0.00503290902046649	0
384302367	0.00502867789478349	0
222251288	0.00703851931775784	0
55060685	0.00502346803839992	0
226290813	0.0132742029343038	0
139160798	0.00499251167283821	0
67108317	0.00498423103167596	0
78339834	0.0798959843910315	0
143755165	0.0167527894871653	0
41181315	0.00522872157413257	0
75523510	0.0326244385947333	0
71998668	0.00492230485960604	0
7558190	0.0114370139630687	0
119079959	0.0080568839908393	0
73387260	0.00490268319821859	0
1171736393	0.00486587139495219	0
69643155	0.00486380717919747	0
120200172	0.0129216232748224	0
74608848	0.00485288536438242	0
151258915	0.00484425527373714	0
138298826	0.0329759725181163	0
146715239	0.00597780840100479	0
88833307	0.0312362879469765	0
90800034	0.00479122848089905	0
105513892	0.0349292146182948	0
1066604904	0.00479252582386432	0
60532718	0.00475794618977609	0
153515681	0.00474663511569506	0
53367869	0.0314130061570794	0
498563511	0.00473963660740626	0
698735117	0.00731426768332782	0
633026526	0.00662542103256116	0
40455093	0.0065460906968314	0
63921692	0.0046209928781223	0
88888436	0.00547883454415383	0
428971870	0.0045923139651399	0
74370791	0.0242887501552266	0
315354232	0.0118271539336822	0
176935708	0.00838638708458636	0
86686836	0.0355054129724844	0
54022417	0.00456031655080451	0
112444060	0.00454095616544064	0
57715643	0.0341331696393224	0
153678182	0.00452174014214195	0
34387536	0.0045100207127216	0
57904809	0.0811806399859728	0
91183456	0.0152358805665116	0
181411330	0.0130933317089099	0
97594385	0.00774862582582401	0
129496155	0.013137206353519	0
66223258	0.00448250229295166	0
233789438	0.00632244191163777	0
133067597	0.0115170585923708	0
485483673	0.0134252882577006	0
83689769	0.00612617714364747	0
46514589	0.00438695047327018	0
58662008	0.0122607251329959	0
239084939	0.104612530731413	0
52899326	0.0146568097600893	0
111176992	0.0341986607732008	0
102297785	0.0111285275591349	0
81632518	0.0345571763531155	0
1399398171	0.0072279493538119	0
208106909	0.0323016724668397	0
70483175	0.0206459127096145	0
75743367	0.00432418602899866	0
166502494	0.0120829460054605	0
511341611	0.00430816525067878	0
118032189	0.0689271516871366	0
42543761	0.0107260702735157	0
101516710	0.00424361565342875	0
44943047	0.0099417779833871	0
106862516	0.00668609522200869	0
464727019	0.00590492760939901	0
57337079	0.0160939396847793	0
322420965	0.00587636310435646	0
56043136	0.0299261442136742	0
81648495	0.00732260756909672	0
568557949	0.00582159729849211	0
98175825	0.0130564863763344	0
9891065	0.0154854567446739	0
173545017	0.00410277642401927	0
147144501	0.00464464092555739	0
49109633	0.0401068450508861	0
193074962	0.0119059192632339	0
65977994	0.00408533814585297	0
38726785	0.0978130155010102	0
91588601	0.0124392333765351	0
105857420	0.00403858021231021	0
248385720	0.00745584566059174	0
62732013	0.0262751626048211	0
114067862	0.0112749604476607	0
31578922	0.0266218967199774	0
118957596	0.013681437117143	0
154482384	0.00657495244216992	0
245074521	0.00564806470379653	0
62039772	0.00399281696992074	0
48058849	0.00400844482591911	0
151603216	0.00632220074430342	0
80731458	0.0258599504498709	0
159503513	0.00630555354836233	0
100542766	0.00649264508974903	0
169854656	0.00417932988438083	0
64966097	0.00262013311016448	0
136657502	0.00695125186890859	0
63045031	0.0234649904297105	0
47448780	0.0101397314807427	0
63747139	0.00463182574187463	0
158654733	0.0132940910388663	0
53171003	0.00414342934549628	0
198279155	0.0108837660807203	0
50356025	0.0176875060830264	0
49233293	0.0284661379729023	0
34037844	0.00385134223240674	0
48287553	0.00542136416528552	0
56198267	0.00823845465644125	0
70796101	0.010902092720873	0
218229807	0.00382605762853098	0
146457334	0.0054056327510867	0
50304960	0.0190805407043998	0
79471448	0.0195048581005742	0
150296512	0.0301673830514718	0
102834925	0.0161255081757876	0
48944416	0.00310463895062056	0
264149257	0.0130987400997861	0
88575683	0.00876291339505449	0
61491922	0.0100543221944798	0
196625052	0.00375638648389524	0
49422045	0.00996556062218063	0
111956465	0.00528752037729276	0
63049792	0.00533928841104507	0
125415657	0.00522760098799387	0
248196933	0.00503657967939268	0
80557051	0.00594877940079295	0
124181656	0.00370132682062862	0
46212468	0.029393835593517	0
24623424	0.0998277038997034	0
46345353	0.00368972098144622	0
92013644	0.0039079520914266	0
162544513	0.00520829907465053	0
99037000	0.0098084419359817	0
82284021	0.00561584738705846	0
100752601	0.00364869552555038	0
240704000	0.0808571313589192	0
43713589	0.0915081782117868	0
121262829	0.00361766518088065	0
201213821	0.00505276888564872	0
123916266	0.00474164860696613	0
110744824	0.00359963254081206	0
61253277	0.0288628153186314	0
199611147	0.00377734871649835	0
36129645	0.00446342154328117	0
55910590	0.00355813266495014	0
92961772	0.00235999446768726	0
79198535	0.00890459378141857	0
49615541	0.00732274420151851	0
275067885	0.00535068440553377	0
106552714	0.00352552780128415	0
90234250	0.00352367356753235	0
42591986	0.0186581241564013	0
71396540	0.00607409556967357	0
217051275	0.00351996134826205	0
197490754	0.00350994331195265	0
58695452	0.0238747496923373	0
182050760	0.00349912209690896	0
60111031	0.0164255443425781	0
91626717	0.0235726565488668	0
67959305	0.00347969336989308	0
89294983	0.00340553493795663	0
30253596	0.00815042028213656	0
56517364	0.00391731434110447	0
153976307	0.00466857168262459	0
128884967	0.00344601349785383	0
42610448	0.00760374377870774	0
62160096	0.00420374241560109	0
40423061	0.00343861254533051	0
101853591	0.00343522214290195	0
93197932	0.00523480693663156	0
79895380	0.00513533950186643	0
56246099	0.0155785310270866	0
62408980	0.00340577438319798	0
42626620	0.00341648592225963	0
510584629	0.00339972740269186	0
118766012	0.00503583663958736	0
60205774	0.0168676804644498	0
88834360	0.00337536279211713	0
68328906	0.00460684683445477	0
40681219	0.00893975269607842	0
94790432	0.0114269432316128	0
338348558	0.00861006826837676	0
108827803	0.00395017500222511	0
147184763	0.0879263292346569	0
72784822	0.0216277448007706	0
277483136	0.00328994997301066	0
76826483	0.00328800386527329	0
7491645	0.118695128096136	0
34194894	0.0813898377723091	0
69875037	0.00328286026001486	0
81139991	0.00328029882877509	0
25326036	0.0526645512611882	0
37137100	0.00866320345344709	0
48355088	0.00348881637525576	0
491184522	0.00325657019795966	0
253202194	0.00325235122408468	0
33533472	0.00395772516633252	0
67790580	0.0251737056292264	0
192404395	0.00323845221790899	0
97511466	0.00322668147995758	0
218465986	0.00902430511375329	0
46656950	0.00831218901200471	0
217952408	0.00321986254371226	0
93497510	0.00467823746117134	0
107713406	0.00319784498129722	0
144188520	0.00319532758346258	0
57322582	0.00821948868529206	0
86356114	0.0168279455918434	0
41640242	0.00347628910216738	0
63749669	0.00521691734459177	0
115721557	0.00316952916271479	0
163797434	0.0188717788415067	0
97686726	0.00316139602080075	0
39232365	0.00920494491868219	0
88840371	0.00315880648547188	0
47513755	0.00396897955573924	0
106568631	0.00444940154787305	0
128398818	0.00836608601581249	0
63681704	0.00428184667758696	0
111386996	0.00834591076917652	0
149483318	0.00430026266319654	0
86928341	0.00610068941520203	0
35139061	0.00313301143974954	0
96495992	0.00874027604212176	0
112965000	0.00338303349306399	0
44144722	0.0635406802523192	0
149185831	0.016379023710784	0
73344472	0.0108281327509308	0
116518242	0.00308937655916646	0
258980000	0.00622968224830548	0
70457680	0.00408695622227481	0
121271091	0.00329108117477026	0
103089171	0.0649110707579727	0
80229661	0.0243860468037485	0
25560110	0.00809335698403027	0
36801696	0.016158811102918	0
99180379	0.0235969609093629	0
72423645	0.00304222624084607	0
81582989	0.00303466950907643	0
53716196	0.0133809212703085	0
66019979	0.00302906623656432	0
63115800	0.00299642531693114	0
598446000	0.00299144160745604	0
145766313	0.00457954829778198	0
81246149	0.00298970289429983	0
28256511	0.00561192639981146	0
186020634	0.00353967326667443	0
61751823	0.00436281338998257	0
61307784	0.0353920248065671	0
35262235	0.00673689919574923	0
67776284	0.0029700864835426	0
57042938	0.00295941255701149	0
110177200	0.00295256304845016	0
29498180	0.0221987838340449	0
198393573	0.002946027821208	0
52998157	0.00782959420770496	0
29321337	0.112184194004418	0
28850632	0.0487807184195912	0
79289238	0.0227562389183969	0
56226020	0.00345069407281617	0
76224426	0.0051212406779799	0
31356225	0.0190023479616779	0
154328519	0.00987820531895195	0
52098625	0.00289244234808429	0
19362819	0.00288151440241187	0
391151774	0.0132900002515131	0
35238905	0.0503622574822517	0
72691912	0.0341109296865094	0
209554162	0.00741245733260484	0
44424684	0.00794793768906852	0
52559508	0.0176060853566206	0
225492417	0.00798627245607125	0
103783324	0.00397804679863743	0
7746820	0.0250501493517823	0
22613948	0.0456918495858488	0
47548575	0.0456401159850713	0
66346668	0.00282135738810364	0
736158326	0.00365346823611679	0
145001542	0.00397524658883248	0
43793550	0.00454361425999704	0
153164955	0.0157375999223514	0
124383078	0.0184674122919122	0
50406510	0.00278694546802471	0
205796394	0.0181362775737404	0
178031976	0.00387368072091083	0
62574407	0.00336542824129911	0
123105668	0.00507817064076145	0
38746466	0.0180067695920519	0
27476902	0.0244490002342265	0
71886343	0.0182360791190924	0
72429338	0.00801741190567107	0
27790597	0.0238790953443024	0
639837807	0.00451240801211561	0
378407000	0.00274676635127034	0
27145880	0.00467218763990216	0
145518295	0.00274316484391759	0
78960017	0.00386884692330586	0
42513293	0.00285501744885981	0
48574823	0.109214049138319	0
198728020	0.00420683757989107	0
57014997	0.00272720026729605	0
55798023	0.0207338650538834	0
40095037	0.00382281950113409	0
142117239	0.00466749496943289	0
86608142	0.00924745453834914	0
64595304	0.00378563417989586	0
38976517	0.0178702518538217	0
48038867	0.0176085009285097	0
71737380	0.00478987340962075	0
45763963	0.00180869876361273	0
195988310	0.0433094141381864	0
91136980	0.00268404174141846	0
39432909	0.00283818269102766	0
499113134	0.0026743688627068	0
73339492	0.00461250269145387	0
88840527	0.00374704610930564	0
151688830	0.00705157938700612	0
127318367	0.0026359200214544	0
90538714	0.0171596045726412	0
46544300	0.00278238618152086	0
21830386	0.00731674527490478	0
116309438	0.00924692163362358	0
30264411	0.0026105538940221	0
85487983	0.00260630984597834	0
33112994	0.00758024064029449	0
112728182	0.0072872851462622	0
69014084	0.0232275236617575	0
3871543	0.00689677303257388	0
33030135	0.0136586285089813	0
9565737	0.0168448725262465	0
61794290	0.00735192261170266	0
66608814	0.022358861068491	0
73794252	0.00709671090219612	0
27519467	0.098597031093573	0
86396128	0.0070785878851761	0
43697015	0.00252593167659737	0
23853559	0.0776126823807625	0
35112021	0.00734534020244397	0
26994543	0.00353241771080839	0
88334986	0.0454181538716387	0
46156556	0.0038086256036545	0
80064829	0.00251247841404743	0
406049183	0.0244828661149902	0
102652702	0.00297370572655025	0
61612071	0.0039870737772011	0
52258818	0.0730198655064972	0
78858880	0.00352670885204577	0
30432130	0.0296462452574893	0
73532176	0.00662284149360258	0
130439123	0.00272803779518531	0
116751105	0.00312904722181526	0
100412512	0.00694576334423274	0
130966911	0.00455365121963033	0
70987628	0.00373498465040104	0
73964566	0.00341353751383462	0
143871305	0.198622990236449	0
105134336	0.0136650242147254	0
24662278	0.0122808788214207	0
107357854	0.00257903775838534	0
224943037	0.0034472365283123	0
46074158	0.00685347342706575	0
33464972	0.0138748885827605	0
84059158	0.00368363292173598	0
45979037	0.0107246785780646	0
126943273	0.0072884242621233	0
179565772	0.00242436537400329	0
62555206	0.00240791167359554	0
27807757	0.00131272419654572	0
31466240	0.00641766151150859	0
38977985	0.00444973833847054	0
59783021	0.00241387208377522	0
27779191	0.00823500072952987	0
19758030	0.0081420210570595	0
117459477	0.00544339743607599	0
99423608	0.00802585203207177	0
97526984	0.00237861977190697	0
103397604	0.00231580097934008	0
280832884	0.0043643581201937	0
38642252	0.00298671007325714	0
36491366	0.0157958777096876	0
27154519	0.0260498382036326	0
39677098	0.0638999155047657	0
28930904	0.00348163310303453	0
33759429	0.00325105095566952	0
78437092	0.00619449633231573	0
43559757	0.00232987075553527	0
42315307	0.0185059911105232	0
148113951	0.00232448863889527	0
43089143	0.00327250889785313	0
107359452	0.00327632433389922	0
36765964	0.00231175923107258	0
86092968	0.00379431341659619	0
47641446	0.0152477626653191	0
188793689	0.00229556838386057	0
60676179	0.0204796672333735	0
41857278	0.00228987818922432	0
33303546	0.00242157169804525	0
88123586	0.0181710980053762	0
26324495	0.00321517045617902	0
32368216	0.0181373928396921	0
77743271	0.00227852530911004	0
76406034	0.00227474534153614	0
22216577	0.00604113253612695	0
361121712	0.00336015423494945	0
53735301	0.0180655940252912	0
52696119	0.00226891039810232	0
99286592	0.00633107968301849	0
16927334	0.00840291491535536	0
4038170	0.011269316402736	0
46858680	0.0119081791247364	0
24172543	0.0179278851490183	0
28209111	0.00308775751252657	0
37437664	0.0108801633544262	0
37437664	0.0108801633544262	0
196346198	0.00224303601212782	0
56690660	0.00733135880697779	0
53915457	0.0358755930608673	0
101347366	0.0177440540174097	0
316980016	0.00222171795054441	0
56696729	0.00421244688347612	0
94068130	0.00221699945517597	0
26904029	0.00268572422802153	0
86920342	0.00221305432951707	0
34032981	0.00586218776730126	0
952236852	0.00234284282173875	0
41162957	0.143930567881372	0
80201803	0.0371244693882962	0
68802663	0.00349372806977479	0
191367414	0.00218974694227527	0
25446129	0.00219005558674659	0
23567532	0.0142758550583148	0
33956611	0.102532731431245	0
31686135	0.00507623992716769	0
26404300	0.0110122483760057	0
20869948	0.0170381816006315	0
97035938	0.0025065281295477	0
18254973	0.0173031531445875	0
125354861	0.0021734488501604	0
20084962	0.00576271472238404	0
35648656	0.00223843013204045	0
86861563	0.00330054900272511	0
57008374	0.0099368130573713	0
24753223	0.00216349006742924	0
24836980	0.0833789966880965	0
38458847	0.00375755761100171	0
40919036	0.0022929617878454	0
82208825	0.00215624670715803	0
28589071	0.00378112584589447	0
46576672	0.00225858910351473	0
42875937	0.00626627898379522	0
47015427	0.00571136396057654	0
62145826	0.00214481682482089	0
174402020	0.00213613441750404	0
242879000	0.00265431315030871	0
238121858	0.00301194349113982	0
34863847	0.0169458706257082	0
20662917	0.00212738376817332	0
87039196	0.00212574741336309	0
59264829	0.00494025224053057	0
184523395	0.00362214950058929	0
64645297	0.00593671210820595	0
53386045	0.00211884801721016	0
23064368	0.0138100692687446	0
47796367	0.00609735050574137	0
69198735	0.0021255924586739	0
56178605	0.00211326466238888	0
32008885	0.00261976457551806	0
85961792	0.00210778705882395	0
25459444	0.00814174309334726	0
24072284	0.00710356404994579	0
51430468	0.0020954544384531	0
138062958	0.00552609052513524	0
17178285	0.00552132453786216	0
19196282	0.007026668683502	0
135462065	0.00207173883950797	0
58102885	0.002065976100218	0
41089233	0.0139150243649284	0
69216472	0.00205843768281952	0
132037091	0.00205748954757704	0
115101417	0.00290172960119595	0
61522524	0.00258185433863171	0
32248529	0.0020545005249646	0
269423241	0.0133860622486455	0
180600178	0.00337225050344558	0
56740083	0.00205182017819561	0
90653027	0.0156291015382137	0
116711516	0.00356554417574631	0
106705076	0.00243146849313749	0
30664875	0.0108264750994812	0
103381286	0.00204467676920661	0
33373350	0.0020364825208787	0
42429245	0.00203848491218383	0
56859548	0.00930549768278051	0
50009463	0.00203688043300223	0
98442622	0.0020343326763385	0
111873808	0.00286740221735521	0
29374685	0.0181298877300775	0
71492834	0.00214987127168122	0
25973965	0.0724074700849589	0
29761190	0.0120258203177291	0
17719109	0.00284958911779992	0
194657303	0.00201443653491896	0
33940207	0.00343507393535149	0
47565048	0.00284792726670011	0
32060313	0.00679406737614954	0
57893293	0.00682833158070114	0
55453626	0.00199649567794509	0
49079495	0.0176790791899887	0
25059851	0.0021423110437063	0
96263294	0.00530015979381281	0
34709458	0.00199299780467324	0
21838391	0.0135898943944378	0
42098597	0.00369332282887714	0
26003893	0.00294060434005565	0
46531427	0.00277935466288119	0
25548612	0.017500955519372	0
25219680	0.00234297936800959	0
18996383	0.00362500439965225	0
69876516	0.00314246841621302	0
24358256	0.0152983883655043	0
21905982	0.00195403053253391	0
40073453	0.00196576324844603	0
172244148	0.00196413540208965	0
24593808	0.00278990984414071	0
119627891	0.00195914668774553	0
47509381	0.0146469399776524	0
42104232	0.00194057439586659	0
42156732	0.00518791888345358	0
37940918	0.0808498610382164	0
20912549	0.0103050296054924	0
118374109	0.00319878608411751	0
41068310	0.0103066581049805	0
66918007	0.00294546224561491	0
24403282	0.0313425558448361	0
17079207	0.0348450949596396	0
55423550	0.00193284914247246	0
23138683	0.0264137464594014	0
26341922	0.0031731746700483	0
49642556	0.00192901020383603	0
43625329	0.0127257775129025	0
91657069	0.00315232411214638	0
43707281	0.00191642801344759	0
36219486	0.00192592923023058	0
74263677	0.0019254312304343	0
497522290	0.00305118768444468	0
124498292	0.00191281894087964	0
50048557	0.0053579341757602	0
984601504	0.00287822687418927	0
291544057	0.00336167334466178	0
87068554	0.00190926257336973	0
59197319	0.00201838035820724	0
1152645513	0.00190357658306827	0
106681818	0.00294083129146498	0
55632765	0.0182045490317637	0
2380269103	0.00301097825094027	0
253953103	0.00529967094140456	0
31623712	0.0100009887585175	0
40933531	0.00189117385432568	0
206146065	0.0022431423055093	0
83198311	0.0742755619458497	0
227625721	0.00487109978929349	0
32933110	0.00735607286180963	0
94009202	0.00187986745524051	0
61793194	0.0052590878174236	0
49087448	0.00187670175404131	0
56424353	0.00265337457749843	0
77301351	0.0018824619338846	0
38549171	0.0364759069452201	0
35092063	0.00197031074647338	0
61456104	0.00125216416304062	0
29086824	0.00187066413506039	0
77436278	0.00198072913965037	0
147793558	0.00221822487485453	0
23609489	0.00968771927851995	0
3607022	0.00186089750517172	0
84933234	0.00290062058370891	0
42867198	0.00186110606421996	0
23728059	0.0166225553727741	0
68355398	0.00283464766435824	0
23830467	0.00185685452227111	0
219626086	0.0026134267527967	0
27459659	0.00258970538784168	0
43103850	0.00184703124649073	0
29589376	0.00336137780473998	0
20750240	0.00431712822289717	0
29572610	0.0634339808051283	0
13539943	0.000767851032427217	0
36022693	0.0019623331738695	0
52863033	0.00183484974045842	0
79426072	0.0018300825389273	0
24967582	0.00182682501170206	0
25594822	0.00963612211156816	0
81886593	0.00710572157890718	0
28048101	0.002588282835244	0
76428984	0.00253383399257062	0
411534283	0.00180756492623005	0
14215708	0.00844528070630771	0
19381541	0.0260032864986057	0
82293199	0.00180478408458045	0
60265518	0.00185560783165133	0
130937103	0.00196250470643218	0
53549342	0.00865355287416665	0
52579810	0.00179124987022736	0
19890890	0.00178552149945515	0
601201719	0.00183763518734131	0
240943794	0.0047462105704373	0
42312253	0.00824518398555292	0
17509090	0.00351918737495749	0
25595946	0.0103013203437792	0
80696022	0.00474074653211178	0
106925709	0.00334660960147627	0
14931534	0.00177747291422676	0
33091761	0.00182113682822787	0
34074846	0.00177137223299442	0
16119916	0.00183005065390746	0
38437657	0.001735326399723	0
64476857	0.00410503344229308	0
22588961	0.00308075423395371	0
28740533	0.00467686621289545	0
46685524	0.00175827818837795	0
27686002	0.0881750797171099	0
23382221	0.00249970494634419	0
26178957	0.0028750720056887	0
52247248	0.00448741438146163	0
37499166	0.00508523561613078	0
26328420	0.00309027803219241	0
27936693	0.00407575983795587	0
55581128	0.00184276940950796	0
33901840	0.0113113061408154	0
38710897	0.00403580027125316	0
80852115	0.00173279098245447	0
58314640	0.0086451107667144	0
117072448	0.00204931276989559	0
52180215	0.0017262277301071	0
15596673	0.00397798322016604	0
107132900	0.00171914574927869	0
61405515	0.00242285736231845	0
24721670	0.0371177011589539	0
57841141	0.00171656906971573	0
97473400	0.00757649694601534	0
272837883	0.00171371715827744	0
69041089	0.013561654088939	0
21349246	0.00452510008006898	0
27240293	0.0156765044350797	0
29677064	0.00662776910527021	0
66551536	0.00169203139149104	0
30918214	0.00168681283089942	0
22950663	0.0109995333525966	0
23332601	0.00168623248180554	0
30659953	0.00168115161667853	0
12829649	0.00571473203412822	0
22632291	0.0229095363460062	0
74618569	0.00884325432550457	0
15922896	0.00783188071744095	0
82304669	0.0142601219637372	0
51946174	0.0029194264314569	0
43973423	0.0149076044291439	0
44527747	0.0186446114577765	0
68013826	0.00310465185081294	0
1022557131	0.00165882066140752	0
97206964	0.00165796421011695	0


==> data/500c/LiabilitiesDebtRank.txt <==
Liabilities	DebtRank	Bank
26880305308.7984	0.233231504887766	0
25913756399.2356	0.594774509931227	1
17987010807.585	0.713545990719984	1
12900326176.6599	0.556227903660414	1
5984732244.49246	0.370260920998835	1
5812673335	0.43897381239485	1
5533767769.24799	0.390131353869511	1
4443148519.2217	0.446254761324913	1
4051159840	0.433640840938441	1
3351085333.13525	0.319937884793686	1
2850770537.31698	0.402948749731495	1
2271389851.59164	0.28073759933072	1
2117824840	0.217360020616038	1
2028653340.61921	0.300190273158153	1
1984837540.14666	0.227154797301504	1
1854508827.68181	0.2729146908175	1
1839942037.97876	0.248092391661785	1
1756819850	0.474508923079131	1
1722784740	0.197361469489248	1
1631793160	0.264020216833904	1
1599287725.16258	0.221268946516558	1
1576456248.31404	0.219065126308119	1
1571608497.57198	0.235443929629817	1
1492817232.78481	0.228079313258402	1
1472191950	0.221587632762812	1
1439045942.6599	0.120318004085226	1
1400336000	0.28460151324408	0
1338630101	0.222076934953483	0
1278218817.36309	0.202875981750807	1
1271224853.48299	0.185871043338731	1
1265975830	0.174422667273799	1
1229664503.40652	0.238152908595465	1
1180884390	0.212349922639539	1
1039489159.34317	0.176010774274131	1
1001725395.78349	0.229154481683931	1
974236500	0.313328054137144	0
920796858.088465	0.166034962961304	0
851303234.731161	0.245027418463748	1
850408505	0.26695597101044	1
823745923.445116	0.146900228707692	1
749319293.4923	0.275227672511931	1
741922100.469109	0.214428249700058	1
739806207	0.0943431132464344	0
738700240	0.200879900617505	1
718414533.574044	0.215476036938895	1
713942010	0.203004050611857	1
700600947	0.153182301361605	0
700436163	0.0893246501480866	0
690299656.431774	0.217852506054358	1
686951920	0.200711638729524	1
682252121.976707	0.0966025096239931	1
671109540	0.208282232501431	1
651227036	0.219247290403936	1
641506989	0.142197901596606	0
629852770.528401	0.0799121463894649	0
629149670.985331	0.113455922781491	0
620190000	0.219231705443261	1
608330455	0.110326753931405	0
605672299	0.0768471365201051	0
550066933	0.178970284085287	0
546251936.179842	0.109392708852125	0
546100026	0.393819183217154	0
534420726.207231	0.184539554675067	1
523896807	0.222787780779306	0
516413667	0.0696571921070787	0
511545955	0.127906955249796	0
510109516	0.065057200820925	0
500301430	0.131648345855571	1
486677108.653289	0.0618358522001342	0
484380778	0.361155384785736	0
468535099.251199	0.320076210557461	0
437088371.121032	0.25037213742026	1
423137769.409558	0.0765915345948345	1
413394016	0.0738333692814342	0
412743986	0.296533621541052	0
396329781.914153	0.14157687074771	0
390258815.197958	0.219286656838178	1
380223700.934232	0.0467683962615996	1
379147960	0.0995466315228884	1
372050541	0.0872510184823286	0
371328482	0.146847022530672	0
370128625.690238	0.0475715560690686	0
367227316	0.0468219145503648	0
366605692	0.06596310960387	0
365117900.376413	0.151896077124266	1
364220049	0.0464502516654542	0
357848427.359135	0.0507452675690784	1
333618690	0.233914435254854	1
332814663	0.0424452170934116	0
330258351	0.073224006800696	0
320391189.083492	0.105020699991348	0
319504374	0.0202255439922694	0
312527956.734461	0.0397979260606845	0
312307674.18866	0.0626165200319795	0
308944540	0.283983602480772	0
303533850	0.119484124329485	1
292858834.121155	0.123190856743593	1
292644852.239681	0.223345004384781	1
286684910.094973	0.209550079708447	0
272871444.668745	0.0347962331239038	0
272288043.865537	0.0520944121646491	0
267116907.41047	0.0340005634024147	0
261343000	0.133252079710895	0
255170138.025418	0.0459686298105155	0
253543335	0.0457228731218157	0
250033735.170684	0.0635116294368153	0
239361087	0.18679199797375	0
235208537	0.0373633618716383	0
233117917	0.0684650393178728	0
228340000	0.0570994161707597	0
228282447	0.0478141080598644	0
227082590	0.106990964557153	1
224694933.606709	0.0404302816167002	0
223995191.438323	0.0396807570000439	0
223038273.913244	0.0284369555888746	0
220016625	0.04606273267892	0
214359925.223544	0.027338554138636	0
214285423.41642	0.0273280049865313	0
212596091.015121	0.10941438747236	1
212015736.522532	0.146329390809172	1
206468451.228583	0.0263321092303702	0
202936801.986477	0.0258687153504377	0
202314734	0.0414721381464434	0
199914852	0.0253928184508869	0
199762804	0.0254737378943384	0
196848109	0.0268542070728391	0
193637400	0.0855221501602868	1
193315549	0.0246155583197454	0
191693213	0.0244471887466462	0
190377539.677466	0.208882437095971	0
189126205	0.208178330371618	0
184740883.091428	0.0333154307765205	0
178799839.059731	0.163335381571263	1
177435287	0.209586063521016	0
177240204.391625	0.0226044571438277	0
175597395.477645	0.0346958166654825	1
174417986.459621	0.199970412601912	0
169786287	0.260916484711225	0
169580052	0.0215336852247274	0
167620000	0.275355625799791	1
167144550.913181	0.16401840398047	1
166541959	0.0212392386604046	0
166121320.044786	0.02118640439271	0
165669792	0.0298093040531713	0
164264959.981945	0.0249123447327746	1
164054494	0.0321639443721926	0
160278700	0.0358892453759248	0
159873553	0.0203893944573645	0
157526340	0.0757998855816865	1
157260000	0.264433814846977	1
153434150	0.0328788802423823	1
152347604.945968	0.0194294701084663	0
151700430	0.0273553629324992	0
151692488.365964	0.0875457290112719	1
150890000	0.0451242128941758	1
145998028.115081	0.0186009485969988	0
145694538	0.252227185468988	1
143714938	0.0809482251064456	0
143009160	0.152900856526236	1
142696690	0.0509740921781954	0
141775090	0.0363301115541257	1
140027636	0.0188848909393734	0
139462112	0.0188414155801614	0
139258790	0.134358989623337	1
138474321.337808	0.0603182261902477	0
137825507.947574	0.0248548995567127	0
137236028.684465	0.0175021759754428	0
136674002.706823	0.163567529759587	1
134880163.467362	0.0172020399194938	0
134404869	0.0455659131834342	0
133478074.750331	0.0170073237634849	0
133284389	0.011376463372912	0
132432524.898331	0.0804085423428265	1
130960028	0.0238848788163208	0
130917338.213689	0.0467662737364726	0
130804726.448638	0.0166822324396615	0
130340870	0.0484308279887079	0
130138267	0.016597159967351	0
127264580	0.15834271431772	1
126821335.998094	0.0453030831737708	0
126821071.143174	0.0453029885623684	0
125767555.658466	0.0160296624914813	0
125233040	0.0675795553403473	1
125205914.410035	0.227545507896012	1
124496750	0.0433577362978357	0
124030590	0.140299721631209	1
123524960	0.187742888344	0
122969770	0.117979951150612	1
122582214.984054	0.0153965124400376	0
121696670	0.0396043175915042	1
121005260	0.0770339700168418	1
120472205	0.0430292977804585	0
119864374	0.0290356435291356	0
117145023.437374	0.0149401708026356	0
116990021	0.0177076260666316	0
116976375	0.0417859124130606	0
116848047.147294	0.125950404328441	1
116368764	0.0287146471319728	0
116252343	0.0485865660044455	0
115430000	0.211070060569695	1
114810112.485029	0.0771000362404319	0
113600000	0.0154244067707336	0
113410000	0.0148163708061108	0
113292424.372413	0.110381552242566	0
112050000	0.205320836525054	1
111798739	0.0575972568549658	0
111650000	0.204544224674967	1
109641190.505201	0.0833839258549105	0
109610422.47995	0.0407084810480641	0
109231879.637325	0.0233787428800322	0
107628190	0.0681525589151128	1
107541386	0.0134091381712801	0
107371154.618897	0.0693009932619306	0
106425000	0.211869690805769	1
106088213	0.0462111152886076	0
105621870.173986	0.169454972158125	1
104800381.746952	0.0182538568355664	0
104537694.901166	0.0133322932751978	0
104381708.433834	0.0165814726774589	0
103745259.760827	0.0976810864983676	1
102170710	0.0448535735822873	1
101434132.947533	0.18702017444875	1
100605873	0.019077339295338	0
100193218.921167	0.05460786643933	1
99968871.9046374	0.131863892405665	1
99801549	0.0127193741804399	0
99597724	0.0179164803685217	0
99582168	0.0841147099167541	0
99406303	0.0126252272311342	0
99394990	0.0195582600596367	1
99333000	0.0126672626428965	0
99220675	0.0126509567495331	0
97962085.6084481	0.0189990491795836	1
96768941.381199	0.0215216351213289	1
96582518	0.0214199159919183	0
96520026	0.0251100618229395	0
96111954	0.0202122031812537	0
95889000	0.0242654078296444	1
95322945	0.0121513381538221	0
95106340	0.152554298478469	1
95093425.7864987	0.035223914361091	0
94211312.4626715	0.107470837180973	1
93635337	0.0317070142317709	0
93262913.3647541	0.0177490510730161	1
93120847.40184	0.0118762373177061	0
91377510.4933572	0.0116538798962247	0
91136279	0.0116156974951308	0
90214345.8666865	0.0115012336625387	0
89628997.9281059	0.119148337924236	1
89404871	0.0117142119490602	0
89026421.8705658	0.0252805392401372	1
89001051	0.02350777567531	0
87449116	0.0111523427875397	0
86627917	0.0216625165068844	0
86000000	0.0217966316061493	1
85909564	0.0222764010944579	0
85886907	0.0134743731069683	0
85761742.733283	0.0115858514226425	0
85385755	0.0316331736783493	0
84906336	0.0303301050481596	0
84061060	0.0192407041244174	1
83970721.3251116	0.0107026596410493	0
83904400	0.0418154196413595	0
83861306	0.0106946999163612	0
82981952	0.0205751393604897	0
82462221.9419205	0.0527255195747898	1
81669861	0.0110346921675585	0
80812400	0.0844635669658343	1
79971000	0.149915877292759	1
79958288.1825333	0.0101947729841924	0
79916338.8989829	0.0101921308346625	0
79502419	0.0807005210740826	0
78798312	0.0107403545665359	0
78306742	0.00998140151169182	0
77890712.0912585	0.0337878476520716	0
77629900	0.0277309410117101	0
77443777	0.0276388704418718	0
77405475.7934604	0.145456958490871	1
77010566.1604691	0.0138835984346082	0
76851884	0.0334728213575601	0
76687543.8315479	0.0191437754143916	1
76191210	0.0892556354561043	1
75917907	0.0641259904739354	0
75334815.1071948	0.0268781710406423	0
75205530	0.0171683806327474	1
74768580	0.013483414250277	0
74519850	0.00981912000401122	1
74468378	0.010105992832452	0
74075873	0.0751945115851211	0
74025556	0.0275047138636728	0
73843598.8978953	0.00941769397839221	0
73703944	0.0146815108796018	0
73229022.2752376	0.0093392474453097	0
73004000	0.137816916458561	1
72842026.6453394	0.00928991082599362	0
72830000	0.0489763081243636	1
72799175.2563362	0.0151842487616011	1
72762570	0.0362172240022367	0
72640485.284253	0.00926425892997279	0
72154851	0.0439056229217238	0
71775000	0.0214875179231462	1
71737399	0.021219238164041	0
71719227.8547291	0.0135722086326312	0
71618988	0.00913396905213069	0
71514210	0.00912061612896527	0
71226388	0.0176365193387421	0
71208793	0.0553646459340901	0
71173584	0.00960677398437011	0
71009364	0.00905621069624984	0
69946507.486273	0.115037097089921	0
69859504	0.0167885608198337	1
69749000	0.00889532613935037	0
69728279.2544983	0.0179235289049623	0
69704000	0.0176784830985884	1
69496501.0704856	0.165393312305533	1
68211894	0.00869927400998536	0
68111234	0.00868648319246572	0
67844601.4048958	0.0122334513620421	0
67238086.4565317	0.0100290776533583	0
66790359.0200255	0.0614006698566195	0
66644500	0.118370909142288	1
65953172.9546535	0.00841124966264595	0
65804424	0.0118405901080278	0
65770000	0.0442279105953167	1
65755583.2209696	0.01182467246938	0
65671856	0.00881573955401007	0
65449624	0.0215364799631294	0
65371036.3858891	0.124481889681108	1
65333041.0543321	0.0280583453795336	0
65211197	0.00831654546441332	0
65085117.7532837	0.0117096127433662	0
64840267.1489433	0.065819420620405	0
64810310	0.0228280274851419	1
64488006	0.00976083132621112	0
64177537.0573539	0.0890870195123777	1
63906305	0.00810156420285708	0
63816375.1364988	0.0994632057242883	1
63766000	0.0428407928648189	1
63634485.3162476	0.015966626053527	1
63385131	0.0136039633422189	0
63202125.99216	0.0140010988581283	0
62417000	0.119468349481854	1
62168936.0637658	0.0525067553058418	0
61928344.8129984	0.0111431071052454	0
61811596.3106794	0.00788316782958299	0
61635649.3642003	0.00786027851114921	0
61607480	0.0328542648645464	1
61484841.9671369	0.0110872944345164	0
61372475	0.0118494153767469	0
61091795	0.00779134949146225	0
61055000	0.0407862863226046	1
60992005.9900757	0.0154539813954978	1
60739605.2458461	0.0077464704049406	0
60613000	0.116263761749751	1
60581082	0.00912347757192831	0
60571244.6742401	0.0145649412312205	0
60561738.9469331	0.0123176235765855	0
60496782	0.121448648728625	0
60439436	0.01052716766391	0
60224426	0.0108365852144924	0
60171082	0.0173124598195675	0
60142136	0.0203892671361052	0
59880217	0.0202485515302026	0
59877779.0364659	0.00763333549591462	0
59684900	0.00893072297262974	1
59598784	0.0107237111338721	0
59594978.9846364	0.0121077180275808	0
59497000	0.0178183087756605	1
59305308	0.0106936565549821	0
59242435.1909111	0.00755552853347619	0
58839000	0.0149053622464316	1
58629280	0.0889137045762271	1
58407852.1380914	0.0105095626796242	0
58393810	0.026326742935868	1
58187961	0.0104701118303652	0
58129298.5868379	0.0148184883823404	1
58049000	0.0173842520897906	1
57984154	0.00956482256807091	0
57979089.5012631	0.00739437362764895	0
57525701	0.0540524758028205	0
57300000	0.0111564715019675	0
57095716.3625813	0.0236099626063207	0
56933000	0.143904246779354	1
56313283.5325286	0.0119010049775477	1
56176101	0.00716432686394092	0
55938814	0.103629341389831	1
55919506	0.0088642152818833	0
55802398.9873503	0.0117636308573388	1
55672807.6798089	0.0182983903467361	0
55669188	0.00716355823717447	0
55415076	0.00693050723403547	0
55159091.0686304	0.0181503300262195	0
54999874.4233329	0.0937980283054668	1
54888889.41563	0.0309946923167424	1
54642873.3585549	0.012923583535605	1
54396706	0.00693670052881644	0
54177000	0.0137250326401057	1
53626023.1914745	0.0293834530340839	1
53179389	0.00948225673286995	0
53022480	0.00676209300737917	0
52957695	0.00952373436276253	0
52866040	0.0211049220068713	1
52751784.8377382	0.105500172123145	1
52727000	0.102662111519665	1
52655451	0.00658537369987367	0
52585570.8688235	0.00946204445023096	0
52429750	0.049947475081896	0
52414000	0.035246549889091	1
52113000	0.0395614581307051	1
51610566	0.0130249274427744	1
51475903	0.0110862402203161	0
51393938	0.00655456397669153	0
51255276	0.0113013304573791	0
51226774	0.025528149234218	0
50968620.466043	0.00650007459361544	0
50861194	0.00648662048393345	0
50602068	0.0119973542189874	0
50452330	0.00643447556803527	0
50294049	0.0113431723307277	0
50107277.7620267	0.00988190362850216	0
50084601.3365097	0.0906322678471662	1
50070684	0.00638356156863771	0
50000000	0.131278212930783	1
49947586	0.0075556832662508	0
49842556.4904902	0.0616100081924039	0
49752723.5285842	0.0177701317931544	0
49671902.0319527	0.00751395689437516	0
49655622	0.0182949123882605	0
49556000	0.0125625120958344	1
49554570	0.0165750021509073	1
49495126.428294	0.0263970388345627	1
49364845	0.0278016561373324	0
49277450	0.0517818982878812	1
49151280.9038345	0.00626854468587196	0
48814093	0.00806403845094478	0
48805125	0.0285850709200013	0
48700333	0.0180937592236303	0
48279000	0.0949524796584242	1
48209450	0.00614842846232454	0
48065754	0.00837113849268651	0
47816720.8349813	0.0107197894943067	1
47776477.3735937	0.00861532689991638	0
47773622	0.00609039010353326	0
47665220	0.0339734501491648	1
47641330	0.0986755662199234	1
47189833.3511359	0.00601832326304727	0
47072630	0.0874502561907626	1
46675409	0.0460681394864877	0
46499240	0.0133949982389701	1
46428570	0.0109836766891645	0
46407241	0.0563647755109747	0
45798969.180096	0.00584100283669153	0
45681336	0.00363715300875797	0
45561270	0.0859749742203326	1
45540039	0.00970102164446509	0
45424482	0.0153996877698766	0
45395623	0.00595853406377441	0
45040893.1238809	0.0081220805538133	0
45030000	0.0114110669552501	1
44932535.2856218	0.019366374882217	0
44922976.700003	0.0166922220736905	0
44767000	0.0134091638295679	1
44709947	0.00811451245565847	0
44699446.5883379	0.00861771787031471	0
44675243.4743426	0.00805650517832395	0
44668959	0.0159506671706231	0
44564000	0.0112993398640678	1
44485124	0.00872584277571709	0
44268645.0306523	0.00564583494043806	0
44250465	0.00689505796989352	0
44185226.8382843	0.0192440941202583	0
44050559	0.00597816978264159	0
43966662.9517328	0.0950462029697174	1
43893511.1382221	0.0787491920669499	1
43846750	0.0406690489420903	0
43833430	0.0112664578769356	1
43760432.222326	0.0055807289863705	0
43743011	0.0148297478440246	0
43646475.5325194	0.00887820051177506	0
43317987.862084	0.0103351514091942	1
43315733	0.0456668329714575	0
43038388	0.00901430702011591	0
43000857	0.00548413813190439	0
42938629	0.0213843634135139	0
42928000	0.0325138615310155	1
42899265	0.00773628168054588	0
42801104	0.0054585631015636	0
42786539	0.00896190906860925	0
42602570	0.0992337695406912	1
42538730	0.07036820314308	1
42530552.9097208	0.0287042627102957	0
42499308	0.149975382228058	0
42459241.0102558	0.0151672631056975	0
42299534	0.0133599829828933	0
42182440	0.00638475925864622	0
42059903	0.0426820132215093	0
42000000	0.00750332258549387	0
41741974.3909122	0.0134097122020502	1
41741487	0.00872855299541098	0
41649000	0.100112993111246	1
41473503	0.00746253796560276	0
41113550.3443777	0.00524258125201627	0
41031935	0.00611293001993189	0
40793356.4592744	0.0206149588142037	1
40560000	0.114250312389054	1
40546539	0.0150656221944677	0
40280403	0.00724792387320105	0
40127036.4456396	0.0269938039413455	1
40062178	0.00606383502212764	0
40000000	0.11322178523852	1
40000000	0.0347974376244848	0
39986877.9045808	0.0199285870513635	0
39945480	0.0777983432040104	1
39929916	0.00902531343414545	0
39848034.2615716	0.0229902897925035	0
39725126.9669811	0.00506488460745077	0
39664241	0.0220960830392313	0
39659678	0.00699112533878214	0
39529643.3464857	0.0248677675783779	0
39509508.9815189	0.00827014583105531	0
39462818.6565503	0.00503290902046649	0
39447380	0.00502867789478349	0
39400372.377418	0.00703851931775784	0
39400000	0.00502346803839992	0
39346000	0.0298611984668274	1
39155043	0.0132742029343038	0
39145978.0283554	0.00499251167283821	0
39081108	0.00498423103167596	0
39078990	0.0257647673415417	1
38891874.4409912	0.0798959843910315	0
38836750.433754	0.0167527894871653	0
38747941	0.00522872157413257	0
38629055	0.0326244385947333	0
38597895	0.00492230485960604	0
38502228	0.0114370139630687	0
38470408	0.0080568839908393	0
38441789.6812277	0.00490268319821859	0
38153115	0.00486587139495219	0
38136824	0.00486380717919747	0
38114643.4333751	0.0129216232748224	0
38061319.4628627	0.00485288536438242	0
38054664.6996365	0.00828231578037192	1
37984000	0.0113805459546308	1
37983571.1316119	0.00484425527373714	0
37906855	0.0329759725181163	0
37631670	0.00597780840100479	0
37573600	0.0312362879469765	0
37567886	0.00479122848089905	0
37472223.9207849	0.0349292146182948	0
37334777.5773615	0.00479252582386432	0
37306824	0.00475794618977609	0
37218091.7987487	0.00474663511569506	0
37216890	0.0182473548435219	1
37189396	0.0314130061570794	0
37176377	0.00473963660740626	0
36991240	0.00731426768332782	0
36824860	0.0267949355702915	1
36821436	0.00662542103256116	0
36561285	0.0065460906968314	0
36504359.5397935	0.201053093249005	1
36235294	0.0046209928781223	0
36229000	0.0244003393958057	1
36220585.5469938	0.198281040163742	1
36127999	0.00547883454415383	0
36008052	0.0045923139651399	0
35961295	0.0242887501552266	0
35942903	0.0118271539336822	0
35760219	0.00838638708458636	0
35686225.7378393	0.0355054129724844	0
35612240	0.00456031655080451	0
35605360	0.00454095616544064	0
35484437.7840928	0.0341331696393224	0
35454957	0.00452174014214195	0
35371557	0.0045100207127216	0
35341779.3986518	0.0811806399859728	0
35289208.4287183	0.0152358805665116	0
35237564	0.0130933317089099	0
35220601	0.00774862582582401	0
35191000	0.0105427731192467	1
35159782.2626808	0.013137206353519	0
35155731	0.00448250229295166	0
35137029	0.00632244191163777	0
35132071	0.0115170585923708	0
35019840.0779943	0.0134252882577006	0
34915309.5848635	0.0232551396421892	1
34910000	0.0235039087870551	1
34784016.6510442	0.0245437563980658	1
34420000	0.00612617714364747	0
34407131	0.00438695047327018	0
34377000	0.0102956491762026	1
34322710	0.0122607251329959	0
34297264.0583932	0.104612530731413	0
34180700	0.0146568097600893	0
34145898.1720704	0.0341986607732008	0
34121124	0.00791234330507043	1
34051933.083817	0.0111285275591349	0
34043100	0.0345571763531155	0
33999618	0.0072279493538119	0
33988659.7684904	0.0323016724668397	0
33946762	0.0206459127096145	0
33905779	0.00432418602899866	0
33825000	0.0120829460054605	0
33780059.1347442	0.00430816525067878	0
33555102	0.0689271516871366	0
33543647	0.0107260702735157	0
33283036	0.00424361565342875	0
33278000	0.0252609058011518	1
33171231	0.0099417779833871	0
32986695	0.00668609522200869	0
32971000	0.0083623971436856	1
32867000	0.00984057533962902	1
32744038	0.00590492760939901	0
32689365	0.0160939396847793	0
32658000	0.00587636310435646	0
32613852	0.0299261442136742	0
32592190	0.00732260756909672	0
32577000	0.021930849037544	1
32453333	0.00582159729849211	0
32271015.2734776	0.0130564863763344	0
32257000	0.0244926947996128	1
32175172	0.0154854567446739	0
32169626	0.00410277642401927	0
32108646	0.00464464092555739	0
32088122	0.0401068450508861	0
32041818.8265942	0.0119059192632339	0
32033351	0.00408533814585297	0
32015000	0.0667303475531038	1
31999000	0.188846975907185	1
31950110	0.0978130155010102	0
31796805	0.0124392333765351	0
31672340.3319598	0.00403858021231021	0
31652000	0.00948328959913361	1
31648999	0.00745584566059174	0
31624000	0.024012421463606	1
31596143	0.0262751626048211	0
31563083.6570412	0.0112749604476607	0
31517272	0.0266218967199774	0
31496193.9163004	0.0943451802287093	1
31489027.1061305	0.013681437117143	0
31393368	0.00657495244216992	0
31319814.4705274	0.00564806470379653	0
31314478.1462361	0.00399281696992074	0
31231000	0.00792277301190322	1
31156000	0.0209786445470456	1
31149358	0.00400844482591911	0
31137054.0023496	0.00632220074430342	0
31096438.4108797	0.0258599504498709	0
31000000	0.00630555354836233	0
30999501	0.00649264508974903	0
30939031.3594922	0.00417932988438083	0
30894888	0.00262013311016448	0
30858712	0.00695125186890859	0
30853969.6048758	0.0234649904297105	0
30814767.0376838	0.0101397314807427	0
30601678	0.00463182574187463	0
30533874.6509318	0.0132940910388663	0
30516160	0.00414342934549628	0
30479094.2594007	0.0108837660807203	0
30467334	0.0176875060830264	0
30312201	0.0284661379729023	0
30282000	0.0307356616666929	1
30200000	0.00385134223240674	0
30192217	0.00542136416528552	0
30079000	0.00762765173208199	1
30048587	0.00823845465644125	0
30027397	0.010902092720873	0
30000000	0.00382605762853098	0
29975429	0.0054056327510867	0
29926688	0.0190805407043998	0
29910000	0.0949474498781608	1
29857776.532164	0.00894531920459796	1
29798000	0.0226186216556641	1
29749361	0.0195048581005742	0
29741714.8498808	0.00685176629611778	1
29718595.176654	0.0301673830514718	0
29715904.7204882	0.0161255081757876	0
29703000	0.062723487585836	1
29694572	0.00310463895062056	0
29630000	0.0625939332205219	1
29588021.2884476	0.0130987400997861	0
29544000	0.00749559442912087	1
29500140	0.00876291339505449	0
29484457.3405154	0.0100543221944798	0
29454754	0.00375638648389524	0
29450000	0.019826534860219	1
29395206.9062561	0.00996556062218063	0
29329041.1692401	0.00528752037729276	0
29258801	0.00533928841104507	0
29211950	0.00984090796498435	1
29197046	0.00522760098799387	0
29150463	0.00503657967939268	0
29065442	0.00594877940079295	0
29029774.9535882	0.00739205858260659	1
29026734.4772301	0.00370132682062862	0
29020000	0.0195480456254627	1
28958079	0.029393835593517	0
28956218	0.0998277038997034	0
28931079	0.00368972098144622	0
28923688.3322257	0.0039079520914266	0
28900000	0.00520829907465053	0
28718000	0.150282357803262	1
28701710.1469211	0.0098084419359817	0
28619927	0.00561584738705846	0
28614988.1969488	0.00364869552555038	0
28477000	0.00852905396441567	1
28464417.8954677	0.0808571313589192	0
28424189	0.0915081782117868	0
28400000	0.0191275235543044	1
28369604.3732648	0.00361766518088065	0
28282976.4295076	0.00505276888564872	0
28269900	0.00474164860696613	0
28225040.563607	0.00359963254081206	0
28153704	0.0288628153186314	0
27991000	0.0212457546431715	1
27961657.297933	0.00377734871649835	0
27933373	0.00446342154328117	0
27900000	0.00355813266495014	0
27790566	0.00235999446768726	0
27728000	0.018677102201674	1
27726494.8907171	0.00890459378141857	0
27717058	0.00732274420151851	0
27699200	0.00535068440553377	0
27690000	0.0186523676118237	1
27643454	0.00352552780128415	0
27634255.6649073	0.00352367356753235	0
27622193	0.0186581241564013	0
27601621	0.00607409556967357	0
27600000	0.00351996134826205	0
27528412.5931803	0.062461042961207	1
27521264	0.00350994331195265	0
27446060.0835234	0.0238747496923373	0
27436820	0.00349912209690896	0
27429083	0.0164255443425781	0
27366970	0.0235726565488668	0
27284062	0.00347969336989308	0
27267342	0.00340553493795663	0
27264000	0.0206982031757807	1
27264000	0.0207059728367148	1
27198193	0.00815042028213656	0
27197000	0.00814727564233167	1
27088400	0.0112241161885242	1
27079921	0.00391731434110447	0
27035159	0.00466857168262459	0
27021235.0192817	0.00344601349785383	0
26985082	0.00760374377870774	0
26977975.9005838	0.00420374241560109	0
26967069	0.00343861254533051	0
26935371.5961566	0.00343522214290195	0
26917516.9104234	0.00523480693663156	0
26915000	0.00683164405413185	1
26889581	0.00513533950186643	0
26880000	0.0155785310270866	0
26833460.2116616	0.143493129364465	1
26704599	0.00340577438319798	0
26679860	0.00341648592225963	0
26659000	0.00339972740269186	0
26597000	0.0179116993596977	1
26572458.4558815	0.00503583663958736	0
26553700	0.0130121754692245	1
26542046	0.0168676804644498	0
26537000	0.0201556182578762	1
26537000	0.0201569258405834	1
26537000	0.0201527893073723	1
26469176.5219685	0.00337536279211713	0
26449177	0.00460684683445477	0
26372000	0.00669296998880946	1
26369888	0.00893975269607842	0
26248157	0.0114269432316128	0
26174000	0.0198810884456554	1
26174000	0.0198790377713571	1
26166119.2779882	0.00861006826837676	0
26100000	0.00395017500222511	0
26033177.6049215	0.0879263292346569	0
26021000	0.0168915699877959	1
26007929	0.0216277448007706	0
25841300	0.0722484030304794	1
25800000	0.0173811386084527	1
25797305.7782871	0.00328994997301066	0
25781814	0.00328800386527329	0
25767324	0.118695128096136	0
25748101	0.0813898377723091	0
25740716	0.00328286026001486	0
25722196	0.00328029882877509	0
25695670	0.00696442083486492	1
25677000	0.00769432910036799	1
25677000	0.00769395922764856	1
25621879	0.0526645512611882	0
25592000	0.0194403603537309	1
25592000	0.019439269711177	1
25553687	0.00866320345344709	0
25548000	0.0172028881127996	1
25545327	0.00348881637525576	0
25534594.0244225	0.00325657019795966	0
25501496.436067	0.00325235122408468	0
25447000	0.0193283026097617	1
25447000	0.0193288929687682	1
25447000	0.0193293913961958	1
25447000	0.0193280575245102	1
25413756	0.00395772516633252	0
25402920	0.0251737056292264	0
25392740.2643378	0.00323845221790899	0
25357000	0.0192585100213819	1
25300318	0.00322668147995758	0
25262705	0.00902430511375329	0
25260843.2939842	0.00831218901200471	0
25246875.6126286	0.00321986254371226	0
25205726.6012638	0.0165505469951312	1
25198000	0.00755030246203308	1
25130000	0.0075296411542987	1
25113062	0.00467823746117134	0
25100000	0.00752044391441789	1
25084000	0.0190539239908283	1
25084000	0.0190546008911487	1
25084000	0.0190537169624822	1
25084000	0.0190545734445694	1
25078598.426996	0.00319784498129722	0
25057165.8025186	0.00319532758346258	0
25057000	0.0053680774773015	1
24979125.8759841	0.00821948868529206	0
24958079.2577883	0.0168279455918434	0
24898671	0.00347628910216738	0
24894112	0.00521691734459177	0
24852084.6079446	0.00316952916271479	0
24814386.8481397	0.0188717788415067	0
24788394.9066659	0.00316139602080075	0
24787306	0.00920494491868219	0
24768338.5537284	0.00315880648547188	0
24767234.3459429	0.00396897955573924	0
24738730	0.0553365587040841	1
24728359	0.00444940154787305	0
24720000	0.0187892556759158	1
24720000	0.0187769249011703	1
24720000	0.0187767337801025	1
24720000	0.0187752737978486	1
24720000	0.018779145035638	1
24720000	0.018778997270012	1
24720000	0.0187748001696331	1
24720000	0.0187776391846065	1
24720000	0.0187763927063276	1
24689391.7848749	0.00836608601581249	0
24669231	0.00428184667758696	0
24667000	0.00718340065619498	1
24620123	0.00834591076917652	0
24612677	0.00430026266319654	0
24604316	0.00610068941520203	0
24569995	0.00313301143974954	0
24467556.860723	0.00874027604212176	0
24406807.2900473	0.00338303349306399	0
24323025	0.0635406802523192	0
24287463	0.016379023710784	0
24252719.5986063	0.0108281327509308	0
24223615.5414941	0.00308937655916646	0
24126000	0.00622968224830548	0
24122061	0.00408695622227481	0
24118309	0.00329108117477026	0
24028699.2056057	0.0649110707579727	0
24024829	0.0243860468037485	0
23902544.0357323	0.0840455556735325	1
23873031	0.00809335698403027	0
23845340	0.016158811102918	0
23803149	0.0235969609093629	0
23797877.0429337	0.00304222624084607	0
23794658	0.00303466950907643	0
23785680.8435897	0.0263800383536242	1
23754006	0.0133809212703085	0
23751033	0.00302906623656432	0
23648574.2099298	0.0193780620479108	1
23521724	0.00299642531693114	0
23455710.5027964	0.00299144160745604	0
23451846.864205	0.00457954829778198	0
23447209.6170042	0.00298970289429983	0
23437483	0.00561192639981146	0
23385870	0.00353967326667443	0
23375314	0.00436281338998257	0
23374432.8564406	0.0353920248065671	0
23314391	0.00673689919574923	0
23288465	0.0029700864835426	0
23200044	0.00295941255701149	0
23150865.5244812	0.00295256304845016	0
23134149	0.0221987838340449	0
23104258.6439201	0.002946027821208	0
23094841	0.00782959420770496	0
23068387	0.112184194004418	0
23068226	0.0487807184195912	0
23048000	0.0058490817172354	1
22955076.0571262	0.0227562389183969	0
22827608	0.00345069407281617	0
22812500	0.0051212406779799	0
22796096.5877625	0.00793189783180119	1
22782175.0485439	0.0190023479616779	0
22721487	0.00987820531895195	0
22679827.4820435	0.00289244234808429	0
22668000	0.0152726268686054	1
22597363.7420715	0.00288151440241187	0
22580645	0.0132900002515131	0
22576452	0.0503622574822517	0
22528341.9071332	0.0341109296865094	0
22526576.4325907	0.00741245733260484	0
22453406	0.00794793768906852	0
22367055	0.0176060853566206	0
22356762.0811222	0.00798627245607125	0
22300274.1467926	0.00397804679863743	0
22246470.3794427	0.0250501493517823	0
22205719	0.0456918495858488	0
22126002	0.0456401159850713	0
22122090	0.00282135738810364	0
22115561.4938141	0.00365346823611679	0
22114866.5888365	0.00662463792574822	1
22114148.2838664	0.016790297869387	1
22060166.1459103	0.00397524658883248	0
22020647.7965798	0.131724858513652	1
21964000	0.00658013674504473	1
21946388.6728262	0.00454361425999704	0
21890119.4673633	0.0157375999223514	0
21863520.053619	0.0184674122919122	0
21855611.2929302	0.00278694546802471	0
21810000	0.0181362775737404	0
21683007.8968969	0.00387368072091083	0
21660029	0.00336542824129911	0
21654123	0.00507817064076145	0
21653206	0.0180067695920519	0
21637095	0.0244490002342265	0
21589571.2396896	0.0182360791190924	0
21576857.9803574	0.00801741190567107	0
21574944	0.0238790953443024	0
21543383.4371289	0.00451240801211561	0
21537807.639026	0.00274676635127034	0
21520289	0.00467218763990216	0
21509000	0.00274316484391759	0
21504600	0.0185846154821461	1
21493277	0.00386884692330586	0
21482310	0.0636764380684039	1
21480000	0.0064363310720659	1
21478078	0.00285501744885981	0
21440450	0.109214049138319	0
21425301	0.00420683757989107	0
21383810	0.00272720026729605	0
21369649	0.0207338650538834	0
21350973	0.00382281950113409	0
21327000	0.000700276654024668	1
21307026.7076975	0.0349366019702831	1
21306249.1693131	0.00466749496943289	0
21270000	0.0143281672183091	1
21247434	0.00924745453834914	0
21190642	0.00378563417989586	0
21182610.2950613	0.0178702518538217	0
21174695.3657123	0.0176085009285097	0
21171818	0.00478987340962075	0
21105230	0.00806643083947882	1
21077359	0.00180869876361273	0
21052372	0.0433094141381864	0
21045800	0.00268404174141846	0
21009087.9341349	0.00283818269102766	0
20969562	0.0026743688627068	0
20956000	0.0141194797548816	1
20867000	0.0158328379256335	1
20846395	0.00461250269145387	0
20824547	0.00374704610930564	0
20801742	0.00705157938700612	0
20748825.4728698	0.0060619043408678	1
20669089.9577988	0.0026359200214544	0
20634009.1801028	0.0171596045726412	0
20592698.7437727	0.00278238618152086	0
20504123	0.00731674527490478	0
20495919	0.00924692163362358	0
20472159.9733886	0.0026105538940221	0
20435915.4425217	0.00260630984597834	0
20419000	0.0051829350974788	1
20414150	0.00758024064029449	0
20400000	0.0072872851462622	0
20392737.3891859	0.0232275236617575	0
20348446	0.00689677303257388	0
20269506.2194467	0.0136586285089813	0
20267462.7715196	0.0168448725262465	0
20249369	0.00735192261170266	0
20205917	0.022358861068491	0
20188000	0.00604914015561088	1
20117000	0.077203200776671	1
20034722.4959504	0.0134919203002856	1
19976000	0.0163483184242232	1
19951435.35696	0.00575844797070799	1
19921000	0.0050524145725443	1
19866518.5470572	0.00709671090219612	0
19832730	0.098597031093573	0
19816747.7500128	0.0070785878851761	0
19805850	0.00252593167659737	0
19788039	0.0776126823807625	0
19782000	0.00592732579302739	1
19781039	0.00734534020244397	0
19729498	0.00353241771080839	0
19727011.1485477	0.0454181538716387	0
19724578	0.0038086256036545	0
19700194	0.00251247841404743	0
19683327	0.0244828661149902	0
19649106	0.00297370572655025	0
19631043	0.0039870737772011	0
19619000	0.11777243788336	1
19605752.5354296	0.0730198655064972	0
19600000	0.00352670885204577	0
19579860	0.0296462452574893	0
19535371.5628476	0.00662284149360258	0
19530762	0.00272803779518531	0
19527295	0.00312904722181526	0
19527120	0.0585544200579168	1
19443945.1862725	0.00694576334423274	0
19441000	0.0058256410743581	1
19417016	0.00455365121963033	0
19402801.8531441	0.00388315081762165	1
19329284	0.00373498465040104	0
19300572	0.00341353751383462	0
19300371.2065436	0.198622990236449	0
19274425	0.0136650242147254	0
19262754	0.0122808788214207	0
19212249.13093	0.00257903775838534	0
19210448.7101167	0.0034472365283123	0
19186356	0.00685347342706575	0
19186085.3102068	0.0145136481559312	1
19128475	0.0138748885827605	0
19089000	0.004845294281559	1
19068000	0.00483970882345767	1
19063528	0.00368363292173598	0
19038701	0.0107246785780646	0
19033265.5684575	0.0072884242621233	0
19010000	0.00569523010701586	1
19009377	0.00242436537400329	0
18960595.9826094	0.00240791167359554	0
18944460	0.0074451090737428	1
18942352	0.00131272419654572	0
18934523.1232704	0.00641766151150859	0
18933350	0.00444973833847054	0
18927057.0662171	0.00241387208377522	0
18905455	0.00823500072952987	0
18816000	0.113286261897287	1
18779394	0.0081420210570595	0
18702432.601572	0.00544339743607599	0
18655749.7399039	0.00802585203207177	0
18650643.0819673	0.00237861977190697	0
18608000	0.00472005531061907	1
18522474.492029	0.00231580097934008	0
18467847.1645975	0.0200605310331726	1
18448203	0.0043643581201937	0
18438127	0.00298671007325714	0
18393525	0.0157958777096876	0
18392423	0.0260498382036326	0
18359211	0.0638999155047657	0
18359000	0.0478393535452035	1
18354330	0.00348163310303453	0
18305038	0.00325105095566952	0
18302000	0.110260548555619	1
18271777	0.00619449633231573	0
18268381	0.00232987075553527	0
18234933	0.0185059911105232	0
18226215.6107063	0.00232448863889527	0
18210990	0.00327250889785313	0
18168209	0.00327632433389922	0
18126445	0.00231175923107258	0
18115017.6924574	0.00379431341659619	0
18111222	0.102323390673195	1
18053338	0.0152477626653191	0
18000073	0.00229556838386057	0
17980241.1048971	0.0204796672333735	0
17956820	0.00228987818922432	0
17922076	0.00242157169804525	0
17920000	0.0053700581659772	1
17900775.1830589	0.0181710980053762	0
17868389	0.00321517045617902	0
17867571	0.0181373928396921	0
17866274.9914619	0.00227852530911004	0
17837317.1935186	0.00534471318171602	1
17836138.514294	0.00227474534153614	0
17819403	0.00604113253612695	0
17817905	0.00336015423494945	0
17796839.3502075	0.0180655940252912	0
17791176	0.00226891039810232	0
17780000	0.0119735422203008	1
17723211.7380621	0.00633107968301849	0
17721325	0.00840291491535536	0
17682850	0.011269316402736	0
17669411.2361319	0.0119081791247364	0
17668779.560824	0.0179278851490183	0
17665172	0.00308775751252657	0
17639341	0.0108801633544262	0
17639341	0.0108801633544262	0
17590384	0.00224303601212782	0
17501682.6462373	0.00733135880697779	0
17487959	0.0358755930608673	0
17480202.9662827	0.0177440540174097	0
17420434	0.00222171795054441	0
17386647	0.00421244688347612	0
17383578.3511757	0.00221699945517597	0
17378770	0.00268572422802153	0
17352826	0.00221305432951707	0
17291967	0.00586218776730126	0
17274000	0.00438435803922986	1
17264484	0.00234284282173875	0
17249490	0.0049805611947184	1
17245538	0.143930567881372	0
17233749.4372479	0.0371244693882962	0
17190562	0.00349372806977479	0
17183001	0.00218974694227527	0
17174157.2618349	0.00219005558674659	0
17168356	0.0142758550583148	0
17096278	0.102532731431245	0
17088991	0.00507623992716769	0
17068247	0.0110122483760057	0
17048645.6035189	0.0170381816006315	0
17048068	0.0025065281295477	0
17045741	0.0173031531445875	0
17043279.5976575	0.0021734488501604	0
17026000	0.0074157159445466	1
17001773	0.00576271472238404	0
16986100	0.00223843013204045	0
16980767	0.00330054900272511	0
16968806.6983837	0.0099368130573713	0
16963911	0.00216349006742924	0
16948307	0.0833789966880965	0
16947463	0.00375755761100171	0
16935209	0.0022929617878454	0
16927036.6718816	0.00535440878734262	1
16906998	0.00215624670715803	0
16898340	0.0244113751827795	1
16891542	0.00378112584589447	0
16880110.7377004	0.00225858910351473	0
16864435.2236569	0.00626627898379522	0
16848768	0.00571136396057654	0
16817417.9829495	0.00214481682482089	0
16765000	0.0141609225387371	1
16749298.7720654	0.00213613441750404	0
16711000	0.00265431315030871	0
16702027	0.00301194349113982	0
16695571	0.0169458706257082	0
16680693.1547755	0.00212738376817332	0
16667900.8938519	0.00212574741336309	0
16647269.6490269	0.00494025224053057	0
16635139	0.00362214950058929	0
16619219.9718256	0.00593671210820595	0
16615000	0.00211884801721016	0
16607088	0.0138100692687446	0
16580101	0.00609735050574137	0
16577977.1634038	0.0021255924586739	0
16571913.9025984	0.00211326466238888	0
16555000	0.011155954066034	1
16551000	0.0125791277462804	1
16529117	0.00261976457551806	0
16423060	0.00775027628677111	1
16420253	0.00210778705882395	0
16411000	0.00416547960588341	1
16368168	0.00814174309334726	0
16308133	0.00710356404994579	0
16301782	0.0020954544384531	0
16300627	0.00552609052513524	0
16289490	0.00552132453786216	0
16266692	0.007026668683502	0
16244377	0.00207173883950797	0
16200000	0.002065976100218	0
16191615.571624	0.00484932987691672	1
16157614	0.0139150243649284	0
16140083.4473268	0.00205843768281952	0
16132649.3646946	0.00205748954757704	0
16126439.8061203	0.00290172960119595	0
16111695.8566967	0.00258185433863171	0
16110793.7510007	0.0020545005249646	0
16100109	0.0133860622486455	0
16100000	0.00337225050344558	0
16088196	0.00205182017819561	0
16084407.2598246	0.0156291015382137	0
16081349.0719085	0.00356554417574631	0
16064068.9731643	0.00243146849313749	0
16054055	0.0108264750994812	0
16033988	0.00204467676920661	0
16020000	0.0107930187682032	1
15987898	0.0020364825208787	0
15985459	0.00203848491218383	0
15985374.4396256	0.00930549768278051	0
15971055	0.00203688043300223	0
15951104	0.0020343326763385	0
15950000	0.0107455972455438	1
15935615.7162232	0.00286740221735521	0
15917238.7361986	0.0181298877300775	0
15910975	0.00214987127168122	0
15887000	0.00476081560434693	1
15829568	0.0724074700849589	0
15821000	0.0671689095458685	1
15813204	0.0120258203177291	0
15801576	0.00284958911779992	0
15795234	0.00201443653491896	0
15776000	0.00343507393535149	0
15735837	0.00284792726670011	0
15716353	0.00679406737614954	0
15697043.4229753	0.00393918895777814	1
15691000	0.0666141051034559	1
15676739.6207976	0.00682833158070114	0
15654400.7241549	0.00199649567794509	0
15651653.9481255	0.0176790791899887	0
15639632	0.0021423110437063	0
15633856	0.00530015979381281	0
15628940	0.00199299780467324	0
15624589	0.0135898943944378	0
15583352	0.00369332282887714	0
15574484	0.00294060434005565	0
15571000	0.00395251806037388	1
15487622	0.00277935466288119	0
15486397	0.017500955519372	0
15480332	0.00234297936800959	0
15480000	0.065720747130761	1
15452930	0.00362500439965225	0
15448875.6571024	0.00314246841621302	0
15437274.9834767	0.0152983883655043	0
15428452	0.00195403053253391	0
15413430.7450802	0.00196576324844603	0
15400670.2276316	0.00196413540208965	0
15394161	0.00278990984414071	0
15393000	0.0103726954848162	1
15362573.0304086	0.00195914668774553	0
15349080	0.0146469399776524	0
15316887.5616838	0.00194057439586659	0
15302696.621809	0.00518791888345358	0
15301189.1501192	0.00749244193981413	1
15300000	0.0808498610382164	0
15289311	0.0103050296054924	0
15274872.7972888	0.00319878608411751	0
15258836	0.0103066581049805	0
15250672	0.00294546224561491	0
15232138	0.0313425558448361	0
15169721	0.0348450949596396	0
15157143	0.00193284914247246	0
15149560	0.00446066733722911	1
15140414	0.0264137464594014	0
15128751	0.0031731746700483	0
15125382.0142658	0.00192901020383603	0
15125000	0.0101998266039061	1
15093000	0.00452308792169287	1
15065876	0.0127257775129025	0
15050000	0.00315232411214638	0
15028174.6812059	0.00191642801344759	0
15004181	0.00192592923023058	0
15000536	0.0019254312304343	0
15000020	0.00305118768444468	0
15000000	0.00191281894087964	0
14999760	0.00404179717598589	1
14998984.3735616	0.0053579341757602	0
14984507.7855467	0.00287822687418927	0
14975175	0.00336167334466178	0
14970466	0.00190926257336973	0
14937798	0.00201838035820724	0
14926021	0.00190357658306827	0
14911501	0.00294083129146498	0
14885502	0.0182045490317637	0
14848731	0.00301097825094027	0
14835911	0.00529967094140456	0
14832070	0.0100009887585175	0
14830121.5543976	0.00189117385432568	0
14819847.3036813	0.0022431423055093	0
14814245.5009537	0.0742755619458497	0
14803337	0.00487109978929349	0
14758951	0.00735607286180963	0
14740718.7773307	0.00187986745524051	0
14725984.3132128	0.0052590878174236	0
14715104	0.00187670175404131	0
14713504.9134349	0.00265337457749843	0
14701944.8408797	0.0018824619338846	0
14693442.6525281	0.0364759069452201	0
14677671	0.00197031074647338	0
14670905.7055825	0.00125216416304062	0
14668814.2945787	0.00187066413506039	0
14662564	0.00198072913965037	0
14655224.2629156	0.00221822487485453	0
14650166	0.00968771927851995	0
14631020	0.00186089750517172	0
14626333.1289949	0.00290062058370891	0
14594308.5418103	0.00186110606421996	0
14594303	0.0166225553727741	0
14571963.1629472	0.00283464766435824	0
14559488	0.00185685452227111	0
14524165.8383284	0.0026134267527967	0
14513932	0.00258970538784168	0
14482913	0.00184703124649073	0
14481619.1467382	0.0109667914921328	1
14475935	0.00336137780473998	0
14466904	0.00431712822289717	0
14444083	0.0634339808051283	0
14432845	0.000767851032427217	0
14415078	0.0019623331738695	0
14386944.3837329	0.00183484974045842	0
14349569.5317289	0.0018300825389273	0
14325495.9062286	0.00182682501170206	0
14315506	0.00337434589478512	1
14291352	0.00963612211156816	0
14271000	0.00362164529279358	1
14256706.4290302	0.00710572157890718	0
14235472	0.002588282835244	0
14183422	0.00253383399257062	0
14173005.5708332	0.00180756492623005	0
14172377	0.00844528070630771	0
14152601	0.0260032864986057	0
14151250	0.00180478408458045	0
14136949	0.00185560783165133	0
14050105	0.00196250470643218	0
14047944.2639078	0.00865355287416665	0
14045080.2187427	0.00179124987022736	0
14039247.1883463	0.0106694552880758	1
14021000	0.00420081153352205	1
14000229	0.00178552149945515	0
14000000	0.00183763518734131	0
14000000	0.0047462105704373	0
13999064	0.00824518398555292	0
13998675	0.00351918737495749	0
13986022	0.0103013203437792	0
13983681.4490271	0.00474074653211178	0
13963000	0.0851151890761445	1
13938983	0.00334660960147627	0
13937437	0.00177747291422676	0
13924993.9872919	0.00182113682822787	0
13889280	0.00177137223299442	0
13877756	0.00183005065390746	0
13876043	0.001735326399723	0
13830554.3399122	0.00410503344229308	0
13819520.0018289	0.00424639543006419	1
13818000	0.00350718397610056	1
13816055	0.00308075423395371	0
13795255	0.00467686621289545	0
13787143.8421296	0.00175827818837795	0
13747981.3538214	0.0881750797171099	0
13731742	0.00249970494634419	0
13726325	0.0028750720056887	0
13688513	0.00448741438146163	0
13685800	0.00508523561613078	0
13657645	0.00309027803219241	0
13655000	0.00920003748826574	1
13643029.3876464	0.00407575983795587	0
13639934.6182853	0.00184276940950796	0
13602015	0.0113113061408154	0
13590738.296921	0.00403580027125316	0
13586753	0.00173279098245447	0
13570000	0.00914510199305483	1
13559426.316885	0.0086451107667144	0
13541350.1834412	0.00204931276989559	0
13536043.3827967	0.0017262277301071	0
13511000	0.0133800631119129	1
13503062	0.00397798322016604	0
13481722	0.00171914574927869	0
13472000	0.00341875159311195	1
13465063	0.00242285736231845	0
13461489	0.0371177011589539	0
13459658.1293698	0.00171656906971573	0
13449915.5417201	0.00757649694601534	0
13437151	0.00171371715827744	0
13370724	0.00872919362491437	1
13359909.5707665	0.013561654088939	0
13348016.1619907	0.00452510008006898	0
13344682	0.0156765044350797	0
13297840	0.00662776910527021	0
13268224.0400861	0.00169203139149104	0
13241386	0.00168681283089942	0
13226702	0.0109995333525966	0
13222817	0.00168623248180554	0
13181847.8087046	0.00168115161667853	0
13162466.2230155	0.00571473203412822	0
13120323	0.0229095363460062	0
13113564	0.00884325432550457	0
13109439.9347567	0.00783188071744095	0
13098744	0.0142601219637372	0
13083897	0.0029194264314569	0
13059183.8148765	0.0149076044291439	0
13052540	0.00378413385026573	1
13047424.8317345	0.0186446114577765	0
13041041	0.00310465185081294	0
13039000	0.00390735360927635	1
13035000	0.0797035004395356	1
13006731	0.00165882066140752	0
13000000	0.00165796421011695	0
12820000	0.00863935037753127	1
12811000	0.00383942926940313	1
12763740	0.00525854295819079	1
12668000	0.00321483376994688	1
12652000	0.00379092468984121	1
12494443.256292	0.0186801359624167	1
12425000	0.0094380895068626	1
12335030	0.01959263093223	1
12056000	0.00305964505175795	1
12032274.0635079	0.00810695498384227	1
11480000	0.00773450416902173	1
11432400	0.00335471424797964	1
11377000	0.00288836608294095	1
11100000	0.0074792023516001	1
11028000	0.0614602435049192	1
10910000	0.00735182005830089	1
10870062.671917	0.00732351957914462	1
10630000	0.00716436571134755	1
10438566.7645332	0.00792956968815929	1
10423000	0.0581624697437547	1
10350519.9212646	0.0577448214254326	1
10334681.7411357	0.031249340043032	1
10305000	0.00694427152345863	1
10110000	0.00768189339340485	1
10106000	0.00768040987111962	1
10046000	0.00301075270301378	1
10001131.4932826	0.00759938812928123	1
9900000	0.00667064362777439	1
9831000	0.00294568829655489	1
9798000	0.00248757326401739	1
9747000	0.00247455641216839	1
9710000	0.0412560656360213	1
9647593	0.00279549024113746	1
9647000	0.00244830881584875	1
9515000	0.00641102880935924	1
9468000	0.00283750566425959	1
9450000	0.00718184974164749	1
9430000	0.0400638886626502	1
9365940	0.0123746037620449	1
9309000	0.0580392909951739	1
9200000	0.00698847747930182	1
9194000	0.0514585463726189	1
9174000	0.00232900226473158	1
9136000	0.0375265204688808	1
9000000	0.0382420044724155	1
8968658.6634903	0.00887599975916037	1
8952844.249239	0.00862460186936041	1
8952600	0.00886388320834468	1
8952600	0.008866073046407	1
8952600	0.00886427369406857	1
8952600	0.00886708788274317	1
8952600	0.00886485068213663	1
8952600	0.00886191771073457	1
8952600	0.00886674008332551	1
8952600	0.00886598380749945	1
8952600	0.0088644400381349	1
8952600	0.00886308493171765	1
8952600	0.00885896747049777	1
8952600	0.00886410801386218	1
8952600	0.00886570734454387	1
8952600	0.00886694179332177	1
8952600	0.00886682276255839	1
8952600	0.00886517413560802	1
8952600	0.00886573987071262	1
8952600	0.00886501287469355	1
8952600	0.00886744948480963	1
8952600	0.00886671439126637	1
8839000	0.00224431150462583	1
8738000	0.00261866735002363	1
8730000	0.0058845770177262	1
8730000	0.00588469179577531	1
8724000	0.00221480660720663	1
8634000	0.00656078338873144	1
8610000	0.00580309184298875	1
8605980	0.00267619531934932	1
8603000	0.00579891582045804	1
8420000	0.00213796758859317	1
8410000	0.00566891323639197	1
8313138	0.00248510757708605	1
8263163.17170501	0.00515303061372692	1
8223000	0.0517000620528481	1
8173000	0.00550781450888734	1
8149000	0.00549357444801009	1
8140000	0.0054863288918713	1
8100000	0.00242744765868399	1
8099000	0.00615372523660597	1
8094000	0.00242568193055928	1
8030000	0.00541095358851007	1
7961000	0.00238592986759056	1
7923020	0.00232886674339073	1
7867000	0.00199725323509758	1
7827000	0.00527549616015838	1
7748000	0.00232208221292732	1
7710000	0.00519631533889783	1
7702000	0.00519142993365844	1
7689582.25596267	0.00542987521040619	1
7625000	0.00228430938870308	1
7598000	0.0426820453250226	1
7595000	0.0480858427001529	1
7453000	0.00223373597299254	1
7406000	0.00188036406622176	1
7394000	0.00221598589934127	1
7379000	0.0468261274175593	1
7370000	0.00187108009469801	1
7333000	0.0021976772324428	1
7256000	0.00217452360806987	1
7166000	0.00544536759737092	1
7139000	0.00481140124276824	1
7091000	0.0021252936777483	1
7038000	0.00178614964158366	1
6981190	0.00207341825124231	1
6950875.21684794	0.0021636019259684	1
6936240	0.00359546341316034	1
6920000	0.00175714330066429	1
6918000	0.00525820805160538	1
6899000	0.00465042090736368	1
6895646.04151406	0.00542114255779243	1
6888000	0.00464293304269775	1
6864129.5878046	0.00688905081997301	1
6786000	0.00457390571707574	1
6781000	0.00172159572934472	1
6763000	0.00455919266368794	1
6746580	0.00215407654380626	1
6711439.23917323	0.043071142031078	1
6703810	0.00351390082924564	1
6646000	0.00199180499455779	1
6555000	0.0369140449545603	1
6496040	0.00146661277366156	1
6325000	0.0062657720107242	1
6322000	0.0268706705268142	1
6214000	0.0010579275186533	1
6200000	0.00185828294121904	1
6180000	0.00416419225350388	1
6087000	0.00154552018212487	1
6009000	0.0388512952078757	1
5959000	0.00178591192089961	1
5897000	0.00149655611571049	1
5875000	0.0380799038873118	1
5790000	0.0326617985534691	1
5780000	0.00389590158111838	1
5716698.63717816	0.00176332389139603	1
5713000	0.00145049620964369	1
5700000	0.00384240127678604	1
5700000	0.00170841472776374	1
5698674.61475756	0.00170738570489531	1
5683000	0.00170284269743701	1
5651000	0.00429341549420362	1
5606000	0.0365199848680718	1
5560000	0.023632066831049	1
5539000	0.00140594385736856	1
5480000	0.00369370617975844	1
5471000	0.0165858787823475	1
5454000	0.00138481625545127	1
5442000	0.00163102007148114	1
5353000	0.00135929328643274	1
5344000	0.00160151587178094	1
5275780.7413927	0.00260159444772301	1
5170000	0.00348495236979691	1
5102200	0.00343969858708986	1
5090000	0.00343082302152144	1
5014000	0.00127300251370501	1
5000000	0.0212560569304444	1
4930270	0.00127727880821403	1
4921000	0.032537905158833	1
4870000	0.00328309354799719	1
4870000	0.00328298517535758	1
4666000	0.00139807444018537	1
4660217.76416092	0.00138491914795717	1
4640300	0.0262566603201944	1
4640300	0.0262574088396183	1
4640300	0.0262579841779079	1
4640300	0.0262586038953201	1
4640300	0.0262577302930151	1
4640300	0.0262589263866483	1
4640300	0.0262579497932455	1
4640300	0.0262529274149152	1
4640300	0.0262582993533377	1
4640300	0.0262549481351517	1
4640300	0.0262564049974422	1
4640300	0.0262542862648477	1
4640300	0.0262549819090696	1
4583000	0.00348341711589535	1
4579000	0.00453742477048781	1
4499289.69354531	0.00341927033277518	1
4370000	0.00294618783596809	1
4257895.66327845	0.00278844537793956	1
4217000	0.0284373972960501	1
4170000	0.0103581429467085	1
4145000	0.028027527704407	1
4136000	0.0279705098704497	1
4133000	0.0279574620941255	1
4100000	0.00276298085480102	1
4032200	0.00271803582150149	1
4002200	0.00269842359377111	1
4002200	0.00269821021400573	1
4001140	0.00128052797214097	1
3934831.98959031	0.00228568523557219	1
3900000	0.000483550919955081	1
3900000	0.000990402468557559	1
3846000	0.000976760164079471	1
3817000	0.00114395429407932	1
3784000	0.0259235863180491	1
3701000	0.0011093067338497	1
3694000	0.00110713624659524	1
3675000	0.0011012182844091	1
3664000	0.0010977983349895	1
3658559	0.00265369128645601	1
3653000	0.0251574618036305	1
3632400	0.0250452326570114	1
3632400	0.0250473016967373	1
3632400	0.02504652564435	1
3632400	0.0250469892825713	1
3632400	0.0250447516865201	1
3632400	0.0250308256763274	1
3632400	0.025047423022627	1
3632400	0.0250428620357883	1
3632400	0.0250458597573005	1
3632400	0.0250442196742791	1
3632400	0.0250448639129681	1
3622169.08151345	0.00240668536542098	1
3562109.03164487	0.0199041958654378	1
3544400	0.00090011185550935	1
3531145.08308078	0.00111556226787525	1
3530000	0.00237982964771518	1
3413000	0.000866701964484181	1
3379000	0.00101276280811396	1
3370000	0.00227231604378164	1
3370000	0.00227200939545476	1
3302223.92906275	0.00222774471706732	1
3300449.31959772	0.000969348528886861	1
3299000	0.000837753979677437	1
3275000	0.000981627006189795	1
3265000	0.000978631136882634	1
3247000	0.00321566339054732	1
3215000	0.000963637119547364	1
3180001.21982285	0.00214401083365785	1
3178000	0.000952524731481933	1
3115000	0.0220349589564255	1
3103025.72417259	0.00453816617503584	1
3100000	0.00235693749171196	1
3090000	0.00208312208234015	1
3070000	0.000362323079111122	1
3061000	0.00077726847039567	1
3046000	0.0172970276495358	1
3019000	0.000904883593039091	1
3002030	0.00097032234476577	1
2999000	0.00228004343151033	1
2938980	0.00376345134782224	1
2934000	0.000879382185266628	1
2900000	0.000869205742955405	1
2893000	0.0164368634787265	1
2866000	0.000858999276622669	1
2865197.24435453	0.0205809954998773	1
2789000	0.00276365787162344	1
2767681.23427171	0.000884975479034415	1
2653000	0.000673726219867957	1
2634012.24893332	0.0020024774123722	1
2616000	0.000934394414699726	1
2561000	0.00194727300006086	1
2514000	0.000638356016051965	1
2502960	0.00888260192882917	1
2500000	0.00168516600604169	1
2486000	0.0007451282736383	1
2476000	0.000628613256468292	1
2470000	0.00166538069040255	1
2443380	0.000949690357010698	1
2442000	0.00164633094656817	1
2400000	0.0178800746469039	1
2381000	0.000713656110650434	1
2380000	0.00180975594582809	1
2299150	0.000892093209671112	1
2284000	0.000579969043733691	1
2280000	0.00153722020788849	1
2196010	0.000707053221795529	1
2174000	0.000651514923734603	1
2161000	0.000548743739472182	1
2150000	0.000274169922868974	1
2138000	0.000640844802298876	1
2093000	0.00062731571641857	1
2090000	0.00158935192429814	1
2084505.66017198	0.0015832187995338	1
2070000	0.000739375516046697	1
2050000	0.00052068597548696	1
2040000	0.000285343161720185	1
2036000	0.0115898059280172	1
2030000	0.000608410253662155	1
2020000	0.0114998218344837	1
1991040	0.000719094965671451	1
1970000	0.00132810948304333	1
1960000	0.000587489369884229	1
1936000	0.000491614828708926	1
1918000	0.000574879598957829	1
1905010	0.000794922187055287	1
1890000	0.00127426255503209	1
1888000	0.000565900069009144	1
1883000	0.000564403267619857	1
1878000	0.00186116869153303	1
1802000	0.0136176102334819	1
1763000	0.000528421222340697	1
1759000	0.000446612002772748	1
1749000	0.000356098228672648	1
1728000	0.000438819514858364	1
1714000	0.000435303942400643	1
1677000	0.000502624869615378	1
1646000	0.000493373001031303	1
1634000	0.000489728887463221	1
1633000	0.000489473846624343	1
1628000	0.00161280106717347	1
1554000	0.00055484512395804	1
1543000	0.0087948936548021	1
1516720	0.000838473765073433	1
1514809.33879444	0.00150021680165745	1
1511000	0.000452906807687333	1
1500000	0.0004817299681074	1
1488467.73924398	0.00630736327663665	1
1488000	0.000445990563755482	1
1486000	0.000445411874416324	1
1472000	0.00111933621358915	1
1456000	0.000436403025720861	1
1438000	0.0108663423747276	1
1428000	0.000419145533936841	1
1411000	0.00804340488701517	1
1406030	0.000510386804280009	1
1405000	0.000421094359378536	1
1383000	0.000414523012749345	1
1381611.68736571	0.00117488742764908	1
1379000	0.00041330007133513	1
1363000	0.000346106441748913	1
1356000	0.000406405416774132	1
1352000	0.00770858849566006	1
1331000	0.000337996036822408	1
1325000	0.010015996452124	1
1323702.01524816	0.000395711128957806	1
1318000	0.00130607540087449	1
1301000	0.00741930623501386	1
1271000	0.00038096856376787	1
1258000	0.000377071144392567	1
1239000	0.000146390351507252	1
1189000	0.000903907458893291	1
1186000	0.00676519424066068	1
1170000	0.0066742948950102	1
1150000	0.000344698019419345	1
1101000	0.000837223373126033	1
1100000	0.00627657967499804	1
1090000	0.00108040370639751	1
1078000	0.00814975972839397	1
1072000	0.00810371062333449	1
1040000	0.000702492445077926	1
990000	0.000296746053001348	1
982000	0.000294342721295568	1
971000	0.00554189542135546	1
965000	0.000650556405787632	1
892014.328462369	0.0021970297501896	1
888177.716037937	0.000260232687107261	1
878075.048267214	0.00236837051630617	1
863000	0.00492671971197391	1
827000	0.000247872577313011	1
821000	0.000813859012067082	1
800000	0.00391179663245089	1
767000	0.000760205758146413	1
730000	0.000723500417259246	1
719590	0.000209609914180681	1
688000	0.00020622187165984	1
651000	0.000195116320249746	1
614000	0.00350722535799442	1
589000	0.000176548652628633	1
576000	0.000570889597153943	1
560000	0.000555022735980357	1
519000	0.000394663955246688	1
517000	0.000512306118438859	1
502000	0.000381713672961892	1
489000	0.00279415232173774	1
468000	0.000118859399987283	1
465000	0.000353595789897812	1
463000	0.00264555285170651	1
443000	0.000336875313224729	1
434710	0.000126627268630246	1
409620	0.000119314160938148	1
407000	0.00232591014783588	1
392000	0.000298101728163254	1
387000	0.000383473565605663	1
364000	0.000276809574537874	1
364000	4.64229220769988e-05	1
348000	4.43816949365881e-05	1
325000	0.000247139908682032	1
312000	0.000309216399589236	1
284000	0.00120803840388053	1
231000	0.000228940851917228	1
223000	2.63479273225738e-05	1
214641.957039122	0.00967380803640649	1
199000	0.000197228368537384	1
185000	0.00139929586143884	1
152000	0.000150648404273254	1
103000	0.000102093593041976	1
87000	8.62362461935918e-05	1
84000	2.13089671019792e-05	1
58000	5.74715147370374e-05	1
57000	5.64848215363481e-05	1
52919.0171592534	0.000237761973397227	1
40000	1.01577902801796e-05	1
28000	0.000156807479431439	1
23000	2.27946390694676e-05	1
15000	4.49596891639161e-06	1
3000	7.61926361832412e-07	1
2000	1.98233048540563e-06	1
1000	2.99749194062994e-07	1
37.5435247714013	1.91426949978273e-08	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1


==> data/AssetsDebtRank.txt <==
Assets_excl_equity	DebtRank	Bank
39214522748.2019	0.594774509931227	1
29733453978.2493	0.185871043338731	1
27680171580.7472	0.120318004085226	1
17033087077.9685	0.556227903660414	1
10454265337.1859	0.123190856743593	1
9990805355.27792	0.370260920998835	1
9481277719.37527	0.713545990719984	1
5635892479.44377	0.390131353869511	1
4215822364	0.43897381239485	1
3824088630	0.203004050611857	1
3461121407.78993	0.248092391661785	1
3083180014.55235	0.402948749731495	1
2951043985.48322	0.446254761324913	1
2803512010.28368	0.319937884793686	1
2743007931.82643	0.2729146908175	1
2476556090	0.200879900617505	1
2305910063.08122	0.217360020616038	1
1865771260	0.433640840938441	1
1695197608.26067	0.176010774274131	1
1651319204.06307	0.202875981750807	1
1546420835.841	0.227154797301504	1
1464397730.5795	0.235443929629817	1
1444904663.70054	0.0966025096239931	1
1418426134.35567	0.221268946516558	1
1381491279.45273	0.146900228707692	1
1214823431.20478	0.300190273158153	1
1202516530.61855	0.219065126308119	1
1159158170	0.264020216833904	1
1149409410	0.208282232501431	1
1099527289.1425	0.0215216351213289	1
961533640	0.197361469489248	1
891074190	0.221587632762812	1
868467392.787932	0.0263800383536242	1
866472807.527095	0.214428249700058	1
821736759.612794	0.215476036938895	1
800186735.751211	0.28073759933072	1
781768230	0.00893072297262974	1
778417927.107195	0.25037213742026	1
607099669.547436	0.0177490510730161	1
601172564.951946	0.228079313258402	1
536030511.314067	0.05460786643933	1
514152423.482709	0.0765915345948345	1
454681059.61918	0.0467683962615996	1
450805470	0.174422667273799	1
448076514.191661	0.238152908595465	1
431747340	0.131648345855571	1
407801697.66656	0.151896077124266	1
391801021.754537	0.184539554675067	1
381616851	0.0768471365201051	0
373021110	0.233914435254854	1
361821610	0.15834271431772	1
350816134.19627	0.0252805392401372	1
341089629.083492	0.103629341389831	1
332653590.13424	0.0507452675690784	1
326358281	0.0799121463894649	0
296745000	0.28460151324408	0
287258103	0.222076934953483	0
278715292.470671	0.0263970388345627	1
268386040	0.0855221501602868	1
266410238.182105	0.10941438747236	1
265941162.142674	0.0346958166654825	1
263226794.145748	0.229154481683931	1
257928200	0.200711638729524	1
250619960	0.0325138615310155	1
236511710	0.0396043175915042	1
228323318.835527	0.0527255195747898	1
223590447.486273	0.219247290403936	1
215574398.881835	0.275227672511931	1
214252885.240617	0.0060619043408678	1
200092425.695244	0.219286656838178	1
199596760	0.0681525589151128	1
196461030	0.0158328379256335	1
193944492	0.0115012336625387	0
192886232.521392	0.217852506054358	1
190457560	0.0133949982389701	1
187762320.751564	0.0349366019702831	1
185143680	0.000362323079111122	1
183710839.573574	0.0875457290112719	1
183668027	0.0258687153504377	0
179499347	0.320076210557461	0
176513730	0.0171683806327474	1
168267400	0.211869690805769	1
167808970	0.0675795553403473	1
161258280	0.01959263093223	1
156110940	0	1
153179869	0.127906955249796	0
150173955	0.0135722086326312	0
148468461	0.00956482256807091	0
145326113.305072	0.0293834530340839	1
145283083	0.0618358522001342	0
142464430	0.0185846154821461	1
139270000	0.212349922639539	1
139158480	0.00984057533962902	1
136950670	0.0428407928648189	1
135292800	0.0358892453759248	0
130991402.874807	0.0232551396421892	1
129407840	0.0757998855816865	1
129253022	0.00248510757708605	1
129015810	0.0451242128941758	1
126416326.978434	0.0200605310331726	1
123802274.910489	0.16401840398047	1
123202747.882908	0.00236837051630617	1
123040773.898766	0.0145136481559312	1
120959050	0.00981912000401122	1
120578219.977504	0.223345004384781	1
119609250	0.00696442083486492	1
119034643.107315	0.00484932987691672	1
118131210	0.0072279493538119	0
114435812	0.0268781710406423	0
114411460	0.152554298478469	1
112323270	0.00698847747930182	1
111986860	0.00429341549420362	1
111894362.340963	0.163335381571263	1
110084497.08281	0.0804085423428265	1
109793826.258694	0.0191437754143916	1
106591911	0.01182467246938	0
106237660	0.150282357803262	1
106056740	0.000156807479431439	1
105328070	0.0212457546431715	1
104551520	0.0195582600596367	1
104445459.718888	0.00828231578037192	1
104151245.040023	0.0119010049775477	1
104039080	0.0363301115541257	1
103616749	0.0626165200319795	0
103403410	0.11777243788336	1
102522260	0.0267949355702915	1
100700515.228937	0.0199041958654378	1
100456270	0.152900856526236	1
98123095.212453	0.00685176629611778	1
98080521.554859	0.00228568523557219	1
97569845.6376345	0.00111556226787525	1
97474456	0.0246155583197454	0
97373440	0.00234284282173875	0
97322507	0.110381552242566	0
96963005.2958529	0.146329390809172	1
96895090	0.0094380895068626	1
95218448	0.00473963660740626	0
95033822.2626808	0.0167885608198337	1
94808598	0.252227185468988	1
92521460	0.035246549889091	1
91092000	0.133252079710895	0
91069090	0.131278212930783	1
88737007	0.0287146471319728	0
88688000	0.0214875179231462	1
87919730	0.00852905396441567	1
86960112.0046186	0.0269938039413455	1
86596050	0.00446066733722911	1
86294912.6760257	0.00138491914795717	1
85970210	0.0102956491762026	1
85689360	0.00128052797214097	1
85121000	0.00228430938870308	1
84706649.3305395	0.0107197894943067	1
83900670.5505337	0.198281040163742	1
83698639	0.0696571921070787	0
83084192.0656502	0.0206149588142037	1
82574840	0.0226186216556641	1
82412221.0033405	0.00424639543006419	1
81902313.1490093	0.0151842487616011	1
81448974.2549143	0.0186801359624167	1
80768353	0.0284369555888746	0
80193160	0.0119735422203008	1
80075352.3394107	0.0943451802287093	1
80015271	0.00632220074430342	0
79640200	0.134358989623337	1
79275250.8922161	0.105500172123145	1
78567670	0.0112241161885242	1
78481190	0.00055484512395804	1
78189440	0.07036820314308	1
77773940	0.0165750021509073	1
77614648.787547	0.00749244193981413	1
77510800	0.106990964557153	1
77211459.228774	0.0021636019259684	1
77010447	0.00339972740269186	0
76522070	0.000483550919955081	1
76205560	0.00544536759737092	1
75789613	0.00279549024113746	1
75097950.466146	0.00662463792574822	1
75070030	0.00615372523660597	1
74616270	0.0157375999223514	0
74008000	0.00265431315030871	0
73634010	0.00502867789478349	0
73045870	0.00359546341316034	1
72532760	0.00120803840388053	1
71886368.675843	0.00575844797070799	1
71708000	0.0010977983349895	1
71445360	0.204544224674967	1
71115829	0.0273280049865313	0
69405064.2806315	0.00176332389139603	1
69341197.2875328	0.0103351514091942	1
69279040	0.0206982031757807	1
69147030	2.13089671019792e-05	1
68633342.9254159	0.00117488742764908	1
68052507.8466375	0.012923583535605	1
68026823.6487269	0.0134919203002856	1
68014605.410824	0.169454972158125	1
67784866.9347568	0.00872919362491437	1
67544836.8783513	0.00759938812928123	1
66822510	0.00376345134782224	1
66808940	0.0165858787823475	1
66014817.1848665	0.107470837180973	1
65803360	0.00656078338873144	1
65777060	0.116263761749751	1
65438336	0.00337434589478512	1
65337000	0.00885896747049777	1
65142760	0.0182473548435219	1
65043354.3974166	0.0165505469951312	1
64615592.1797985	0.00341927033277518	1
64230942	0.0130249274427744	1
63988910	0.00768189339340485	1
62833950	0.00207341825124231	1
62716320	0.264433814846977	1
62483700	0.0326617985534691	1
61993830	0.00139807444018537	1
61861893.8507742	0.131863892405665	1
61844290	0.0172028881127996	1
61661818.8394825	0.00388315081762165	1
61245000	0.00622968224830548	0
61223720	0.00276298085480102	1
60971671	0.0176365193387421	0
60947200	0.0252609058011518	1
60820840	0.019826534860219	1
60124765.2022654	0.00810695498384227	1
60031130	0.140299721631209	1
59622387	0.00397524658883248	0
59536243	0.019366374882217	0
58926000	0.00814727564233167	1
58783231.8647909	0.0906322678471662	1
58752310	0.00569523010701586	1
58287663.1170921	0.0950462029697174	1
58093690	0.021930849037544	1
57752320	0.000119314160938148	1
57737293.3235961	0.062461042961207	1
57278500	0.188846975907185	1
57256000	0.00420081153352205	1
56723110	0.00416419225350388	1
56722100	0.00348341711589535	1
56469030.9228873	0.165393312305533	1
56155590	0.00319878608411751	0
55893000	0.00170284269743701	1
55788200.6706386	0.00887599975916037	1
55748360	0.0242654078296444	1
55737176.58051	0.016790297869387	1
55713140.1217863	0.0109667914921328	1
55609500	0.0168915699877959	1
55525000	0.00658013674504473	1
55492206.3289853	0.125950404328441	1
55418874	0.222787780779306	0
54816100	0.0173842520897906	1
54585930	0.0892556354561043	1
54406640	0.00773450416902173	1
54139280	0.0859749742203326	1
53555030	0.110260548555619	1
53518990	0.00641102880935924	1
53515732	0.00535068440553377	0
53032720	0.0517000620528481	1
51891000	0.00294568829655489	1
51804830	0.0011012182844091	1
51438458	0.102323390673195	1
51209000	0.0426820453250226	1
50647149.7539577	0.031249340043032	1
50549530	0.0369140449545603	1
50177167.2349913	0.163567529759587	1
50055955.0854804	0.00260159444772301	1
49543223.4834451	0.00792956968815929	1
49412439.4360878	0.0189990491795836	1
49401970	0.0874502561907626	1
49355778	0.00265369128645601	1
49107709.8901267	0.245027418463748	1
49039963.4115205	0.119148337924236	1
48959800	0.0478393535452035	1
48695142.0345167	0.0840455556735325	1
48684530	0.117979951150612	1
48479826.0822685	0.0117636308573388	1
48354174.1120084	0.00542114255779243	1
48290510	0.00920003748826574	1
48261473	0.0214199159919183	0
48157330	0.0130121754692245	1
48032440	0.00379092468984121	1
47930240	0.000903907458893291	1
47839120	0.0298611984668274	1
47764260	0.0693009932619306	0
47527250	0.0178183087756605	1
47368000	0.0050524145725443	1
47293790	0.0407862863226046	1
47227260	0.00667064362777439	1
46311000	0.0134091638295679	1
46014000	0.0581624697437547	1
45995000	0.00321566339054732	1
45230720	0.00097032234476577	1
45092590	0.0179116993596977	1
44841669.2952842	0.00278844537793956	1
44500100	0.0114110669552501	1
44491780	0.0738333692814342	0
44423540	0.00351390082924564	1
44150820	0.0395614581307051	1
43860070	0.00472005531061907	1
43857010	0.0442279105953167	1
43771780	0.00886191771073457	1
43459600	0.0209786445470456	1
43207700	0.0375265204688808	1
43000700	0.00149655611571049	1
42467510	0.00541095358851007	1
42431512	0.0347962331239038	0
42392090	0.0585544200579168	1
42338770	0.0141609225387371	1
42141500	0.0137250326401057	1
42112182	0.00190357658306827	0
42036999.908881	0.0309946923167424	1
41764340	0.0107455972455438	1
41733830	0.00718184974164749	1
41513240.1319242	1.91426949978273e-08	1
41329774	0.0943431132464344	0
41137314	0.00836608601581249	0
41104250	0.00525820805160538	1
40838330	0.0107930187682032	1
40761030	0.00550781450888734	1
40493230	0.0074792023516001	1
40403659.7399039	0.00791234330507043	1
40163076.56216	0.201053093249005	1
40075270	0.0844635669658343	1
39890000	0.000419145533936841	1
39391000	0.0201527893073723	1
39377232	0.0018824619338846	0
39373020	0.0235039087870551	1
39336645.1740893	0.0134097122020502	1
38974800	0.0172970276495358	1
38823080	0.00481140124276824	1
38411451	0.00204931276989559	0
38322970	0.000274169922868974	1
38171710	0.00735182005830089	1
38098630.1565018	0.0787491920669499	1
38067520	0.0636764380684039	1
37996589.7629343	0.0020024774123722	1
37956100	0.118370909142288	1
37536040	0.00768040987111962	1
37384260	0.00178614964158366	1
37311060	0.0307356616666929	1
37095530	0.023632066831049	1
37045368	0.0212392386604046	0
36979060	0.0666141051034559	1
36804254.5240847	0.00862460186936041	1
36401000	0.0514585463726189	1
36276000	0.113286261897287	1
36079270	0.0143281672183091	1
35967729.8802194	0.00170738570489531	1
35771000	0.000651514923734603	1
35691280	0.205320836525054	1
35591900	0.00343082302152144	1
35529380	0.0992337695406912	1
35517736	0.00168516600604169	1
35454000	0.00804340488701517	1
35368710	0.0244003393958057	1
35010520	0	1
34729000	0.00161280106717347	1
34643960	0.0262529274149152	1
34635119.6623641	0.00453816617503584	1
34302139	0.0179235289049623	0
34004000	0.00886308493171765	1
33978290	0.0192585100213819	1
33739000	0.00694427152345863	1
33628990	0.00762765173208199	1
33594876.3882676	0.18702017444875	1
33518323	0.0340005634024147	0
33436896.7786168	0.00739205858260659	1
33433290	0.00592732579302739	1
33132675.3766678	0.00894531920459796	1
33104000	0.0149053622464316	1
32693297.6000298	0.0890870195123777	1
32624432.1285272	0.00534471318171602	1
32573661.046261	0.0154539813954978	1
32435980	0.065720747130761	1
32348790	0.000892093209671112	1
32106000	0.0105427731192467	1
32065500	0.0328788802423823	1
31846400	0.00752044391441789	1
31815920	0.0388512952078757	1
31634260	0.0125791277462804	1
31531400	0.0187752737978486	1
31438000	0.211070060569695	1
31153518	0.0459686298105155	0
31099960	0.00140594385736856	1
31060308.8894045	0.0937980283054668	1
31033730	0.00244830881584875	1
30998000	0.0407084810480641	0
30963199	0.0052590878174236	0
30907994	0.0115858514226425	0
30710362.1987564	0.0015832187995338	1
30466357	0.0809482251064456	0
30407117.9564475	0.131724858513652	1
30312830	0.018677102201674	1
30245330	0.00404179717598589	1
30055940	0.0400638886626502	1
30034557.4099982	0.0994632057242883	1
29967000	0.00160151587178094	1
29923000	0.00886388320834468	1
29838009	0.00430026266319654	0
29805140	0.0115898059280172	1
29717130	0.00457390571707574	1
29710130	0.0689271516871366	0
29628197.619649	0.0245437563980658	1
29496380	0.00228004343151033	1
29374930	0.0251574618036305	1
29337280	0.0722484030304794	1
29217410	0.00582159729849211	0
29201602.5130908	0.000237761973397227	1
29131000	5.74715147370374e-05	1
28878970	0.0777983432040104	1
28851730	0.00321483376994688	1
28850000	0.149915877292759	1
28837620	0.00519631533889783	1
28756000	0.00604914015561088	1
28738145	0.00609039010353326	0
28693488	0.142197901596606	0
28648100	0.000934394414699726	1
28431050	0.00369370617975844	1
28278000	0.00886410801386218	1
28016060	0.0250308256763274	1
27980000	0.0262542862648477	1
27933170	0.00305964505175795	1
27914580	0.0217966316061493	1
27894000	0.00770858849566006	1
27751340	0.11322178523852	1
27628150	0.0191275235543044	1
27600150	0.0198790377713571	1
27555167	0.00195914668774553	0
27506141	0.0268542070728391	0
27420110	0.000650556405787632	1
27382050	0.0054863288918713	1
27275461	0.0107237111338721	0
27275220	0.00389590158111838	1
27188000	0.000383473565605663	1
27005041.4685422	0.000260232687107261	1
26996000	0.0075296411542987	1
26924680	0.0284373972960501	1
26913390	0.00215407654380626	1
26882260	0.00527549616015838	1
26757920	0.0580392909951739	1
26750670	0.0187748001696331	1
26734910	0.00561584738705846	0
26647650	0.0207059728367148	1
26641607	0.00827014583105531	0
26601020	0.0244926947996128	1
26471597	0.0117142119490602	0
26463010	0.024012421463606	1
26454610	0.00886427369406857	1
26381930	0.00390735360927635	1
26207760	0.0517818982878812	1
26157050	0.00341875159311195	1
26069073	0.00218974694227527	0
26055845	0.00328994997301066	0
26042090	0.00208312208234015	1
25932510	0.00378413385026573	1
25921160	0.00580309184298875	1
25875580	0.0123746037620449	1
25874050	0.0108663423747276	1
25842300	0.0088644400381349	1
25836766.4442716	0.227545507896012	1
25802000	0.00217452360806987	1
25513300	0.00348495236979691	1
25398570	0.00863935037753127	1
25065310	0.00242744765868399	1
24960507	0.00657495244216992	0
24944000	0.0064363310720659	1
24871250	0.0262549481351517	1
24866050	0.00948328959913361	1
24816133.2691318	0.00793189783180119	1
24768280	0.00164633094656817	1
24580000	0.0614602435049192	1
24561140	0.00362164529279358	1
24477830	0.0889137045762271	1
24426610	0.0187763927063276	1
24381750	0.143904246779354	1
24328000	0.000512306118438859	1
24245020	0.0797035004395356	1
24244447.7922536	0.124481889681108	1
24240239	0.0244471887466462	0
24235000	0.00114395429407932	1
24222597	0.00312904722181526	0
24090970	0.00146661277366156	1
23969020	0.000628613256468292	1
23968300	5.64848215363481e-05	1
23857880	0.275355625799791	1
23833000	0.00889532613935037	0
23737570	0.137816916458561	1
23684486.9057068	0.00393918895777814	1
23584030	0.100112993111246	1
23491740	0.00271803582150149	1
23419030	0.000406405416774132	1
23296333	0.00693670052881644	0
23201030	0.0244113751827795	1
23141450	0.000381713672961892	1
23121680	0.000739375516046697	1
23033190	0.00464293304269775	1
22985350	0.00716436571134755	1
22969128	0.00298970289429983	0
22966580	0.0103726954848162	1
22932291	0.0133860622486455	0
22928940	0.0262549819090696	1
22845625	0.0215336852247274	0
22822000	0.00041330007133513	1
22796146	0.00171914574927869	0
22788000	0.00242568193055928	1
22727170	0.0049805611947184	1
22668435.5819859	0.00150021680165745	1
22662540	0.00519142993365844	1
22629970	0.00384240127678604	1
22614360	0.00886485068213663	1
22559000	0.00261866735002363	1
22454470.9867778	0.0021970297501896	1
22451124	0.00802585203207177	0
22372000	0.0114998218344837	1
22326645	0.0140010988581283	0
22268264.4681075	0.00535440878734262	1
22067380	0.00465042090736368	1
22024980	0.000421094359378536	1
21999860	0.000356098228672648	1
21935000	0.000608410253662155	1
21926000	0.0193283026097617	1
21685647.031735	0.145456958490871	1
21549450	0.26695597101044	1
21508196.6209496	0.043071142031078	1
21493364	0.0019254312304343	0
21393680	0.00132810948304333	1
21393610	0.00886501287469355	1
21391000	0.000489728887463221	1
21388910	0.000702492445077926	1
21377470	0.0380799038873118	1
21294501	0.0182949123882605	0
21230570.1301388	0.0193780620479108	1
21084810	0.000446612002772748	1
21082140	0.000707053221795529	1
21056000	0.00476081560434693	1
21035330	0.00928991082599362	0
20834970	0.0195480456254627	1
20769760	0.077203200776671	1
20751890	0.0770339700168418	1
20700347.838779	0.00542987521040619	1
20522350	0.00755030246203308	1
20461690	0.00886517413560802	1
20394713	0.0456668329714575	0
20366260	0.00237982964771518	1
20316000	0.00178591192089961	1
20307980	0.0053680774773015	1
20016235.7375739	0.00222774471706732	1
19968444	0.0034472365283123	0
19940749	0.0254737378943384	0
19784000	0.00235693749171196	1
19747123	0.0199285870513635	0
19675270	0.0671689095458685	1
19631000	0.000195116320249746	1
19587000	0.0021976772324428	1
19585860	0.00232886674339073	1
19455000	0.0259235863180491	1
19270000	0.0468261274175593	1
19243430	0.0414721381464434	0
19195000	0.00676519424066068	1
19144000	0.00199180499455779	1
19027000	0.0201556182578762	1
18866500	0.0083623971436856	1
18831750	0.00438435803922986	1
18726230	0.0058256410743581	1
18709010	0.0279705098704497	1
18706000	0.000126627268630246	1
18704021	0.00375638648389524	0
18699980	0.00127300251370501	1
18673822	0.00524258125201627	0
18583712	0.00837113849268651	0
18551572	0.00705157938700612	0
18504000	0.000209609914180681	1
18463460	0.00914510199305483	1
18451000	0.000502624869615378	1
18272780	0.0193280575245102	1
18241190	0.0187767337801025	1
18210500	0.00127727880821403	1
18164960	0.000346106441748913	1
18158096	0.0520944121646491	0
17914000	0.0489763081243636	1
17894000	0.0113805459546308	1
17814000	0.0262564049974422	1
17788000	0.0250428620357883	1
17785608	0.00403858021231021	0
17774064	0.208178330371618	0
17645881.3268253	0.00240668536542098	1
17643000	0.00274676635127034	0
17626000	0.00130607540087449	1
17595590	0.000146390351507252	1
17477630	0.00180975594582809	1
17472100	0.00110713624659524	1
17373000	0.00221598589934127	1
17368950	0.00350718397610056	1
17292000	0.0164368634787265	1
17226290	0.00328309354799719	1
17215050	2.27946390694676e-05	1
17212000	0.00283750566425959	1
17201040	0.00328298517535758	1
17184940	0.0949474498781608	1
17180216.7710547	0.000884975479034415	1
17162000	0.00741930623501386	1
17144013.4594511	0.0205809954998773	1
17069001	0.0111564715019675	0
17057160	0.00424361565342875	0
16935003	0.00224303601212782	0
16895000	0.0066742948950102	1
16868170	0.0268706705268142	1
16852311	0.0117096127433662	0
16789250	0.011155954066034	1
16776030	0.00769395922764856	1
16773510	0.0053700581659772	1
16755490	0.00227200939545476	1
16735117.3790504	0.0976810864983676	1
16676930	0.0193288929687682	1
16649000	0.00264555285170651	1
16584100	0.00127426255503209	1
16575000	0.00886570734454387	1
16571000	0.0262566603201944	1
16563000	0.00232208221292732	1
16528000	0.000838473765073433	1
16478020	0.296533621541052	0
16429924.6720596	0.143493129364465	1
16417000	1.01577902801796e-05	1
16404390	0.0187769249011703	1
16404000	0.0220349589564255	1
16392000	0.000353595789897812	1
16367307	0.0248677675783779	0
16321441	0.002946027821208	0
16316220.3631568	0.00214401083365785	1
16315270	0.00886573987071262	1
16302449	0.0188848909393734	0
16293100	0.00579891582045804	1
16214204.3784187	0.000395711128957806	1
16144280	0.0058845770177262	1
16068837.8505402	0.0249123447327746	1
16047323	0.00662542103256116	0
16023000	0.00343969858708986	1
16015900	0.0141194797548816	1
16006980	0.00199725323509758	1
16006550	0.00912347757192831	0
15988040	0.000638356016051965	1
15858561	0.00952373436276253	0
15854445	0.00377734871649835	0
15810090	0.00566891323639197	1
15795000	0.00145049620964369	1
15751586.5779516	0.00153722020788849	1
15734906.2517482	0.0148184883823404	1
15696920	0.000579969043733691	1
15668000	0.00163102007148114	1
15574570	0.219231705443261	1
15539607	0.0316331736783493	0
15433450	4.43816949365881e-05	1
15394990	0.119468349481854	1
15384390	0.102662111519665	1
15358950	0.00238592986759056	1
15317000	0.00062731571641857	1
15307010	0.0365199848680718	1
15273736	0.0337878476520716	0
15273000	0.0190537169624822	1
15216000	0.000247872577313011	1
15213000	0.000309216399589236	1
15197967	0.209550079708447	0
15175000	0.000228940851917228	1
15151000	0.00172159572934472	1
15119987	0.06596310960387	0
15019230	0.0397979260606845	0
15014970	0.00194727300006086	1
14900010	0.00187108009469801	1
14898990	0.00588469179577531	1
14842010	0.000548743739472182	1
14816000	0.00301075270301378	1
14764798	0.0460681394864877	0
14722000	0.00232591014783588	1
14641690	0.0250442196742791	1
14626260	0.0480858427001529	1
14614000	0.000197228368537384	1
14586000	0.00452308792169287	1
14552000	0.00886598380749945	1
14448910	0.00984090796498435	1
14429900	0.00269821021400573	1
14416958.143225	0.015966626053527	1
14386700	0.0851151890761445	1
14364000	0.00669296998880946	1
14306890	0.000247139908682032	1
14264507	0.00751395689437516	0
14192000	0.000150648404273254	1
14186470	0.000337996036822408	1
14182527	0.0178702518538217	0
14171220	0.019439269711177	1
14116000	0.000445990563755482	1
14053710	0.0614006698566195	0
14052000	0.000858999276622669	1
14014457	0.0104701118303652	0
14010020	0.00232900226473158	1
13969000	0.0186523676118237	1
13899000	0.008866073046407	1
13873950	0.00077726847039567	1
13785523	0.0106946999163612	0
13699000	0.00775027628677111	1
13658000	0.0021252936777483	1
13646896	0.0468219145503648	0
13606990	0.00221480660720663	1
13599380	0.0190539239908283	1
13557000	0.000879382185266628	1
13545000	0.032537905158833	1
13440482	0.0186446114577765	0
13427000	0.0250447516865201	1
13345339	0.0290356435291356	0
13315789	0.0278016561373324	0
13283010	0.000719094965671451	1
13235990	0.00294618783596809	1
13233882	0.0464502516654542	0
13200000	0.000491614828708926	1
13168000	0.0250448639129681	1
13096000	4.49596891639161e-06	1
13084980	0.00138481625545127	1
13055570	0.0187776391846065	1
13050100	0.0193293913961958	1
12961550.8060261	0.00515303061372692	1
12941000	0.00350722535799442	1
12892250	0.00455919266368794	1
12832000	0.000414523012749345	1
12789240	0.00297370572655025	0
12735000	0.000436403025720861	1
12716502	0.0113013304573791	0
12644741	0.00438695047327018	0
12622990	0.0625939332205219	1
12515000	0.0136176102334819	1
12459260	0.00154552018212487	1
12454165.5177988	0.00630736327663665	1
12430835	0.0107026596410493	0
12405020	0.000394663955246688	1
12396000	0.000336875313224729	1
12385000	0.0176784830985884	1
12370405	0.0136650242147254	0
12368000	0.0051829350974788	1
12336000	0.0125625120958344	1
12324769	0.04606273267892	0
12317000	0.0250452326570114	1
12276873	0.00444940154787305	0
12226581	0.00417932988438083	0
12214020	0.000438819514858364	1
12175000	0.00810371062333449	1
12089000	0.000837223373126033	1
12060000	0.00223373597299254	1
11969619	0.00731426768332782	0
11965000	0.0257647673415417	1
11964000	0.00101276280811396	1
11878930	0.00335471424797964	1
11878701.772778	0.0577448214254326	1
11815700	0.00492671971197391	1
11762000	0.0198810884456554	1
11706911	0.00507817064076145	0
11643870	0.00276365787162344	1
11598000	0.000723500417259246	1
11587150	0.0667303475531038	1
11564000	0.000528421222340697	1
11562000	0.000555022735980357	1
11515900	0.00166538069040255	1
11501000	0.00554189542135546	1
11398070	0.0262574088396183	1
11392184	0.00341353751383462	0
11362000	0.0262577302930151	1
11333000	0.00188036406622176	1
11305000	1.98233048540563e-06	1
11220810	0.00370132682062862	0
11208390	0.000952524731481933	1
11183401	0.00187986745524051	0
11164171	0.0280583453795336	0
11144000	0.000574879598957829	1
11042930	0.00261976457551806	0
11022000	0.0112993398640678	1
10897118.8599561	0.000969348528886861	1
10866477	0.00649264508974903	0
10837000	0.000869205742955405	1
10752912	0.00506488460745077	0
10739000	0.026326742935868	1
10697000	0.0250458597573005	1
10571050	0.00806643083947882	1
10524970	0.0192407041244174	1
10515020	0.00247455641216839	1
10503803	0.0194294701084663	0
10465000	0.000949690357010698	1
10438000	0.000570889597153943	1
10405200	0.313328054137144	0
10378698	0.0121513381538221	0
10312050	0.0382420044724155	1
10311860	0.0173811386084527	1
10270000	0.00338303349306399	0
10253000	0.0103581429467085	1
10246709	0.0072884242621233	0
10238000	0.0262579497932455	1
10215000	0.0949524796584242	1
10126000	0.0262579841779079	1
10124000	0.0058490817172354	1
10111000	0.0087948936548021	1
10071070	0.0074157159445466	1
10005140.6937716	0.0553365587040841	1
9945000	0.0279574620941255	1
9876040	0.00111933621358915	1
9847980	0.0152726268686054	1
9804000	0.000837753979677437	1
9795000	0.000713656110650434	1
9770744	0.00199299780467324	0
9767987	0.0101947729841924	0
9715515	0.0485865660044455	0
9655097	0.00689505796989352	0
9570000	0.00792277301190322	1
9547020	0.0074451090737428	1
9541000	0.000673726219867957	1
9514212	0.00420683757989107	0
9477000	0.0007451282736383	1
9400000	0.00052068597548696	1
9384000	0.000445411874416324	1
9379000	0.028027527704407	1
9333000	0.02504652564435	1
9319000	2.99749194062994e-07	1
9286486	0.0879263292346569	0
9240666	0.0406690489420903	0
9206000	0.00886671439126637	1
9205960	0.0062657720107242	1
9161040	0.00416547960588341	1
9144000	0.00383942926940313	1
9035918	0.0478141080598644	0
9018000	0.00886674008332551	1
8991027.80352738	0.0106694552880758	1
8989960	0.00267619531934932	1
8987006	0.0152358805665116	0
8898000	0.000510386804280009	1
8826843	0.0122334513620421	0
8812916	0.0080568839908393	0
8808000	0.00186116869153303	1
8804020	0.0201569258405834	1
8798050	0.000794922187055287	1
8748070	7.61926361832412e-07	1
8699030	0.00248757326401739	1
8641000	0.000904883593039091	1
8620980	0.000866701964484181	1
8601141	0.0553646459340901	0
8599000	0.004845294281559	1
8523990	0.00769432910036799	1
8508013	0.0108281327509308	0
8500517	0.00169203139149104	0
8477370.09136473	0.00688905081997301	1
8471078	0.00229556838386057	0
8448000	0.000102093593041976	1
8414000	0.000760205758146413	1
8413000	0.00886682276255839	1
8412990	0.000118859399987283	1
8409000	0.0262582993533377	1
8395931	0.0124392333765351	0
8360990	0.0190545734445694	1
8341460	0.00869927400998536	0
8263000	0.0250469892825713	1
8230090	0.0182983903467361	0
8212000	0.00170841472776374	1
8189020	0.000298101728163254	1
8101030	0.018779145035638	1
8054504	0.0101921308346625	0
7993465	0.00349372806977479	0
7964050	0.00888260192882917	1
7950027	0.0525067553058418	0
7935000	0.062723487585836	1
7868020	0.00158935192429814	1
7851710	0.0167527894871653	0
7829938	0.00561192639981146	0
7811236	0.0109836766891645	0
7721619	0.00466749496943289	0
7685516	0.0145649412312205	0
7661000	0.0190546008911487	1
7542000	0.0250473016967373	1
7542000	0.00886694179332177	1
7527000	0.000344698019419345	1
7488000	0.000294342721295568	1
7481129	0.00630555354836233	0
7470907	0.0244828661149902	0
7457000	0.000565900069009144	1
7343624	0.00228987818922432	0
7342000	0.0178800746469039	1
7323337	0.0173124598195675	0
7312367	0.0039079520914266	0
7263656	0.0285850709200013	0
7262000	0.025047423022627	1
7255010	0.00269842359377111	1
7195508	0.00262013311016448	0
7161895	0.00352670885204577	0
7152000	0.00395251806037388	1
7146000	8.62362461935918e-05	1
7144599	0.00304222624084607	0
7129000	0.0098084419359817	0
7125000	0.00279415232173774	1
7124000	0.000963637119547364	1
7109000	0.0262586038953201	1
7024000	0	1
7003000	0.0133800631119129	1
6989911	0.00987820531895195	0
6983285	0.0146469399776524	0
6969323	0.002065976100218	0
6958000	0.0412560656360213	1
6948107	0.00571136396057654	0
6935970	0.000276809574537874	1
6931699	0.00464464092555739	0
6919117	0.00336015423494945	0
6895000	0.000564403267619857	1
6890010	0.00749559442912087	1
6886285	0.00786027851114921	0
6882951	0.0123176235765855	0
6835990	0.00288836608294095	1
6828255	0.00211884801721016	0
6799617	0.00201443653491896	0
6791501	0.0253928184508869	0
6781970	0.00135929328643274	1
6772281	0.00834591076917652	0
6656000	0.000377071144392567	1
6645000	0.010015996452124	1
6638000	0.00185828294121904	1
6626000	0.00549357444801009	1
6625794	0.00695125186890859	0
6621000	0.00814975972839397	1
6576000	0.000435303942400643	1
6563050	0.119484124329485	1
6563000	0.000990402468557559	1
6557128	0.00374704610930564	0
6521579	0.0893246501480866	0
6480750	0.0160296624914813	0
6473000	0.00886708788274317	1
6459309	0.00349912209690896	0
6421000	0.00483970882345767	1
6381790	0.00988190362850216	0
6376718	0.209586063521016	0
6367226	0.0570994161707597	0
6288000	0.00139929586143884	1
6264000	0.00038096856376787	1
6250000	0.00020622187165984	1
6239000	0.0011093067338497	1
6225622	0.0233787428800322	0
6204010	0.00090011185550935	1
6197040	0.114250312389054	1
6188000	0.000587489369884229	1
6097164	0.00597780840100479	0
6096476	0.0126252272311342	0
6063000	0.00683164405413185	1
6056635	0.0649110707579727	0
6046839	0.00386884692330586	0
6023443	0.00703851931775784	0
6004000	0.0163483184242232	1
5993874	0.0046209928781223	0
5968000	0.000981627006189795	1
5964950	2.63479273225738e-05	1
5895458	0.00222171795054441	0
5857018	0.00486587139495219	0
5856873	0.0055807289863705	0
5768148	0.00522872157413257	0
5729000	0.000978631136882634	1
5728000	0.0194403603537309	1
5722050	0.000489473846624343	1
5699231.87878221	0.00732351957914462	1
5679210	0.00474164860696613	0
5675000	0.00175714330066429	1
5617000	0.00453742477048781	1
5602464	0.00323845221790899	0
5573067	0.0872510184823286	0
5539000	0.0262589263866483	1
5517000	0.000452906807687333	1
5502889	0.0179164803685217	0
5468040	0.0448535735822873	1
5423000	0.000296746053001348	1
5420509	0.0181362775737404	0
5387279	0.00221305432951707	0
5365798	0.00960677398437011	0
5317040	0.00227231604378164	1
5310000	0.000176548652628633	1
5277040	0	1
5159097	0.0070785878851761	0
5122973.03769752	0.00967380803640649	1
5089561	0.00193284914247246	0
5088030	0.0004817299681074	1
5044599	0.166034962961304	0
5036099	0.0155785310270866	0
5030000	0.00627657967499804	1
5007000	0.00525854295819079	1
5000000	0.0136586285089813	0
4964484	0.00184276940950796	0
4915390	0	1
4912000	0.00224431150462583	1
4844977	0.00334660960147627	0
4813000	0.000493373001031303	1
4743000	0.00391179663245089	1
4724083	0.00503657967939268	0
4707463	0.0038086256036545	0
4668000	0.0339734501491648	1
4657202	0.0299261442136742	0
4621695	0.00502346803839992	0
4614298	0.0132900002515131	0
4589769	0.0106936565549821	0
4575526	0.00226891039810232	0
4572281	0.0323016724668397	0
4572000	0.00213796758859317	1
4561970	0	1
4530746	0.00198072913965037	0
4460439	0.00361766518088065	0
4445540	0.283983602480772	0
4442271	0.00362500439965225	0
4391860	0.0138835984346082	0
4389101	0.0118494153767469	0
4369449	0.0808498610382164	0
4328118	0.00924745453834914	0
4292162	0.0207338650538834	0
4221105	0.00328800386527329	0
4077000	0.000640844802298876	1
4044020	0	1
3961465	0.0298093040531713	0
3947287	0.00810156420285708	0
3938015	0.00295941255701149	0
3932305	0.0807005210740826	0
3929000	0.0986755662199234	1
3910598	0.0575972568549658	0
3896697	0.00301097825094027	0
3893766	0.0105095626796242	0
3890225	0.0364759069452201	0
3827000	0.00886744948480963	1
3815978	0.0136039633422189	0
3800235	0.0616100081924039	0
3758687	0.00920494491868219	0
3739780	0.0273553629324992	0
3737023	0.00457954829778198	0
3733561	0.0054585631015636	0
3732796	0.00344601349785383	0
3661914	0.0433094141381864	0
3661547	0.00861532689991638	0
3649600	0.0212560569304444	1
3628468	0.00191281894087964	0
3607705	0.00668609522200869	0
3529185	0.00258185433863171	0
3525674	0.00611293001993189	0
3470350	0.00351996134826205	0
3469870	0.00544339743607599	0
3430699	0.0114269432316128	0
3383838	0.0260498382036326	0
3346572	0.00382605762853098	0
3309903	0.00831654546441332	0
3294970	0.00718340065619498	1
3286361	0.00601832326304727	0
3270433	0.0202122031812537	0
3258295	0.00235999446768726	0
3246107	0.0177701317931544	0
3236000	0.018778997270012	1
3192755	0.00305118768444468	0
3189391	0.00838638708458636	0
3137046	0.00492230485960604	0
3133960	0.0222764010944579	0
3118000	4.64229220769988e-05	1
3115634	0.110326753931405	0
3067720	0.00336542824129911	0
3033740	0.00970102164446509	0
2990000	0.00108040370639751	1
2981693	0.019077339295338	0
2963594	0.00353967326667443	0
2945348	0.0404302816167002	0
2940975	0.00395017500222511	0
2918855	0.00294083129146498	0
2913716	0.00278238618152086	0
2858000	0.0187892556759158	1
2849158	0.00746253796560276	0
2831539	0.00861771787031471	0
2815997	0.0168279455918434	0
2794879	0.00779134949146225	0
2766243	0.0168448725262465	0
2743030	0.0110346921675585	0
2733998	0.0110872944345164	0
2708000	0.000813859012067082	1
2705537	0.0134091381712801	0
2703840	0.0153965124400376	0
2700980	0	1
2700000	0.0808571313589192	0
2685536	0.0126672626428965	0
2669782	0.0113431723307277	0
2662799	0.0312362879469765	0
2656901	0.00732260756909672	0
2639266	0.00872584277571709	0
2628039	0.00268404174141846	0
2509466	0.021219238164041	0
2502953	0.198622990236449	0
2473731	0.00399281696992074	0
2473660	0.00221699945517597	0
2468165	0.00528752037729276	0
2466102	0.0111431071052454	0
2456505	0.00522760098799387	0
2418166	0.0238747496923373	0
2402814	0.105020699991348	0
2400000	0	1
2383617	0.00325657019795966	0
2343040	0	1
2330522	0.00315880648547188	0
2298892	0.0119973542189874	0
2243569	0.0251100618229395	0
2236644	0.0220960830392313	0
2205389	0.073224006800696	0
2185868	0.00227852530911004	0
2177418	0.00348881637525576	0
2176695	0.00552609052513524	0
2163444	0.00788316782958299	0
2157154	0.00901430702011591	0
2138000	0.000976760164079471	1
2136622	0.00395772516633252	0
2133442	0.0185059911105232	0
2127529	0.00165882066140752	0
2112157	0.00542136416528552	0
2090521	0.00321986254371226	0
2072201	0.00685347342706575	0
2060847	0.00436281338998257	0
2048398	0.0373633618716383	0
2032865	0.0349292146182948	0
2011896	0.00337225050344558	0
2009058	0.0439056229217238	0
1949394	0.00369332282887714	0
1887311	0.00299642531693114	0
1828213	0.00355813266495014	0
1815027	0.0251737056292264	0
1809596	0.00240791167359554	0
1794816	0.0326244385947333	0
1789838	0.0881750797171099	0
1782393	0.0430292977804585	0
1775000	0.000285343161720185	1
1756246	0.0132940910388663	0
1688006	0.0020545005249646	0
1686679	0.0081220805538133	0
1680879	0.00210778705882395	0
1674524	0.0019623331738695	0
1667516	0.0833789966880965	0
1663372	0.0051212406779799	0
1641967	0.0243860468037485	0
1637023	0.0180937592236303	0
1629507	0.017500955519372	0
1613173	0.00242436537400329	0
1607873	0.00319532758346258	0
1601584	0.0017262277301071	0
1588846	0.0103013203437792	0
1583655	0.0153996877698766	0
1580910	0.00884325432550457	0
1579633	0.00587636310435646	0
1578515	0.013681437117143	0
1572922	0.0135898943944378	0
1559766	0.00336167334466178	0
1538316	0.00319784498129722	0
1525422	0.00998140151169182	0
1524629	0.0139150243649284	0
1523431	0.00823845465644125	0
1522770	0.00175827818837795	0
1522568	0.00329108117477026	0
1504953	0.00650007459361544	0
1489223	0.113455922781491	0
1481415	0.0396807570000439	0
1480784	0.013137206353519	0
1442455	0.013483414250277	0
1435716	0.0203893944573645	0
1428283	0.153182301361605	0
1412845	0.00452174014214195	0
1398705	0.00461250269145387	0
1392433	0.0418154196413595	0
1391494	0.00287822687418927	0
1378010	0	1
1374055	0.00716355823717447	0
1369049	0.0142601219637372	0
1361541	0.0113113061408154	0
1360717	0.00290062058370891	0
1355673	0.0043643581201937	0
1328651	0.00408533814585297	0
1326949	0.00896190906860925	0
1307289	0.0100543221944798	0
1300107	0.00327632433389922	0
1284791	0.00378563417989586	0
1277453	0.00547883454415383	0
1271315	0.00976083132621112	0
1264689	0.0156291015382137	0
1260875	0.00763333549591462	0
1250823	0.0329759725181163	0
1247538	0.0303301050481596	0
1237795	0.0047462105704373	0
1214762	0.0065460906968314	0
1196085	0.00503290902046649	0
1193155	0.0182045490317637	0
1180045	0.010902092720873	0
1180033	0.00467823746117134	0
1174222	0.102532731431245	0
1171447	0.00595853406377441	0
1170678	0.00301194349113982	0
1169815	0.0118405901080278	0
1145000	0	1
1142938	0.0116538798962247	0
1134366	0.00407575983795587	0
1133910	0.00463182574187463	0
1133399	0.00290172960119595	0
1132163	0.0216625165068844	0
1115494	0.00673689919574923	0
1112870	0	1
1111270	0.00530015979381281	0
1110586	0.0275047138636728	0
1100209	0.016597159967351	0
1093642	0.00182682501170206	0
1091653	0.00214987127168122	0
1089010	0.000700276654024668	1
1078257	0.0188414155801614	0
1075627	0.0358755930608673	0
1075376	0.00184703124649073	0
1073432	0.0029700864835426	0
1070518	0.0026134267527967	0
1066343	0.0287042627102957	0
1066317	0.0100009887585175	0
1050206	0.0111523427875397	0
1050047	0.00913396905213069	0
1034000	0.0101998266039061	1
1026983	0.00192901020383603	0
1022000	0.0211049220068713	1
1012506	0.00363715300875797	0
1008881	0.00963612211156816	0
948611	0.00203848491218383	0
927880	0.00289244234808429	0
914095	0.0116156974951308	0
911600	0.00444973833847054	0
907718	0.00364869552555038	0
906410	0.00362214950058929	0
903804	0.0433577362978357	0
892039	0.00232448863889527	0
889349	0.0110862402203161	0
886821	0.00341648592225963	0
885345	0.00716432686394092	0
885123	0.00946204445023096	0
873858	0.0099417779833871	0
869372	0.00676209300737917	0
864708	0.00171656906971573	0
853831	0.00190926257336973	0
846219	0.0026359200214544	0
836473	0.00710572157890718	0
830177	0.0216277448007706	0
824207	0.0100290776533583	0
819009	0.00359963254081206	0
816296	0.00548413813190439	0
815368	0.0205751393604897	0
807217	0.00252593167659737	0
804830	0.00513533950186643	0
803277	0.00180478408458045	0
794779	0.0021255924586739	0
788199	0.00253383399257062	0
784942	0.00330054900272511	0
779611	0.00336137780473998	0
777801	0.00902430511375329	0
772596	0.187742888344	0
766090	0.00760374377870774	0
764606	0.0475715560690686	0
762442	0.00533928841104507	0
759345	0.0184674122919122	0
757454	0.00212574741336309	0
755664	0.00529967094140456	0
754478	0.00322668147995758	0
754031	0.00732274420151851	0
726000	0.0228280274851419	1
725573	0.0152983883655043	0
720379	0.00607409556967357	0
718401	0.00456031655080451	0
717336	0.00375755761100171	0
716568	0.0026105538940221	0
712916	0.0176060853566206	0
711615	0.0093392474453097	0
702783	0.00448250229295166	0
697887	0.18679199797375	0
690821	0.0165814726774589	0
688239	0.00586218776730126	0
684664	0.00758024064029449	0
666961	0.0362172240022367	0
664513	0.00662776910527021	0
657213	0.0238848788163208	0
656142	0.0152477626653191	0
649096	0.00861006826837676	0
640875	0.00902531343414545	0
635967	0.00408695622227481	0
634803	0.016158811102918	0
634097	0.0169458706257082	0
625205	0.00594877940079295	0
619076	0.0138100692687446	0
606564	0.0264137464594014	0
588610	0.00733135880697779	0
588571	0.00454361425999704	0
583890	0.00302906623656432	0
581718	0.00741245733260484	0
580162	0.00887820051177506	0
577942	0.0177440540174097	0
567867	0.0118271539336822	0
565082	0.00234297936800959	0
554884	0.00385134223240674	0
542068	0.00196250470643218	0
521583	0.0110122483760057	0
515197	0.00798627245607125	0
507396	0.0484308279887079	0
504459	0.010105992832452	0
500065	0.00479122848089905	0
500000	0.474508923079131	1
495791	0.00466857168262459	0
492293	0.00242157169804525	0
492000	0.0112664578769356	1
491069	0.00327250889785313	0
490931	0.0154854567446739	0
487630	0.00343861254533051	0
486868	0.112184194004418	0
486849	0.0142758550583148	0
486025	0.0134743731069683	0
479343	0.0029194264314569	0
472798	0.0638999155047657	0
466357	0.0192440941202583	0
466248	0.00655456397669153	0
462539	0.0107246785780646	0
461011	0.0176085009285097	0
460531	0.0454181538716387	0
457243	0.0203892671361052	0
456077	0.00815042028213656	0
450078	0.00353241771080839	0
448816	0.0915081782117868	0
440843	0.00609735050574137	0
439435	0.00805650517832395	0
437034	0.0175021759754428	0
433041	0.00396897955573924	0
424669	0.00283464766435824	0
421645	0.00841124966264595	0
420151	0.00173279098245447	0
420009	0.029393835593517	0
417547	0.002588282835244	0
415598	0.0235726565488668	0
414163	0.00337536279211713	0
408998	0.00814174309334726	0
407895	0.00868648319246572	0
405275	0.00168115161667853	0
402252	0.00314246841621302	0
399138	0.00735192261170266	0
398568	0.00168681283089942	0
392347	0.0334728213575601	0
388768	0.0260032864986057	0
388554	0.00177137223299442	0
385364	0.0126509567495331	0
382980	0.0634339808051283	0
379454	0.0258599504498709	0
379043	0.0317070142317709	0
378386	0.0424452170934116	0
378313	0.00231175923107258	0
375636	0.00626627898379522	0
374002	0.00196413540208965	0
369079	0.0154244067707336	0
363235	0.00521691734459177	0
361411	0.00313301143974954	0
359446	0.0119081791247364	0
356581	0.00211326466238888	0
352566	0.00237861977190697	0
346339	0.0262751626048211	0
341407	0.0054056327510867	0
340696	0.0813898377723091	0
340506	0.00340577438319798	0
338993	0.0487807184195912	0
338541	0.00241387208377522	0
335926	0.00455365121963033	0
333380	0.00325235122408468	0
333192	0.00182113682822787	0
332151	0.00552132453786216	0
330900	0.0457228731218157	0
324541	0.0371177011589539	0
323933	0.0103050296054924	0
320017	0.00316139602080075	0
319155	0.025528149234218	0
319050	0.00350994331195265	0
318495	0.00638475925864622	0
316856	0.00403580027125316	0
316628	0.0242887501552266	0
315887	0.0120258203177291	0
314544	0.00487109978929349	0
313185	0.00278990984414071	0
312775	0.00893975269607842	0
311066	0.00865355287416665	0
310074	0.00277935466288119	0
309699	0.00508523561613078	0
308598	0.00308075423395371	0
306860	0.049947475081896	0
305270	0.0288628153186314	0
304728	0.00783188071744095	0
301720	0.0108837660807203	0
301497	0.00774862582582401	0
300368	0.0086451107667144	0
294015	0.0166225553727741	0
292565	0.00185560783165133	0
291672	0.00268572422802153	0
291419	0.00183763518734131	0
289838	0.0176790791899887	0
287550	0.00308775751252657	0
287337	0.00351918737495749	0
285591	0.00274316484391759	0
284904	0.0180067695920519	0
284106	0.00343507393535149	0
275266	0.0176875060830264	0
271629	0.0149076044291439	0
268196	0.0088642152818833	0
265671	0.0075556832662508	0
264517	0.0115170585923708	0
255680	0.00177747291422676	0
254399	0.00288151440241187	0
252351	0.00283818269102766	0
251735	0.00197031074647338	0
251097	0.0166822324396615	0
250185	0.199970412601912	0
248879	0.00638356156863771	0
248276	0.0417859124130606	0
237967	0.00272803779518531	0
236354	0.00258970538784168	0
232225	0.0166922220736905	0
231234	0.00242285736231845	0
230648	0.00735607286180963	0
227781	0.0148163708061108	0
226798	0.00168623248180554	0
226774	0.00192592923023058	0
218970	0.00310463895062056	0
217151	0.00662284149360258	0
216452	0.0724074700849589	0
215047	0.00745584566059174	0
214532	0.00214481682482089	0
213793	0.00734534020244397	0
211414	0.0151672631056975	0
211000	0	1
209574	0.0321639443721926	0
208000	0.0328542648645464	1
207151	0.00606383502212764	0
205721	0.0159506671706231	0
205000	0	1
197714	0.00201838035820724	0
197394	0.00478987340962075	0
192303	0.00484425527373714	0
191565	0.00876291339505449	0
187957	0.0195048581005742	0
185782	0.0221987838340449	0
182627	0.208882437095971	0
182540	0.000767851032427217	0
181142	0.0181503300262195	0
179811	0.0130933317089099	0
179463	0.00824518398555292	0
179000	0	1
178909	0.00874027604212176	0
176059	0.01052716766391	0
175803	0.0133599829828933	0
175087	0.0684650393178728	0
170566	0.007026668683502	0
169369	0.0149401708026356	0
167559	0.00285501744885981	0
166471	0.00400844482591911	0
166278	0.00479252582386432	0
163907	0.00564806470379653	0
160958	0.0170381816006315	0
160726	0.0146815108796018	0
159068	0.0081420210570595	0
158612	0.00368972098144622	0
154922	0.00165796421011695	0
151968	0.00872855299541098	0
151469	0.0833839258549105	0
145092	0.0170073237634849	0
145063	0.00286740221735521	0
145011	0.0020364825208787	0
142090	0.0202485515302026	0
137538	0.00794793768906852	0
136567	0.0120829460054605	0
136562	0.00475794618977609	0
136162	0.0127193741804399	0
135988	0.00189117385432568	0
134882	0.0177076260666316	0
133555	0.00410277642401927	0
132993	0.00125216416304062	0
132645	0.0742755619458497	0
129688	0.00503583663958736	0
129065	0.0020954544384531	0
128749	0.00782959420770496	0
127509	0.00284792726670011	0
123937	0.00328029882877509	0
121683	0.0107260702735157	0
120868	0.0122808788214207	0
120707	0.0190805407043998	0
120278	0.00431712822289717	0
114405	0.00204467676920661	0
114330	0.0025065281295477	0
111777	0.098597031093573	0
110643	0.00890459378141857	0
105820	0.00420374241560109	0
105339	0.00682833158070114	0
105249	0.0107403545665359	0
104780	0.0103066581049805	0
104290	0.0168676804644498	0
103000	0	1
101523	0.00498423103167596	0
100597	0.0020343326763385	0
100200	0.0229095363460062	0
98728	0.146847022530672	0
98651	0.0250501493517823	0
98203	0.00321517045617902	0
98073	0.0045100207127216	0
97623	0.00310465185081294	0
96190	0.00460684683445477	0
95996	0.00844528070630771	0
95978	0.035223914361091	0
93773	0.00178552149945515	0
92026	0.00633107968301849	0
90207	0.00485288536438242	0
88244	0.00590492760939901	0
87481	0.0526645512611882	0
84335	0.393819183217154	0
81490	0.00223843013204045	0
81052	0.00194057439586659	0
79803	0.0238790953443024	0
78970	0.00699112533878214	0
76568	0.02350777567531	0
76000	0.0010579275186533	1
75933	0.00446342154328117	0
75130	0.00352367356753235	0
73328	0.00448741438146163	0
73000	0.00299144160745604	0
72901	0.0122607251329959	0
72529	0.00739437362764895	0
69794	0.0776126823807625	0
67347	0.00523480693663156	0
67304	0.0503622574822517	0
66400	0.00757649694601534	0
65913	0.00348163310303453	0
64213	0.0119059192632339	0
63758	0.00571473203412822	0
62743	0.00315232411214638	0
61506	0.00180869876361273	0
61235	0.0179278851490183	0
60913	0.00249970494634419	0
58171	0.0121077180275808	0
58048	0.0236099626063207	0
57922	0.0157958777096876	0
57697	0.00219005558674659	0
56853	0.00520829907465053	0
56362	0.0563647755109747	0
56352	0.00474663511569506	0
55276	0.00352552780128415	0
54942	0.0182360791190924	0
54538	0.143930567881372	0
54221	0.0371244693882962	0
53505	0.00251247841404743	0
52284	0.022358861068491	0
51699	0.0172020399194938	0
51258	0.0021734488501604	0
50446	0.00216349006742924	0
50405	0.0018300825389273	0
50302	0.0108264750994812	0
49465	0.121448648728625	0
48614	0.00328286026001486	0
47940	0.0150656221944677	0
46601	0.013561654088939	0
45877	0.00811451245565847	0
45505	0.109214049138319	0
44982	0.0296462452574893	0
43456	0.00345069407281617	0
43342	0.00294060434005565	0
42762	0.00905621069624984	0
42000	0.00941769397839221	0
40239	0.00410503344229308	0
40095	0.00467218763990216	0
39981	0.0146568097600893	0
39725	0.001735326399723	0
39573	0.00232987075553527	0
39297	0.00584100283669153	0
38848	0.00593671210820595	0
38394	0.00308937655916646	0
37629	0.0284661379729023	0
37018	0.00507623992716769	0
36839	0.118695128096136	0
36144	0.00597816978264159	0
34977	0.011269316402736	0
34048	0.00632244191163777	0
33750	0.0276388704418718	0
33320	0.0730198655064972	0
33317	0.0190023479616779	0
32300	0.0229902897925035	0
31964	0.0077464704049406	0
31520	0.0244490002342265	0
31488	0.00679406737614954	0
30025	0.0226044571438277	0
29822	0.0132742029343038	0
29563	0.00186089750517172	0
29234	0.0108801633544262	0
29234	0.0108801633544262	0
29172	0.0248548995567127	0
28842	0.00414342934549628	0
28263	0.0798959843910315	0
27409	0.0127257775129025	0
26477	0.016379023710784	0
26456	0.00387368072091083	0
26398	0.0206459127096145	0
26119	0.00709671090219612	0
26028	0.104612530731413	0
25892	0.0202255439922694	0
25415	0.0130564863763344	0
24705	0.00689677303257388	0
24592	0.00750332258549387	0
24533	0.0148297478440246	0
23423	0.0998277038997034	0
23174	0.00185685452227111	0
23000	0	1
22703	0.0771000362404319	0
22542	0.00278694546802471	0
22138	0.00643447556803527	0
22003	0.00325105095566952	0
20941	0.00340553493795663	0
20905	0.0426820132215093	0
20541	0.00356554417574631	0
19899	0.00397798322016604	0
19265	0.0345571763531155	0
18825	0.260916484711225	0
18291	0.0109995333525966	0
17480	0.0453030831737708	0
17480	0.0453029885623684	0
17364	0.00881573955401007	0
15884	0.00373498465040104	0
15704	0.00432418602899866	0
15644	0.0355054129724844	0
15488	0.00486380717919747	0
15266	0.00809335698403027	0
14972	0.0186009485969988	0
14051	0.00225858910351473	0
13940	0.00710356404994579	0
13371	0.00391731434110447	0
13253	0.0133322932751978	0
13138	0.00131272419654572	0
12699	0.00243146849313749	0
12444	0.00196576324844603	0
11719	0.00187670175404131	0
11468	0.0031731746700483	0
11390	0.0053579341757602	0
11267	0.0039870737772011	0
11249	0.0213843634135139	0
9784	0.00303466950907643	0
9542	0.0171596045726412	0
9512	0.00379431341659619	0
9465	0.00347628910216738	0
9300	0.00866320345344709	0
9000	0.0995466315228884	1
8935	0.178970284085287	0
8681	0.00428184667758696	0
8573	0.00626854468587196	0
8252	0.0022929617878454	0
7984	0.0455659131834342	0
7942	0.00205748954757704	0
7351	0.00343522214290195	0
7281	0.00191642801344759	0
7227	0.00309027803219241	0
7168	0.0235969609093629	0
7064	0.00576271472238404	0
6823	0.00454095616544064	0
6609	0.00612617714364747	0
6528	0.0277309410117101	0
6347	0.00823500072952987	0
5895	0.00378112584589447	0
5672	0.0045923139651399	0
5363	0.0022431423055093	0
5298	0.00648662048393345	0
5231	0.00203688043300223	0
5029	0.00912061612896527	0
5017	0.0188717788415067	0
5002	0.00930549768278051	0
4683	0.0164255443425781	0
4464	0.00183484974045842	0
4356	0.00212738376817332	0
4311	0.02118640439271	0
4274	0.00421244688347612	0
4272	0.149975382228058	0
4250	0.0181710980053762	0
4182	0.00195403053253391	0
4040	0.00731674527490478	0
3997	0.00610068941520203	0
3795	0.065819420620405	0
3702	0.00231580097934008	0
3436	0.00199649567794509	0
3387	0.0072872851462622	0
2825	0.00505276888564872	0
2649	0.0021423110437063	0
2630	0.027338554138636	0
2426	0.0160939396847793	0
2417	0.0186581241564013	0
2182	0.0401068450508861	0
2173	0.00452510008006898	0
2133	0.00272720026729605	0
1942	0.0313425558448361	0
1782	0.0114370139630687	0
1642	0.00494025224053057	0
1580	0.00694576334423274	0
1528	0.00284958911779992	0
1416	0.115037097089921	0
1288	0.00186110606421996	0
1239	0.0641259904739354	0
1174	0.00499251167283821	0
1144	0.0108365852144924	0
1132	0.0333154307765205	0
1079	0.00382281950113409	0
1034	0.00724792387320105	0
1034	0.0635406802523192	0
946	0.0181373928396921	0
941	0.00948225673286995	0
897	0.0347974376244848	0
869	0.0301673830514718	0
856	0.109392708852125	0
808	0.0156765044350797	0
768	0.00316952916271479	0
755	0.00968771927851995	0
743	0.00298671007325714	0
571	0.0028750720056887	0
520	0.0751945115851211	0
514	0.00490268319821859	0
356	0.00641766151150859	0
325	0.00171371715827744	0
291	0.00368363292173598	0
187	0.00518791888345358	0
146	0.00397804679863743	0
140	0.00564583494043806	0
125	0.00773628168054588	0
101	0.00260630984597834	0
77	0.00614842846232454	0
44	0.00924692163362358	0
0	0.233231504887766	0
0	0.065057200820925	0
0	0.361155384785736	0
0	0.14157687074771	0
0	0.0635116294368153	0
0	0.0263321092303702	0
0	0.0509740921781954	0
0	0.0603182261902477	0
0	0.011376463372912	0
0	0.0467662737364726	0
0	0.0462111152886076	0
0	0.0182538568355664	0
0	0.0841147099167541	0
0	0.0118762373177061	0
0	0.00926425892997279	0
0	0.0215364799631294	0
0	0.00755552853347619	0
0	0.0540524758028205	0
0	0.00693050723403547	0
0	0.00658537369987367	0
0	0.00806403845094478	0
0	0.0129216232748224	0
0	0.0314130061570794	0
0	0.0341331696393224	0
0	0.0811806399859728	0
0	0.0134252882577006	0
0	0.0341986607732008	0
0	0.0111285275591349	0
0	0.00430816525067878	0
0	0.0978130155010102	0
0	0.0112749604476607	0
0	0.0266218967199774	0
0	0.0234649904297105	0
0	0.0101397314807427	0
0	0.0161255081757876	0
0	0.0130987400997861	0
0	0.00996556062218063	0
0	0.00347969336989308	0
0	0.00831218901200471	0
0	0.00821948868529206	0
0	0.0133809212703085	0
0	0.0353920248065671	0
0	0.00295256304845016	0
0	0.0227562389183969	0
0	0.0341109296865094	0
0	0.0456918495858488	0
0	0.0456401159850713	0
0	0.00282135738810364	0
0	0.00365346823611679	0
0	0.00801741190567107	0
0	0.00451240801211561	0
0	0.0026743688627068	0
0	0.0232275236617575	0
0	0.00257903775838534	0
0	0.0138748885827605	0
0	0.00619449633231573	0
0	0.0204796672333735	0
0	0.00227474534153614	0
0	0.00604113253612695	0
0	0.0180655940252912	0
0	0.00840291491535536	0
0	0.0173031531445875	0
0	0.0099368130573713	0
0	0.00215624670715803	0
0	0.00213613441750404	0
0	0.00207173883950797	0
0	0.00205843768281952	0
0	0.00205182017819561	0
0	0.0181298877300775	0
0	0.00294546224561491	0
0	0.0348450949596396	0
0	0.00265337457749843	0
0	0.00187066413506039	0
0	0.00221822487485453	0
0	0.00180756492623005	0
0	0.00179124987022736	0
0	0.00474074653211178	0
0	0.00183005065390746	0
0	0.00467686621289545	0


==> data/BilanzsummeDebtrank.txt <==
BalanceTotal	DebtRank	Bankcount
53047351000	0.233231504887766	1
8752878000	0.28460151324408	3
5005820046	0.222076934953483	2
20149080600	0.313328054137144	2
3237805208	0.166034962961304	2
4686616198	0.0943431132464344	1
3448818286	0.153182301361605	3
3908628681	0.0893246501480866	1
2247972027	0.142197901596606	2
1908001842	0.0799121463894649	1
4085039282	0.113455922781491	2
1635025419	0.110326753931405	3
797688688	0.0768471365201051	1
645242014	0.178970284085287	2
5000264445	0.109392708852125	4
2341889114	0.393819183217154	1
4222446005	0.222787780779306	1
879813667	0.0696571921070787	2
7605923993	0.127906955249796	4
4736472924	0.065057200820925	1
1543187631	0.0618358522001342	1
488723598	0.361155384785736	1
2184809975	0.320076210557461	2
2837713454	0.0738333692814342	3
720796682	0.296533621541052	2
1434165615	0.14157687074771	1
894304151	0.0872510184823286	3
490112449	0.146847022530672	1
987776379	0.0475715560690686	2
724270478	0.0468219145503648	1
1294591507	0.06596310960387	2
3312171450	0.0464502516654542	1
1881258044	0.0424452170934116	1
1236716337	0.073224006800696	2
1761795084	0.105020699991348	1
1284509610	0.0202255439922694	1
716261335	0.0397979260606845	1
946158226	0.0626165200319795	3
336732891	0.283983602480772	1
1123364821	0.209550079708447	1
1152101323	0.0347962331239038	1
999712840	0.0520944121646491	1
819372130	0.0340005634024147	1
13158699000	0.133252079710895	1
1189126404	0.0459686298105155	2
1377178603	0.0457228731218157	2
1499929724	0.0635116294368153	1
42606304	0.18679199797375	2
1012141304	0.0373633618716383	2
268698270	0.0684650393178728	2
1129898130	0.0570994161707597	4
862631153	0.0478141080598644	2
877740130	0.0404302816167002	2
804048925	0.0396807570000439	3
1157338973	0.0284369555888746	1
269003327	0.04606273267892	2
1068944778	0.027338554138636	1
6495176564	0.0273280049865313	1
856192066	0.0263321092303702	1
2918693900	0.0258687153504377	1
582566183	0.0414721381464434	4
206387361	0.0253928184508869	2
1081148640	0.0254737378943384	1
515020993	0.0268542070728391	2
336784678	0.0246155583197454	1
2535043165	0.0244471887466462	1
708040293	0.208882437095971	1
696370639	0.208178330371618	1
937907351	0.0333154307765205	2
395581943	0.209586063521016	1
687334694	0.0226044571438277	1
1283745838	0.199970412601912	1
212671200	0.260916484711225	1
602203180	0.0215336852247274	2
1605930181	0.0212392386604046	1
977751916	0.02118640439271	1
313826109	0.0298093040531713	2
324814858	0.0321639443721926	5
12358795500	0.0358892453759248	3
422196941	0.0203893944573645	1
1259447352	0.0194294701084663	1
443137456	0.0273553629324992	2
462510951	0.0186009485969988	1
859760503	0.0809482251064456	2
274219156	0.0509740921781954	1
1446422666	0.0188848909393734	2
199073426	0.0188414155801614	2
1570682583	0.0603182261902477	1
2980266754	0.0248548995567127	2
667403727	0.0175021759754428	2
744242741	0.0172020399194938	1
262958871	0.0455659131834342	1
113738750	0.0170073237634849	1
168053430	0.011376463372912	1
162251331	0.0238848788163208	3
454552679	0.0467662737364726	1
517413910	0.0166822324396615	1
832974926	0.0484308279887079	1
774505774	0.016597159967351	1
307191478	0.0453030831737708	1
307190838	0.0453029885623684	1
448605922	0.0160296624914813	1
135954750	0.0433577362978357	2
777469385	0.187742888344	1
328660164	0.0153965124400376	4
203590227	0.0430292977804585	1
607825032	0.0290356435291356	3
619172402	0.0149401708026356	1
191004053	0.0177076260666316	2
166930238	0.0417859124130606	1
1756494074	0.0287146471319728	5
172122222	0.0485865660044455	1
215030284	0.0771000362404319	1
470265215	0.0154244067707336	2
192103439	0.0148163708061108	2
548662709	0.110381552242566	1
195913267	0.0575972568549658	3
639305024	0.0833839258549105	1
452907000	0.0407084810480641	1
1280333606	0.0233787428800322	3
151157348	0.0134091381712801	3
996828831	0.0693009932619306	3
137690827	0.0462111152886076	1
196969992	0.0182538568355664	3
790329763	0.0133322932751978	1
222093893	0.0165814726774589	2
2058268518	0.019077339295338	3
107622488	0.0127193741804399	1
256861252	0.0179164803685217	3
142696735	0.0841147099167541	1
177911633	0.0126252272311342	2
119325068	0.0126672626428965	1
101814633	0.0126509567495331	1
312611869	0.0214199159919183	5
445897743	0.0251100618229395	4
168568060	0.0202122031812537	1
156843562	0.0121513381538221	1
178179659	0.035223914361091	1
74748405	0.0317070142317709	1
331943273	0.0118762373177061	1
1016007523	0.0116538798962247	1
91377960	0.0116156974951308	1
734366888	0.0115012336625387	1
595959212	0.0117142119490602	2
144063104	0.02350777567531	6
142935811	0.0111523427875397	1
445602172	0.0216625165068844	4
233513759	0.0222764010944579	5
124040434	0.0134743731069683	3
439777289	0.0115858514226425	2
156845795	0.0316331736783493	1
473752057	0.0303301050481596	1
369282566	0.0107026596410493	1
123768732	0.0418154196413595	2
371044103	0.0106946999163612	1
174927487	0.0205751393604897	6
119957977	0.0110346921675585	2
211320336	0.0101947729841924	1
1962411892	0.0101921308346625	1
760809594	0.0807005210740826	1
162426468	0.0107403545665359	3
198223193	0.00998140151169182	1
217730888	0.0337878476520716	1
274148937	0.0277309410117101	1
122849580	0.0276388704418718	1
326649863	0.0138835984346082	2
302860265	0.0334728213575601	1
90935524	0.0641259904739354	1
331675251	0.0268781710406423	1
1096054031	0.013483414250277	2
173490416	0.010105992832452	2
742948950	0.0751945115851211	1
169440192	0.0275047138636728	1
276248900	0.00941769397839221	1
290998220	0.0146815108796018	3
342244587	0.0093392474453097	1
2331471021	0.00928991082599362	1
75812159	0.0362172240022367	2
350685617	0.00926425892997279	1
232997419	0.0439056229217238	3
352885782	0.021219238164041	1
522898130	0.0135722086326312	4
526192465	0.00913396905213069	1
108339196	0.00912061612896527	1
341503767	0.0176365193387421	3
142844428	0.0553646459340901	4
140743075	0.00960677398437011	2
91863524	0.00905621069624984	1
109277197	0.115037097089921	1
4220753000	0.00889532613935037	1
487211644	0.0179235289049623	5
381751456	0.00869927400998536	1
356513815	0.00868648319246572	1
402526715	0.0122334513620421	2
186278228	0.0100290776533583	2
495273824	0.0614006698566195	3
240401688	0.00841124966264595	1
227033240	0.0118405901080278	2
370598159	0.01182467246938	2
320922351	0.00881573955401007	2
73324564	0.0215364799631294	2
266493220	0.0280583453795336	4
165995201	0.00831654546441332	1
245798825	0.0117096127433662	2
237136242	0.065819420620405	1
167102287	0.00976083132621112	2
125759857	0.00810156420285708	2
276729862	0.0136039633422189	3
169156929	0.0140010988581283	2
440101858	0.0525067553058418	1
351382325	0.0111431071052454	2
580399649	0.00788316782958299	1
236605810	0.00786027851114921	1
479526969	0.0110872944345164	2
236624109	0.0118494153767469	4
649535520	0.00779134949146225	1
313015147	0.0077464704049406	1
135157821	0.00912347757192831	3
400104423	0.0145649412312205	5
467326046	0.0123176235765855	3
98388084	0.121448648728625	2
110307558	0.01052716766391	3
127839937	0.0108365852144924	2
102135980	0.0173124598195675	2
239857915	0.0203892671361052	1
98664068	0.0202485515302026	2
224565025	0.00763333549591462	1
547769155	0.0107237111338721	2
206251344	0.0121077180275808	3
171193983	0.0106936565549821	2
110962252	0.00755552853347619	1
236406231	0.0105095626796242	2
3267394856	0.0104701118303652	2
331964914	0.00956482256807091	1
115141474	0.00739437362764895	1
80082815	0.0540524758028205	2
382136725	0.0111564715019675	4
7989952	0.0236099626063207	2
94844237	0.00716432686394092	1
145153917	0.0088642152818833	3
246716772	0.0182983903467361	2
88021835	0.00716355823717447	2
68437685	0.00693050723403547	1
469657781	0.0181503300262195	2
279598457	0.00693670052881644	1
111070318	0.00948225673286995	5
88678107	0.00676209300737917	1
259557420	0.00952373436276253	2
82471477	0.00658537369987367	1
240578323	0.00946204445023096	2
110051554	0.049947475081896	2
633865169	0.0110862402203161	6
2043464944	0.00655456397669153	1
468970517	0.0113013304573791	3
11254577	0.025528149234218	2
180928011	0.00650007459361544	1
218811015	0.00648662048393345	1
434671285	0.0119973542189874	5
324565393	0.00643447556803527	1
136076328	0.0113431723307277	3
373274584	0.00988190362850216	3
38319189	0.00638356156863771	1
398584945	0.0075556832662508	2
227295813	0.0616100081924039	2
187525043	0.0177701317931544	1
219837020	0.00751395689437516	2
121937722	0.0182949123882605	2
210017007	0.0278016561373324	2
169512371	0.00626854468587196	1
53981258	0.00806403845094478	1
90797095	0.0285850709200013	2
128084013	0.0180937592236303	1
139473457	0.00614842846232454	1
106670575	0.00837113849268651	3
411409793	0.00861532689991638	2
43960125	0.00609039010353326	1
295587882	0.00601832326304727	1
69515941	0.0460681394864877	1
174815122	0.0109836766891645	4
60604188	0.0563647755109747	6
109448573	0.00584100283669153	1
65034900	0.00363715300875797	1
99271146	0.00970102164446509	3
251828273	0.0153996877698766	1
88981366	0.00595853406377441	2
333419403	0.0081220805538133	2
394448938	0.019366374882217	2
559506869	0.0166922220736905	1
71148110	0.00811451245565847	4
65734748	0.00861771787031471	2
248972981	0.00805650517832395	2
133653242	0.0159506671706231	2
94316870	0.00872584277571709	3
266152537	0.00564583494043806	1
229121245	0.00689505796989352	2
120435824	0.0192440941202583	1
83235765	0.00597816978264159	2
61806925	0.0406690489420903	5
276068062	0.0055807289863705	1
132752086	0.0148297478440246	1
198089454	0.00887820051177506	3
448229439	0.0456668329714575	2
69321297	0.00901430702011591	2
317035239	0.00548413813190439	1
58585665	0.0213843634135139	2
225854184	0.00773628168054588	2
136323093	0.0054585631015636	1
200735260	0.00896190906860925	2
203719931	0.0287042627102957	1
54525434	0.149975382228058	3
156331517	0.0151672631056975	1
456537458	0.0133599829828933	4
173537875	0.00638475925864622	2
51952484	0.0426820132215093	1
1811073653	0.00750332258549387	3
109221710	0.00872855299541098	6
200241132	0.00746253796560276	2
246739629	0.00524258125201627	1
72367389	0.00611293001993189	4
48971417	0.0150656221944677	1
61789016	0.00724792387320105	2
361636202	0.00606383502212764	2
317377469	0.0347974376244848	2
416853496	0.0199285870513635	2
59990703	0.00902531343414545	5
90505882	0.0229902897925035	1
172685037	0.00506488460745077	1
115684949	0.0220960830392313	3
30579063	0.00699112533878214	3
265926559	0.0248677675783779	4
173552839	0.00827014583105531	2
287179700	0.00503290902046649	1
384302367	0.00502867789478349	1
222251288	0.00703851931775784	3
55060685	0.00502346803839992	1
226290813	0.0132742029343038	1
139160798	0.00499251167283821	1
67108317	0.00498423103167596	1
78339834	0.0798959843910315	1
143755165	0.0167527894871653	1
41181315	0.00522872157413257	3
75523510	0.0326244385947333	1
71998668	0.00492230485960604	1
7558190	0.0114370139630687	1
119079959	0.0080568839908393	2
73387260	0.00490268319821859	1
1171736393	0.00486587139495219	1
69643155	0.00486380717919747	1
120200172	0.0129216232748224	1
74608848	0.00485288536438242	1
151258915	0.00484425527373714	1
138298826	0.0329759725181163	2
146715239	0.00597780840100479	2
88833307	0.0312362879469765	1
90800034	0.00479122848089905	1
105513892	0.0349292146182948	2
1066604904	0.00479252582386432	2
60532718	0.00475794618977609	1
153515681	0.00474663511569506	1
53367869	0.0314130061570794	1
498563511	0.00473963660740626	1
698735117	0.00731426768332782	4
633026526	0.00662542103256116	2
40455093	0.0065460906968314	2
63921692	0.0046209928781223	1
88888436	0.00547883454415383	6
428971870	0.0045923139651399	1
74370791	0.0242887501552266	1
315354232	0.0118271539336822	2
176935708	0.00838638708458636	3
86686836	0.0355054129724844	2
54022417	0.00456031655080451	2
112444060	0.00454095616544064	1
57715643	0.0341331696393224	1
153678182	0.00452174014214195	1
34387536	0.0045100207127216	1
57904809	0.0811806399859728	1
91183456	0.0152358805665116	1
181411330	0.0130933317089099	1
97594385	0.00774862582582401	6
129496155	0.013137206353519	1
66223258	0.00448250229295166	1
233789438	0.00632244191163777	2
133067597	0.0115170585923708	2
485483673	0.0134252882577006	2
83689769	0.00612617714364747	3
46514589	0.00438695047327018	1
58662008	0.0122607251329959	1
239084939	0.104612530731413	1
52899326	0.0146568097600893	3
111176992	0.0341986607732008	3
102297785	0.0111285275591349	3
81632518	0.0345571763531155	1
1399398171	0.0072279493538119	3
208106909	0.0323016724668397	1
70483175	0.0206459127096145	4
75743367	0.00432418602899866	1
166502494	0.0120829460054605	1
511341611	0.00430816525067878	1
118032189	0.0689271516871366	1
42543761	0.0107260702735157	2
101516710	0.00424361565342875	1
44943047	0.0099417779833871	1
106862516	0.00668609522200869	4
464727019	0.00590492760939901	2
57337079	0.0160939396847793	3
322420965	0.00587636310435646	2
56043136	0.0299261442136742	2
81648495	0.00732260756909672	6
568557949	0.00582159729849211	3
98175825	0.0130564863763344	1
9891065	0.0154854567446739	4
173545017	0.00410277642401927	1
147144501	0.00464464092555739	2
49109633	0.0401068450508861	3
193074962	0.0119059192632339	1
65977994	0.00408533814585297	1
38726785	0.0978130155010102	1
91588601	0.0124392333765351	5
105857420	0.00403858021231021	1
248385720	0.00745584566059174	3
62732013	0.0262751626048211	1
114067862	0.0112749604476607	1
31578922	0.0266218967199774	1
118957596	0.013681437117143	2
154482384	0.00657495244216992	2
245074521	0.00564806470379653	2
62039772	0.00399281696992074	1
48058849	0.00400844482591911	2
151603216	0.00632220074430342	3
80731458	0.0258599504498709	1
159503513	0.00630555354836233	3
100542766	0.00649264508974903	2
169854656	0.00417932988438083	2
64966097	0.00262013311016448	1
136657502	0.00695125186890859	5
63045031	0.0234649904297105	1
47448780	0.0101397314807427	2
63747139	0.00463182574187463	2
158654733	0.0132940910388663	1
53171003	0.00414342934549628	2
198279155	0.0108837660807203	1
50356025	0.0176875060830264	3
49233293	0.0284661379729023	6
34037844	0.00385134223240674	1
48287553	0.00542136416528552	3
56198267	0.00823845465644125	6
70796101	0.010902092720873	2
218229807	0.00382605762853098	1
146457334	0.0054056327510867	2
50304960	0.0190805407043998	1
79471448	0.0195048581005742	2
150296512	0.0301673830514718	1
102834925	0.0161255081757876	1
48944416	0.00310463895062056	1
264149257	0.0130987400997861	3
88575683	0.00876291339505449	1
61491922	0.0100543221944798	1
196625052	0.00375638648389524	1
49422045	0.00996556062218063	1
111956465	0.00528752037729276	2
63049792	0.00533928841104507	3
125415657	0.00522760098799387	2
248196933	0.00503657967939268	3
80557051	0.00594877940079295	4
124181656	0.00370132682062862	1
46212468	0.029393835593517	1
24623424	0.0998277038997034	1
46345353	0.00368972098144622	1
92013644	0.0039079520914266	2
162544513	0.00520829907465053	3
99037000	0.0098084419359817	1
82284021	0.00561584738705846	4
100752601	0.00364869552555038	1
240704000	0.0808571313589192	1
43713589	0.0915081782117868	1
121262829	0.00361766518088065	1
201213821	0.00505276888564872	3
123916266	0.00474164860696613	3
110744824	0.00359963254081206	1
61253277	0.0288628153186314	3
199611147	0.00377734871649835	2
36129645	0.00446342154328117	6
55910590	0.00355813266495014	1
92961772	0.00235999446768726	1
79198535	0.00890459378141857	1
49615541	0.00732274420151851	5
275067885	0.00535068440553377	4
106552714	0.00352552780128415	1
90234250	0.00352367356753235	1
42591986	0.0186581241564013	1
71396540	0.00607409556967357	5
217051275	0.00351996134826205	1
197490754	0.00350994331195265	1
58695452	0.0238747496923373	2
182050760	0.00349912209690896	1
60111031	0.0164255443425781	1
91626717	0.0235726565488668	3
67959305	0.00347969336989308	1
89294983	0.00340553493795663	3
30253596	0.00815042028213656	1
56517364	0.00391731434110447	2
153976307	0.00466857168262459	3
128884967	0.00344601349785383	1
42610448	0.00760374377870774	2
62160096	0.00420374241560109	2
40423061	0.00343861254533051	1
101853591	0.00343522214290195	1
93197932	0.00523480693663156	1
79895380	0.00513533950186643	3
56246099	0.0155785310270866	1
62408980	0.00340577438319798	1
42626620	0.00341648592225963	2
510584629	0.00339972740269186	1
118766012	0.00503583663958736	4
60205774	0.0168676804644498	5
88834360	0.00337536279211713	1
68328906	0.00460684683445477	3
40681219	0.00893975269607842	1
94790432	0.0114269432316128	1
338348558	0.00861006826837676	2
108827803	0.00395017500222511	2
147184763	0.0879263292346569	1
72784822	0.0216277448007706	1
277483136	0.00328994997301066	1
76826483	0.00328800386527329	1
7491645	0.118695128096136	2
34194894	0.0813898377723091	3
69875037	0.00328286026001486	1
81139991	0.00328029882877509	1
25326036	0.0526645512611882	1
37137100	0.00866320345344709	1
48355088	0.00348881637525576	3
491184522	0.00325657019795966	1
253202194	0.00325235122408468	1
33533472	0.00395772516633252	2
67790580	0.0251737056292264	1
192404395	0.00323845221790899	1
97511466	0.00322668147995758	1
218465986	0.00902430511375329	1
46656950	0.00831218901200471	2
217952408	0.00321986254371226	1
93497510	0.00467823746117134	5
107713406	0.00319784498129722	1
144188520	0.00319532758346258	1
57322582	0.00821948868529206	2
86356114	0.0168279455918434	1
41640242	0.00347628910216738	2
63749669	0.00521691734459177	5
115721557	0.00316952916271479	1
163797434	0.0188717788415067	1
97686726	0.00316139602080075	1
39232365	0.00920494491868219	1
88840371	0.00315880648547188	1
47513755	0.00396897955573924	2
106568631	0.00444940154787305	2
128398818	0.00836608601581249	1
63681704	0.00428184667758696	4
111386996	0.00834591076917652	1
149483318	0.00430026266319654	3
86928341	0.00610068941520203	6
35139061	0.00313301143974954	1
96495992	0.00874027604212176	1
112965000	0.00338303349306399	3
44144722	0.0635406802523192	2
149185831	0.016379023710784	1
73344472	0.0108281327509308	1
116518242	0.00308937655916646	1
258980000	0.00622968224830548	4
70457680	0.00408695622227481	6
121271091	0.00329108117477026	2
103089171	0.0649110707579727	1
80229661	0.0243860468037485	1
25560110	0.00809335698403027	1
36801696	0.016158811102918	2
99180379	0.0235969609093629	1
72423645	0.00304222624084607	2
81582989	0.00303466950907643	1
53716196	0.0133809212703085	2
66019979	0.00302906623656432	1
63115800	0.00299642531693114	2
598446000	0.00299144160745604	1
145766313	0.00457954829778198	5
81246149	0.00298970289429983	1
28256511	0.00561192639981146	4
186020634	0.00353967326667443	2
61751823	0.00436281338998257	3
61307784	0.0353920248065671	1
35262235	0.00673689919574923	2
67776284	0.0029700864835426	1
57042938	0.00295941255701149	2
110177200	0.00295256304845016	1
29498180	0.0221987838340449	1
198393573	0.002946027821208	1
52998157	0.00782959420770496	1
29321337	0.112184194004418	2
28850632	0.0487807184195912	2
79289238	0.0227562389183969	1
56226020	0.00345069407281617	3
76224426	0.0051212406779799	3
31356225	0.0190023479616779	1
154328519	0.00987820531895195	1
52098625	0.00289244234808429	1
19362819	0.00288151440241187	1
391151774	0.0132900002515131	2
35238905	0.0503622574822517	1
72691912	0.0341109296865094	1
209554162	0.00741245733260484	2
44424684	0.00794793768906852	3
52559508	0.0176060853566206	3
225492417	0.00798627245607125	1
103783324	0.00397804679863743	4
7746820	0.0250501493517823	1
22613948	0.0456918495858488	1
47548575	0.0456401159850713	2
66346668	0.00282135738810364	1
736158326	0.00365346823611679	1
145001542	0.00397524658883248	2
43793550	0.00454361425999704	6
153164955	0.0157375999223514	2
124383078	0.0184674122919122	1
50406510	0.00278694546802471	1
205796394	0.0181362775737404	1
178031976	0.00387368072091083	3
62574407	0.00336542824129911	3
123105668	0.00507817064076145	3
38746466	0.0180067695920519	1
27476902	0.0244490002342265	2
71886343	0.0182360791190924	1
72429338	0.00801741190567107	1
27790597	0.0238790953443024	2
639837807	0.00451240801211561	2
378407000	0.00274676635127034	1
27145880	0.00467218763990216	6
145518295	0.00274316484391759	1
78960017	0.00386884692330586	4
42513293	0.00285501744885981	1
48574823	0.109214049138319	1
198728020	0.00420683757989107	3
57014997	0.00272720026729605	1
55798023	0.0207338650538834	2
40095037	0.00382281950113409	2
142117239	0.00466749496943289	4
86608142	0.00924745453834914	1
64595304	0.00378563417989586	3
38976517	0.0178702518538217	1
48038867	0.0176085009285097	1
71737380	0.00478987340962075	5
45763963	0.00180869876361273	2
195988310	0.0433094141381864	1
91136980	0.00268404174141846	1
39432909	0.00283818269102766	2
499113134	0.0026743688627068	1
73339492	0.00461250269145387	4
88840527	0.00374704610930564	2
151688830	0.00705157938700612	2
127318367	0.0026359200214544	1
90538714	0.0171596045726412	1
46544300	0.00278238618152086	2
21830386	0.00731674527490478	2
116309438	0.00924692163362358	5
30264411	0.0026105538940221	1
85487983	0.00260630984597834	1
33112994	0.00758024064029449	1
112728182	0.0072872851462622	1
69014084	0.0232275236617575	1
3871543	0.00689677303257388	1
33030135	0.0136586285089813	1
9565737	0.0168448725262465	1
61794290	0.00735192261170266	2
66608814	0.022358861068491	4
73794252	0.00709671090219612	1
27519467	0.098597031093573	1
86396128	0.0070785878851761	1
43697015	0.00252593167659737	1
23853559	0.0776126823807625	1
35112021	0.00734534020244397	1
26994543	0.00353241771080839	2
88334986	0.0454181538716387	1
46156556	0.0038086256036545	2
80064829	0.00251247841404743	1
406049183	0.0244828661149902	2
102652702	0.00297370572655025	2
61612071	0.0039870737772011	3
52258818	0.0730198655064972	2
78858880	0.00352670885204577	2
30432130	0.0296462452574893	1
73532176	0.00662284149360258	1
130439123	0.00272803779518531	3
116751105	0.00312904722181526	2
100412512	0.00694576334423274	1
130966911	0.00455365121963033	3
70987628	0.00373498465040104	3
73964566	0.00341353751383462	3
143871305	0.198622990236449	1
105134336	0.0136650242147254	2
24662278	0.0122808788214207	1
107357854	0.00257903775838534	2
224943037	0.0034472365283123	2
46074158	0.00685347342706575	2
33464972	0.0138748885827605	3
84059158	0.00368363292173598	3
45979037	0.0107246785780646	2
126943273	0.0072884242621233	2
179565772	0.00242436537400329	1
62555206	0.00240791167359554	2
27807757	0.00131272419654572	1
31466240	0.00641766151150859	1
38977985	0.00444973833847054	5
59783021	0.00241387208377522	1
27779191	0.00823500072952987	1
19758030	0.0081420210570595	1
117459477	0.00544339743607599	1
99423608	0.00802585203207177	1
97526984	0.00237861977190697	1
103397604	0.00231580097934008	2
280832884	0.0043643581201937	4
38642252	0.00298671007325714	4
36491366	0.0157958777096876	3
27154519	0.0260498382036326	3
39677098	0.0638999155047657	2
28930904	0.00348163310303453	1
33759429	0.00325105095566952	4
78437092	0.00619449633231573	1
43559757	0.00232987075553527	1
42315307	0.0185059911105232	1
148113951	0.00232448863889527	1
43089143	0.00327250889785313	3
107359452	0.00327632433389922	2
36765964	0.00231175923107258	1
86092968	0.00379431341659619	2
47641446	0.0152477626653191	1
188793689	0.00229556838386057	1
60676179	0.0204796672333735	1
41857278	0.00228987818922432	1
33303546	0.00242157169804525	2
88123586	0.0181710980053762	1
26324495	0.00321517045617902	2
32368216	0.0181373928396921	1
77743271	0.00227852530911004	1
76406034	0.00227474534153614	1
22216577	0.00604113253612695	1
361121712	0.00336015423494945	2
53735301	0.0180655940252912	1
52696119	0.00226891039810232	1
99286592	0.00633107968301849	1
16927334	0.00840291491535536	2
4038170	0.011269316402736	1
46858680	0.0119081791247364	1
24172543	0.0179278851490183	1
28209111	0.00308775751252657	6
37437664	0.0108801633544262	2
37437664	0.0108801633544262	2
196346198	0.00224303601212782	1
56690660	0.00733135880697779	3
53915457	0.0358755930608673	2
101347366	0.0177440540174097	1
316980016	0.00222171795054441	1
56696729	0.00421244688347612	3
94068130	0.00221699945517597	1
26904029	0.00268572422802153	1
86920342	0.00221305432951707	1
34032981	0.00586218776730126	1
952236852	0.00234284282173875	2
41162957	0.143930567881372	1
80201803	0.0371244693882962	1
68802663	0.00349372806977479	5
191367414	0.00218974694227527	2
25446129	0.00219005558674659	1
23567532	0.0142758550583148	1
33956611	0.102532731431245	1
31686135	0.00507623992716769	1
26404300	0.0110122483760057	5
20869948	0.0170381816006315	3
97035938	0.0025065281295477	2
18254973	0.0173031531445875	1
125354861	0.0021734488501604	1
20084962	0.00576271472238404	1
35648656	0.00223843013204045	2
86861563	0.00330054900272511	4
57008374	0.0099368130573713	1
24753223	0.00216349006742924	1
24836980	0.0833789966880965	2
38458847	0.00375755761100171	2
40919036	0.0022929617878454	3
82208825	0.00215624670715803	1
28589071	0.00378112584589447	6
46576672	0.00225858910351473	2
42875937	0.00626627898379522	1
47015427	0.00571136396057654	1
62145826	0.00214481682482089	1
174402020	0.00213613441750404	1
242879000	0.00265431315030871	2
238121858	0.00301194349113982	2
34863847	0.0169458706257082	1
20662917	0.00212738376817332	1
87039196	0.00212574741336309	1
59264829	0.00494025224053057	1
184523395	0.00362214950058929	3
64645297	0.00593671210820595	1
53386045	0.00211884801721016	1
23064368	0.0138100692687446	1
47796367	0.00609735050574137	2
69198735	0.0021255924586739	2
56178605	0.00211326466238888	1
32008885	0.00261976457551806	3
85961792	0.00210778705882395	2
25459444	0.00814174309334726	3
24072284	0.00710356404994579	1
51430468	0.0020954544384531	3
138062958	0.00552609052513524	1
17178285	0.00552132453786216	1
19196282	0.007026668683502	1
135462065	0.00207173883950797	1
58102885	0.002065976100218	1
41089233	0.0139150243649284	3
69216472	0.00205843768281952	1
132037091	0.00205748954757704	1
115101417	0.00290172960119595	2
61522524	0.00258185433863171	2
32248529	0.0020545005249646	1
269423241	0.0133860622486455	1
180600178	0.00337225050344558	2
56740083	0.00205182017819561	1
90653027	0.0156291015382137	2
116711516	0.00356554417574631	2
106705076	0.00243146849313749	2
30664875	0.0108264750994812	1
103381286	0.00204467676920661	1
33373350	0.0020364825208787	2
42429245	0.00203848491218383	1
56859548	0.00930549768278051	1
50009463	0.00203688043300223	1
98442622	0.0020343326763385	1
111873808	0.00286740221735521	2
29374685	0.0181298877300775	1
71492834	0.00214987127168122	2
25973965	0.0724074700849589	2
29761190	0.0120258203177291	1
17719109	0.00284958911779992	2
194657303	0.00201443653491896	1
33940207	0.00343507393535149	3
47565048	0.00284792726670011	2
32060313	0.00679406737614954	2
57893293	0.00682833158070114	1
55453626	0.00199649567794509	1
49079495	0.0176790791899887	1
25059851	0.0021423110437063	3
96263294	0.00530015979381281	1
34709458	0.00199299780467324	1
21838391	0.0135898943944378	2
42098597	0.00369332282887714	1
26003893	0.00294060434005565	3
46531427	0.00277935466288119	2
25548612	0.017500955519372	2
25219680	0.00234297936800959	2
18996383	0.00362500439965225	2
69876516	0.00314246841621302	3
24358256	0.0152983883655043	1
21905982	0.00195403053253391	3
40073453	0.00196576324844603	1
172244148	0.00196413540208965	1
24593808	0.00278990984414071	2
119627891	0.00195914668774553	1
47509381	0.0146469399776524	1
42104232	0.00194057439586659	2
42156732	0.00518791888345358	1
37940918	0.0808498610382164	1
20912549	0.0103050296054924	1
118374109	0.00319878608411751	2
41068310	0.0103066581049805	1
66918007	0.00294546224561491	2
24403282	0.0313425558448361	1
17079207	0.0348450949596396	1
55423550	0.00193284914247246	1
23138683	0.0264137464594014	3
26341922	0.0031731746700483	4
49642556	0.00192901020383603	1
43625329	0.0127257775129025	1
91657069	0.00315232411214638	2
43707281	0.00191642801344759	1
36219486	0.00192592923023058	2
74263677	0.0019254312304343	2
497522290	0.00305118768444468	3
124498292	0.00191281894087964	1
50048557	0.0053579341757602	1
984601504	0.00287822687418927	5
291544057	0.00336167334466178	5
87068554	0.00190926257336973	1
59197319	0.00201838035820724	2
1152645513	0.00190357658306827	1
106681818	0.00294083129146498	3
55632765	0.0182045490317637	3
2380269103	0.00301097825094027	4
253953103	0.00529967094140456	1
31623712	0.0100009887585175	1
40933531	0.00189117385432568	1
206146065	0.0022431423055093	2
83198311	0.0742755619458497	1
227625721	0.00487109978929349	2
32933110	0.00735607286180963	2
94009202	0.00187986745524051	1
61793194	0.0052590878174236	1
49087448	0.00187670175404131	1
56424353	0.00265337457749843	2
77301351	0.0018824619338846	2
38549171	0.0364759069452201	1
35092063	0.00197031074647338	2
61456104	0.00125216416304062	1
29086824	0.00187066413506039	2
77436278	0.00198072913965037	2
147793558	0.00221822487485453	2
23609489	0.00968771927851995	2
3607022	0.00186089750517172	2
84933234	0.00290062058370891	1
42867198	0.00186110606421996	1
23728059	0.0166225553727741	1
68355398	0.00283464766435824	1
23830467	0.00185685452227111	1
219626086	0.0026134267527967	2
27459659	0.00258970538784168	6
43103850	0.00184703124649073	1
29589376	0.00336137780473998	6
20750240	0.00431712822289717	2
29572610	0.0634339808051283	2
13539943	0.000767851032427217	1
36022693	0.0019623331738695	3
52863033	0.00183484974045842	1
79426072	0.0018300825389273	1
24967582	0.00182682501170206	1
25594822	0.00963612211156816	1
81886593	0.00710572157890718	2
28048101	0.002588282835244	3
76428984	0.00253383399257062	3
411534283	0.00180756492623005	1
14215708	0.00844528070630771	1
19381541	0.0260032864986057	2
82293199	0.00180478408458045	1
60265518	0.00185560783165133	2
130937103	0.00196250470643218	3
53549342	0.00865355287416665	4
52579810	0.00179124987022736	1
19890890	0.00178552149945515	1
601201719	0.00183763518734131	2
240943794	0.0047462105704373	1
42312253	0.00824518398555292	2
17509090	0.00351918737495749	2
25595946	0.0103013203437792	2
80696022	0.00474074653211178	1
106925709	0.00334660960147627	4
14931534	0.00177747291422676	1
33091761	0.00182113682822787	3
34074846	0.00177137223299442	1
16119916	0.00183005065390746	1
38437657	0.001735326399723	1
64476857	0.00410503344229308	1
22588961	0.00308075423395371	4
28740533	0.00467686621289545	1
46685524	0.00175827818837795	1
27686002	0.0881750797171099	1
23382221	0.00249970494634419	3
26178957	0.0028750720056887	2
52247248	0.00448741438146163	2
37499166	0.00508523561613078	1
26328420	0.00309027803219241	5
27936693	0.00407575983795587	2
55581128	0.00184276940950796	2
33901840	0.0113113061408154	1
38710897	0.00403580027125316	1
80852115	0.00173279098245447	1
58314640	0.0086451107667144	1
117072448	0.00204931276989559	2
52180215	0.0017262277301071	1
15596673	0.00397798322016604	2
107132900	0.00171914574927869	1
61405515	0.00242285736231845	2
24721670	0.0371177011589539	2
57841141	0.00171656906971573	1
97473400	0.00757649694601534	2
272837883	0.00171371715827744	1
69041089	0.013561654088939	1
21349246	0.00452510008006898	1
27240293	0.0156765044350797	2
29677064	0.00662776910527021	2
66551536	0.00169203139149104	1
30918214	0.00168681283089942	2
22950663	0.0109995333525966	1
23332601	0.00168623248180554	1
30659953	0.00168115161667853	1
12829649	0.00571473203412822	1
22632291	0.0229095363460062	3
74618569	0.00884325432550457	1
15922896	0.00783188071744095	1
82304669	0.0142601219637372	3
51946174	0.0029194264314569	4
43973423	0.0149076044291439	1
44527747	0.0186446114577765	3
68013826	0.00310465185081294	1
1022557131	0.00165882066140752	1
97206964	0.00165796421011695	1


==> data/BilanzsummeDebtrankBankCompanies.txt <==
TotalAssets	DebtRank	Bank
6472832000	0.229154481683931	1
12961883000	0.123190856743593	1
95007000	0.0268706705268142	1
403816000	0.0859749742203326	1
171214000	0.00472005531061907	1
2103395000	0.217852506054358	1
196067000	0.00294568829655489	1
249610000	0.00656078338873144	1
135528000	0.0581624697437547	1
35735000	0.0004817299681074	1
402466000	0.150282357803262	1
1087619000	0.0346958166654825	1
102223000	5.74715147370374e-05	1
127124000	0.00550781450888734	1
22617000	0.00052068597548696	1
66434000	0.00223373597299254	1
53837000	0.0193283026097617	1
533437000	0.0186801359624167	1
250872000	0.021930849037544	1
60503000	0.0198810884456554	1
197467000	0.00755030246203308	1
201454000	0.0176784830985884	1
314526000	0.0269938039413455	1
188253000	0.00641102880935924	1
219277000	0.0889137045762271	1
5572222000	0.202875981750807	1
165048000	0.00515303061372692	1
126554000	0.0625939332205219	1
283035000	0.026326742935868	1
292540000	0.107470837180973	1
87833000	0.00321566339054732	1
126757000	0.00886388320834468	1
176823000	0.00476081560434693	1
731082000	0.00376345134782224	1
69366000	0.00041330007133513	1
92529000	0.0058490817172354	1
230020000	0.00534471318171602	1
218492000	0.0049805611947184	1
175267000	0.0105427731192467	1
108093000	0.0375265204688808	1
203797000	0.0666141051034559	1
241793000	0.0992337695406912	1
116191000	0.0388512952078757	1
95851000	0.00140594385736856	1
47472000	0.0412560656360213	1
45370000	0.00328309354799719	1
61899000	0.000197228368537384	1
56977000	0.00888260192882917	1
57146000	0.00566891323639197	1
229500000	0.018677102201674	1
517315000	0.00984057533962902	1
116036000	0.00178614964158366	1
176624000	0.188846975907185	1
162877000	0.0064363310720659	1
662907000	0.134358989623337	1
180793000	0.0226186216556641	1
102410000	0.00452308792169287	1
4154393000	0.228079313258402	1
1307402000	0.245027418463748	1
92242000	0.00178591192089961	1
38675000	0.0190539239908283	1
365584000	0.169454972158125	1
119318000	0.00862460186936041	1
12870649000	0.235443929629817	1
228823000	0.00139807444018537	1
35393000	0.000528421222340697	1
235410000	0.0209786445470456	1
144864000	0.00872919362491437	1
36295000	0.0178800746469039	1
125025000	0.0050524145725443	1
88871000	0.00542987521040619	1
47604000	0.000904883593039091	1
47019000	0.0114998218344837	1
47883000	0.00187108009469801	1
56321000	0.032537905158833	1
27101000	0.00038096856376787	1
81390000	0.00580309184298875	1
43036000	0.00127426255503209	1
113125000	0.00117488742764908	1
31670000	0.000247872577313011	1
22819000	0.00350722535799442	1
54245000	0.000838473765073433	1
208905000	0.11322178523852	1
38612000	0.0066742948950102	1
106979000	0.102323390673195	1
46872000	0.00145049620964369	1
51546000	0.0205809954998773	1
294691000	0.198281040163742	1
92988000	0.0051829350974788	1
837432000	0.16401840398047	1
1119857000	0.214428249700058	1
2522539000	0.0263800383536242	1
476411000	0.00544536759737092	1
44868000	0.00186116869153303	1
30873000	0.0250452326570114	1
98860000	0.077203200776671	1
10673000	0.000118859399987283	1
205427000	0.0840455556735325	1
188596000	0.0245437563980658	1
165468000	0.00097032234476577	1
362051000	0.0151842487616011	1
594273000	0.00388315081762165	1
495448000	0.00128052797214097	1
543393000	0.0109667914921328	1
130797000	0.00160151587178094	1
366063000	0.016790297869387	1
240884000	0.0244003393958057	1
185436000	0.0075296411542987	1
37978000	0.00810371062333449	1
36204000	0	1
179123000	0.0585544200579168	1
256015000	0.0407862863226046	1
339192000	0.131278212930783	1
172500000	0.0011012182844091	1
340225000	0.00248510757708605	1
177955000	0.0195480456254627	1
147185000	0.131724858513652	1
35001000	0.00077726847039567	1
297418000	0.0010977983349895	1
51336000	0.000502624869615378	1
149801000	0.00161280106717347	1
81300000	0.00688905081997301	1
217748000	0.00592732579302739	1
26598000	0.0190546008911487	1
245073000	4.43816949365881e-05	1
165272000	0.00752044391441789	1
304609000	0.0172028881127996	1
57347000	0.00732351957914462	1
51724000	0.0163483184242232	1
41215000	0.00146661277366156	1
5682000	0.000700276654024668	1
43743000	1.01577902801796e-05	1
29322000	0.000548743739472182	1
34398000	0.000978631136882634	1
3450718000	0.0875457290112719	1
29099221000	0.43897381239485	1
4084381000	0.0765915345948345	1
42257000	4.49596891639161e-06	1
240849000	0.0874502561907626	1
314222000	0.0134091638295679	1
36535000	0.00676519424066068	1
73003000	0.00416547960588341	1
79050000	0.00630736327663665	1
61283000	0.000489728887463221	1
28477000	0.0262566603201944	1
39273000	0.0074157159445466	1
41508000	0.000713656110650434	1
41407000	0.000879382185266628	1
127109000	0.0173811386084527	1
111810000	0.0553365587040841	1
154731000	0.00416419225350388	1
116944000	0.00110713624659524	1
52770000	0.00404179717598589	1
232011000	0.019826534860219	1
75306000	0.0152726268686054	1
75361000	0.00194727300006086	1
49207000	0.000837753979677437	1
29855000	0.0262574088396183	1
29584000	0.0103581429467085	1
66366000	0.000570889597153943	1
169462000	0.0107930187682032	1
59648000	0.000406405416774132	1
80496000	1.91426949978273e-08	1
11296000	0.0011093067338497	1
207719000	0.00768040987111962	1
20597000	0.0250473016967373	1
965064000	0.0107197894943067	1
7578000	0.0053700581659772	1
2128516000	0.219247290403936	1
512431000	0.0995466315228884	1
85808193000	0.713545990719984	1
2227081000	0.215476036938895	1
39461577000	0.370260920998835	1
856192000	0.0507452675690784	1
3191543000	0.0252805392401372	1
9675000	0.000813859012067082	1
826829000	0.15834271431772	1
1737220000	0.208282232501431	1
109882000	0.113286261897287	1
365088000	0.0173842520897906	1
3508510000	0.197361469489248	1
832870000	0.0165750021509073	1
6205000	0.000294342721295568	1
7638000	0.0262579841779079	1
863005000	0.0363301115541257	1
19179000	0.00492671971197391	1
3794000	0.00090011185550935	1
435051000	0.00852905396441567	1
113749000	0.0307356616666929	1
6453262000	0.0770339700168418	1
64657000	0.000837223373126033	1
33153000	0.008866073046407	1
100794000	0.000608410253662155	1
2357881000	0.200711638729524	1
52998000	0.00138481625545127	1
3057000	0	1
16162000	0.000296746053001348	1
412810000	0.204544224674967	1
806721000	0.0451242128941758	1
147817170000	0.594774509931227	1
971026000	0.0325138615310155	1
6070740000	0.217360020616038	1
483167000	0.0214875179231462	1
84724000	0.00120803840388053	1
200478000	0.0143281672183091	1
25238807000	0.248092391661785	1
8990000	0.0187892556759158	1
111913000	0.00438435803922986	1
34935000	0.000794922187055287	1
412251000	0.211869690805769	1
44443000	0.00213796758859317	1
71917000	0.0201556182578762	1
25411000	0.000673726219867957	1
21629000	0.00227231604378164	1
5409000	0.000176548652628633	1
3973675000	0.0215216351213289	1
42476000	0.00199725323509758	1
242876000	0.000156807479431439	1
50937000	0.0187769249011703	1
5642000	0.00769432910036799	1
1499930000	0.233914435254854	1
7072000	0.000298101728163254	1
1493617000	0.0133949982389701	1
50857000	0.00271803582150149	1
5092699000	0.0966025096239931	1
4306425000	0.2729146908175	1
2053529000	0.25037213742026	1
4869000	0.0262586038953201	1
5703000	0	1
66586000	0.000421094359378536	1
252566000	0.0489763081243636	1
37903000	0.0187767337801025	1
54993000	0.00455919266368794	1
16709000	0.00627657967499804	1
113203000	0.00457390571707574	1
26273000	0.02504652564435	1
27504000	0.00232591014783588	1
45723000	0.000247139908682032	1
109156000	0.00886427369406857	1
72645000	0.000445990563755482	1
46300000	0.0259235863180491	1
295804000	0.0232551396421892	1
92326000	0.00369370617975844	1
124296000	0.00276365787162344	1
119155000	0.0054863288918713	1
55642000	0.000510386804280009	1
5312242000	0.174422667273799	1
215943000	0.00265369128645601	1
180792000	0.00278844537793956	1
62549000	0.000969348528886861	1
67971000	0.00384240127678604	1
613536000	0.012923583535605	1
878026000	0.165393312305533	1
641350000	0.0167885608198337	1
324021000	0.00662463792574822	1
265048000	0.0906322678471662	1
220795000	0.00321483376994688	1
565412000	0.163567529759587	1
535179000	0.00542114255779243	1
389025000	0.00749244193981413	1
53688000	0.0190537169624822	1
127070000	0.000483550919955081	1
166323000	0.00351390082924564	1
468382000	0	1
236343000	0.0179116993596977	1
204525000	0.0020024774123722	1
79578000	0.00519142993365844	1
107486000	0.00389590158111838	1
546746000	0.252227185468988	1
269107000	0.0517818982878812	1
273032000	0.118370909142288	1
27784000	0.000866701964484181	1
564245000	0.0094380895068626	1
281384000	0.0328542648645464	1
409884000	0.00759938812928123	1
53356000	0.00549357444801009	1
294809000	0.00894531920459796	1
151305000	0.0112993398640678	1
211608000	0.0722484030304794	1
41022000	0.00343969858708986	1
180837000	0	1
45455000	0.00886708788274317	1
69536000	0.00199180499455779	1
31676000	0.000574879598957829	1
78471000	0	1
54516000	0.028027527704407	1
427716000	0.00207341825124231	1
511126000	0.0021636019259684	1
33394000	0.000377071144392567	1
7046972000	0.28073759933072	1
72353000	0.00232208221292732	1
43676000	0.000990402468557559	1
681349000	0.0675795553403473	1
76073000	0.0986755662199234	1
303221000	0.0137250326401057	1
70714000	0.0284373972960501	1
285364000	0.0890870195123777	1
70779000	0.000650556405787632	1
5543000	0	1
165865000	0.0074792023516001	1
211632000	0.000934394414699726	1
67990000	0.0211049220068713	1
87627000	0	1
27186461000	0.402948749731495	1
217820000	0.137816916458561	1
48037000	0.00172159572934472	1
267162000	0.143904246779354	1
42092000	0.00166538069040255	1
72117000	0.0580392909951739	1
88787000	0.0021970297501896	1
255184000	0.131863892405665	1
1826430000	0.212349922639539	1
229279000	0.031249340043032	1
29357000	0.0136176102334819	1
29693000	0.0250469892825713	1
33139000	0.0279574620941255	1
21534000	0.00391179663245089	1
211662000	0.0206982031757807	1
86604000	0.011155954066034	1
40086000	0.000344698019419345	1
79828000	0.00238592986759056	1
111258000	0.000719094965671451	1
407534000	0.125950404328441	1
124488000	0.00242744765868399	1
138449000	0.00305964505175795	1
951014000	0.00484932987691672	1
71389000	0.000336875313224729	1
137360000	0.0369140449545603	1
102354000	0.0108663423747276	1
135362000	0.00886485068213663	1
248486000	0.00887599975916037	1
88313000	0.00362164529279358	1
1209347000	0.146329390809172	1
62705000	0.00168516600604169	1
68810000	0.0380799038873118	1
58389000	0.000209609914180681	1
3477569000	0.200879900617505	1
83152000	0.00464293304269775	1
168919000	0.0478393535452035	1
119264000	0.0949474498781608	1
371248000	0.18702017444875	1
42803000	0.0382420044724155	1
75301000	0.0187752737978486	1
440052000	0.00236837051630617	1
135586000	0.00886191771073457	1
95803000	0.000739375516046697	1
1036443000	0.0177490510730161	1
34116000	0.000337996036822408	1
38354000	0.000981627006189795	1
958014000	0.0158328379256335	1
98937000	0.00237982964771518	1
1248835000	0.10941438747236	1
638429000	0.152900856526236	1
82105000	0.219231705443261	1
109732000	0.00393918895777814	1
178092000	0.0191275235543044	1
42435000	0.000228940851917228	1
141705000	0.0949524796584242	1
78178000	0.00221480660720663	1
124763000	0.00863935037753127	1
62818000	0.00163102007148114	1
196941000	0.00170738570489531	1
32617000	2.99749194062994e-07	1
50389821000	0.433640840938441	1
1269907000	0.219286656838178	1
50397000	0.00153722020788849	1
230734000	0.0149053622464316	1
106007000	0.00716436571134755	1
8371113000	0.221268946516558	1
45089000	0.00154552018212487	1
236677000	0.0154539813954978	1
118208000	0.00793189783180119	1
61294000	0.00232900226473158	1
68283000	0.0250447516865201	1
1117652000	0.0681525589151128	1
13331000	0.0262577302930151	1
58238000	0.00804340488701517	1
35328000	0.000579969043733691	1
98377000	0.0021976772324428	1
217518000	0.000892093209671112	1
30042000	0.000150648404273254	1
277930000	0.0134097122020502	1
174288000	0.00127727880821403	1
91331000	0.0193288929687682	1
50147000	0.00886674008332551	1
258441000	0.0448535735822873	1
367643000	0	1
259325000	0.116263761749751	1
55780000	0.0480858427001529	1
6126000	0	1
99303000	0.0250308256763274	1
115671000	0.00150021680165745	1
5169000	0.025047423022627	1
35562000	0.0164368634787265	1
1306965000	0.0060619043408678	1
237780000	0.0119735422203008	1
65021000	0.00267619531934932	1
56527000	0.00111933621358915	1
70593000	0.000346106441748913	1
88093000	0.0115898059280172	1
21745000	0.0262589263866483	1
884309000	0.00696442083486492	1
38787000	0.0193293913961958	1
103396000	0.00283750566425959	1
121472000	0.00669296998880946	1
1282810000	0.0467683962615996	1
99571000	0.00130607540087449	1
52912000	0.000309216399589236	1
19236000	0.000493373001031303	1
42700000	1.98233048540563e-06	1
1404496000	0.0757998855816865	1
8750713000	0.151896077124266	1
139124000	0.0148184883823404	1
145079000	0.00343082302152144	1
132314000	0.00217452360806987	1
191277000	0.0015832187995338	1
419781000	0.00359546341316034	1
28815277000	0.390131353869511	1
1329000	0.0101998266039061	1
149033000	0.0010579275186533	1
34554000	0.00886598380749945	1
59399000	0.0220349589564255	1
14347000	0.000452906807687333	1
5741177000	0.227154797301504	1
25014000	0.00554189542135546	1
118366000	0.0088644400381349	1
2012575000	0.0855221501602868	1
18928000	0.000445411874416324	1
105391000	0.0514585463726189	1
92241000	0.0671689095458685	1
272572000	0.00348341711589535	1
32165000	0.00135929328643274	1
132836000	0.00694427152345863	1
194447000	0.015966626053527	1
50634000	0.00101276280811396	1
14125000	0.000564403267619857	1
367423000	0.227545507896012	1
376824000	0.035246549889091	1
26159000	0.0262579497932455	1
68322000	0.00579891582045804	1
41129000	0.018779145035638	1
50582000	0.00770858849566006	1
6812000	0.00814975972839397	1
398539000	0.00967380803640649	1
322927000	0.0165858787823475	1
14877569000	0.446254761324913	1
36105000	0.00227200939545476	1
572124000	0.0349366019702831	1
175548000	0.00762765173208199	1
115666000	0.000651514923734603	1
138565000	0.00667064362777439	1
763596000	0.00138491914795717	1
395101000	0.211070060569695	1
117486000	0.0125625120958344	1
101033000	0.00886308493171765	1
322227000	0.0787491920669499	1
126698000	0.000702492445077926	1
120812000	0.0244113751827795	1
115953000	0.000126627268630246	1
128029000	0.0058256410743581	1
182476000	0.000146390351507252	1
90006000	0.0228280274851419	1
115795000	0.024012421463606	1
80225000	0.00221598589934127	1
991654000	0.119484124329485	1
218069000	0.105500172123145	1
149787000	0.00806643083947882	1
152019000	0.00481140124276824	1
253862000	0.0994632057242883	1
17907000	0.000435303942400643	1
5984000	0.00108040370639751	1
133401000	0.0186523676118237	1
32699000	0.00175714330066429	1
54023000	0.000353595789897812	1
30211000	0.0250428620357883	1
377702000	0.0267949355702915	1
129029000	0.00885896747049777	1
518382000	0.00446066733722911	1
114865000	0.000274169922868974	1
44308000	0.00235693749171196	1
216995000	0.00615372523660597	1
148172000	0.0083623971436856	1
293082000	0.0298611984668274	1
625974000	0.00981912000401122	1
35488066000	0.238152908595465	1
512228000	0.0428407928648189	1
808529000	0.223345004384781	1
43724000	0.000446612002772748	1
166885000	0.00810695498384227	1
248565000	0.00170284269743701	1
154983000	0.00276298085480102	1
289338000	0.0178183087756605	1
9478757000	0.319937884793686	1
87040000	0.0172970276495358	1
94136000	0.00350718397610056	1
317028000	0.0442279105953167	1
775954000	0.0193780620479108	1
45733000	0.00132810948304333	1
648939000	0.152554298478469	1
20348000	0.000976760164079471	1
83229000	0.00914510199305483	1
90065000	0.00114395429407932	1
54388000	0.0468261274175593	1
35102000	0.00741930623501386	1
349210000	0.205320836525054	1
700597000	0.0119010049775477	1
129558000	5.64848215363481e-05	1
69105000	0.000858999276622669	1
32866000	0.000285343161720185	1
387229000	0.0892556354561043	1
74892000	0.00240668536542098	1
16604000	0.0194403603537309	1
682438000	0.0293834530340839	1
8214000	7.61926361832412e-07	1
528338000	0.119148337924236	1
190662000	0.119468349481854	1
63451000	0.00886410801386218	1
58997000	0.00886570734454387	1
39296000	0.000438819514858364	1
56115000	0.0365199848680718	1
79982000	0.00465042090736368	1
2248473000	0.0191437754143916	1
405419000	0.0130249274427744	1
8583587000	0.219065126308119	1
36531000	0.0250458597573005	1
511633000	0.0206149588142037	1
52577000	0.00483970882345767	1
14332541000	0.146900228707692	1
11402000	0.010015996452124	1
88263000	0.00749559442912087	1
4136000	0.018778997270012	1
16823000	0.000102093593041976	1
219536000	0.00773450416902173	1
67687000	0.0133800631119129	1
1019038000	0.26695597101044	1
196227000	0.0777983432040104	1
147470000	0.0123746037620449	1
25740000	0.000640844802298876	1
310238000	0.0943451802287093	1
45589000	0.00158935192429814	1
14780000	0.00139929586143884	1
144765000	0.00279549024113746	1
47430000	0.00294618783596809	1
309957000	0.0235039087870551	1
324896000	0.00055484512395804	1
27078000	0.00264555285170651	1
24750000	8.62362461935918e-05	1
42380000	0.00288836608294095	1
62243000	0.000419145533936841	1
179678000	0.00775027628677111	1
587950000	0.00176332389139603	1
56562000	0.00164633094656817	1
95639000	0.0058845770177262	1
99215000	0.00348495236979691	1
28756000	0.000491614828708926	1
49516000	0.00453742477048781	1
184714000	0.00535440878734262	1
7711992000	0.131648345855571	1
161473000	2.27946390694676e-05	1
76313000	0.00301075270301378	1
29026000	0.0201569258405834	1
38966000	0.00224431150462583	1
70297000	0.0262529274149152	1
502379000	0.00685176629611778	1
58576000	0	1
63104000	0.0279705098704497	1
132492000	0.023632066831049	1
93678000	0.00149655611571049	1
128384000	0.0074451090737428	1
53840000	0.00127300251370501	1
299530000	0.00569523010701586	1
33532000	0	1
227999000	0.0950462029697174	1
59493000	0.000395711128957806	1
775401000	0.0189990491795836	1
40395000	0.000414523012749345	1
73473000	0.000237761973397227	1
487334000	0.0145136481559312	1
63884000	0.000949690357010698	1
27947000	0.000963637119547364	1
51373000	0.000436403025720861	1
153434000	0.0207059728367148	1
453478000	0.0185846154821461	1
184572000	0.0113805459546308	1
165862000	0.000903907458893291	1
153894000	0.00242568193055928	1
20346000	0.0262582993533377	1
44962000	0.0262549481351517	1
7762000	2.63479273225738e-05	1
65307000	0.0062657720107242	1
57909000	0.000555022735980357	1
440558000	0.0844635669658343	1
53390000	0.019439269711177	1
45003000	0.0141609225387371	1
83581000	0.062723487585836	1
426744000	0.00424639543006419	1
202433000	0.110260548555619	1
120542000	2.13089671019792e-05	1
577398000	0.163335381571263	1
65345000	0.0614602435049192	1
208155000	0.00604914015561088	1
36204000	0.00188036406622176	1
48236000	0.0112664578769356	1
157592000	0.0201527893073723	1
30360000	0.0262564049974422	1
108933000	0.0426820453250226	1
503499000	0.0212457546431715	1
13427000	0.00886694179332177	1
129884000	0.00335471424797964	1
100980000	0.0251574618036305	1
1254698000	0.275227672511931	1
218502000	0.000884975479034415	1
171519000	0.00948328959913361	1
12639000	0.0087948936548021	1
102926000	0.00792277301190322	1
285323000	0.0182473548435219	1
76918000	0.00208312208234015	1
80549000	0.00337434589478512	1
142020000	0.00791234330507043	1
9640000	0.00269842359377111	1
393646000	0.0252609058011518	1
217194000	0.0192407041244174	1
153627000	0.00541095358851007	1
12283125000	0.176010774274131	1
259236000	0.0395614581307051	1
454307000	0.0199041958654378	1
183005000	0.000119314160938148	1
36435000	0.000952524731481933	1
184148000	0.0636764380684039	1
3263081000	0.474508923079131	1
480826000	0.11777243788336	1
81803000	0.00341875159311195	1
41362000	0.000723500417259246	1
183679000	0.102662111519665	1
45851000	0.00886682276255839	1
68368000	0.00886517413560802	1
85731000	0.004845294281559	1
11024848000	0.300190273158153	1
1258882000	0.106990964557153	1
2345351000	0.120318004085226	1
134284000	0.0976810864983676	1
232178000	0.00379092468984121	1
376360000	0.00792956968815929	1
70846000	0.0250442196742791	1
708625000	0.00575844797070799	1
751487000	0.0117636308573388	1
76033000	0.00683164405413185	1
130817000	0.0667303475531038	1
269749000	0.124481889681108	1
541662000	0.00698847747930182	1
147657000	0.00735182005830089	1
48694000	0.00248757326401739	1
27683000	0.000565900069009144	1
75038000	0.0851151890761445	1
49625000	0.0262542862648477	1
119735000	0.0797035004395356	1
95857000	0.00886573987071262	1
62374000	0.00214401083365785	1
113904000	0.00527549616015838	1
163128000	0.00228568523557219	1
257461000	0.0937980283054668	1
22894000	0.00020622187165984	1
2410187000	0.0053680774773015	1
156052000	0.0198790377713571	1
31402000	0.000394663955246688	1
88471000	0.00228004343151033	1
341122000	0.149915877292759	1
92021401000	0.556227903660414	1
198970000	0	1
210477000	0.0165505469951312	1
167348000	0.103629341389831	1
171988000	0.00232886674339073	1
312180000	0.00341927033277518	1
41281000	0.000260232687107261	1
118413000	0.0339734501491648	1
58744000	0.00886501287469355	1
32125000	0.0250448639129681	1
40301000	0.0193280575245102	1
3830000	0.00886744948480963	1
31632000	0.0007451282736383	1
311151000	0.0130121754692245	1
157305000	0.00739205858260659	1
305939000	0.0217966316061493	1
232854000	0.0125791277462804	1
35603000	0.00269821021400573	1
239689000	0.201053093249005	1
204769000	0.100112993111246	1
59077000	0.000628613256468292	1
27193000	0	1
19271000	0.00185828294121904	1
357006000	0.140299721631209	1
99748000	0.000381713672961892	1
152935000	0.143493129364465	1
216494000	0.00984090796498435	1
1087066000	0.00893072297262974	1
61835000	0.000760205758146413	1
103475000	0.00222774471706732	1
138176000	0.0021252936777483	1
110946000	0.00244830881584875	1
228694000	0.0114110669552501	1
70609000	0.00525854295819079	1
104434000	0.0106694552880758	1
7492000	0.00718340065619498	1
206057000	0.00658013674504473	1
72920000	0.0187748001696331	1
237337000	0.0134919203002856	1
2625867000	0.0396043175915042	1
473821000	0.0103351514091942	1
317744000	0.00228430938870308	1
161235000	0.0107455972455438	1
326156000	0.0804085423428265	1
108085000	0.00588469179577531	1
6550105000	0.221587632762812	1
97952000	0.000512306118438859	1
554076000	0.00429341549420362	1
151603000	0.00215407654380626	1
247414000	0.145456958490871	1
145029000	0.0141194797548816	1
116372000	0.00453816617503584	1
126504000	0.00261866735002363	1
13084000	0.0212560569304444	1
127344000	0	1
368267000	0.07036820314308	1
35246000	0.000869205742955405	1
29887689000	0.264020216833904	1
767431000	0.0527255195747898	1
1347096000	0.0112241161885242	1
363328000	0.00111556226787525	1
194094000	0.00920003748826574	1
25229000	0.000276809574537874	1
421244000	0.0249123447327746	1
1956651000	0.05460786643933	1
226397000	0.00420081153352205	1
54695000	0.000195116320249746	1
380869000	0.0328788802423823	1
42979000	0.000707053221795529	1
4351460000	0.203004050611857	1
61769000	0.00886671439126637	1
97258000	0.00378413385026573	1
214262000	0.00768189339340485	1
93281000	0.00519631533889783	1
209933000	0.0168915699877959	1
297596000	0.00260159444772301	1
158594000	0.0103726954848162	1
74400000	0.043071142031078	1
316927000	0.00814727564233167	1
10220000	0	1
33482000	0.00170841472776374	1
52016000	0.00328298517535758	1
561941000	0.0242654078296444	1
150099000	0.0517000620528481	1
975742000	0.00828231578037192	1
32527000	0.0190545734445694	1
44787000	0.00395251806037388	1
269959000	0.00718184974164749	1
7624000	0.00279415232173774	1
100361000	0	1
359850000	0.000362323079111122	1
355796000	0.062461042961207	1
33876000	0.00062731571641857	1
41581441000	0.185871043338731	1
260380000	0.00525820805160538	1
153269000	0.065720747130761	1
78041000	0.00383942926940313	1
468329000	0.0102956491762026	1
275939000	0	1
50293000	0.00769395922764856	1
38240000	0.0262549819090696	1
6490000	0.000489473846624343	1
20974000	0.000587489369884229	1
765216000	0.0195582600596367	1
40112000	0.00247455641216839	1
144580000	0.00390735360927635	1
446761000	0.0309946923167424	1
422628000	0.275355625799791	1
78769000	0.0577448214254326	1
166291000	0.0326617985534691	1
143972000	0.0400638886626502	1
1820799000	4.64229220769988e-05	1
1316341000	0.0171683806327474	1
29785000	0.0187776391846065	1
47316000	0.114250312389054	1
6653624000	0.184539554675067	1
92144000	0.0192585100213819	1
2219703000	0.0263970388345627	1
108213000	0.000383473565605663	1
175500000	0.0244926947996128	1
116905000	0.000356098228672648	1
51538000	0.0187763927063276	1
411998000	0.01959263093223	1
644954000	0.264433814846977	1
52378000	0.000638356016051965	1
75659000	0.00180975594582809	1
386426000	0.117979951150612	1
146450000	0.0257647673415417	1
548032000	0.0200605310331726	1
53047351000	0.233231504887766	0
8752878000	0.28460151324408	0
5005820046	0.222076934953483	0
20149080600	0.313328054137144	0
3237805208	0.166034962961304	0
4686616198	0.0943431132464344	0
3448818286	0.153182301361605	0
3908628681	0.0893246501480866	0
2247972027	0.142197901596606	0
1908001842	0.0799121463894649	0
4085039282	0.113455922781491	0
1635025419	0.110326753931405	0
797688688	0.0768471365201051	0
645242014	0.178970284085287	0
5000264445	0.109392708852125	0
2341889114	0.393819183217154	0
4222446005	0.222787780779306	0
879813667	0.0696571921070787	0
7605923993	0.127906955249796	0
4736472924	0.065057200820925	0
1543187631	0.0618358522001342	0
488723598	0.361155384785736	0
2184809975	0.320076210557461	0
2837713454	0.0738333692814342	0
720796682	0.296533621541052	0
1434165615	0.14157687074771	0
894304151	0.0872510184823286	0
490112449	0.146847022530672	0
987776379	0.0475715560690686	0
724270478	0.0468219145503648	0
1294591507	0.06596310960387	0
3312171450	0.0464502516654542	0
1881258044	0.0424452170934116	0
1236716337	0.073224006800696	0
1761795084	0.105020699991348	0
1284509610	0.0202255439922694	0
716261335	0.0397979260606845	0
946158226	0.0626165200319795	0
336732891	0.283983602480772	0
1123364821	0.209550079708447	0
1152101323	0.0347962331239038	0
999712840	0.0520944121646491	0
819372130	0.0340005634024147	0
13158699000	0.133252079710895	0
1189126404	0.0459686298105155	0
1377178603	0.0457228731218157	0
1499930000	0.0635116294368153	0
42606304	0.18679199797375	0
1012141304	0.0373633618716383	0
268698270	0.0684650393178728	0
1129898130	0.0570994161707597	0
862631153	0.0478141080598644	0
877740130	0.0404302816167002	0
804048925	0.0396807570000439	0
1157338973	0.0284369555888746	0
269003327	0.04606273267892	0
1068944778	0.027338554138636	0
6495176564	0.0273280049865313	0
856192000	0.0263321092303702	0
2918693900	0.0258687153504377	0
582566183	0.0414721381464434	0
206387361	0.0253928184508869	0
1081148640	0.0254737378943384	0
515020993	0.0268542070728391	0
336784678	0.0246155583197454	0
2535043165	0.0244471887466462	0
708040293	0.208882437095971	0
696370639	0.208178330371618	0
937907351	0.0333154307765205	0
395581943	0.209586063521016	0
687334694	0.0226044571438277	0
1283745838	0.199970412601912	0
212671200	0.260916484711225	0
602203180	0.0215336852247274	0
1605930181	0.0212392386604046	0
977751916	0.02118640439271	0
313826109	0.0298093040531713	0
324814858	0.0321639443721926	0
12358795500	0.0358892453759248	0
422196941	0.0203893944573645	0
1259447352	0.0194294701084663	0
443137456	0.0273553629324992	0
462510951	0.0186009485969988	0
859760503	0.0809482251064456	0
274219156	0.0509740921781954	0
1446422666	0.0188848909393734	0
199073426	0.0188414155801614	0
1570682583	0.0603182261902477	0
2980266754	0.0248548995567127	0
667403727	0.0175021759754428	0
744242741	0.0172020399194938	0
262958871	0.0455659131834342	0
113738750	0.0170073237634849	0
168053430	0.011376463372912	0
162251331	0.0238848788163208	0
454552679	0.0467662737364726	0
517413910	0.0166822324396615	0
832974926	0.0484308279887079	0
774505774	0.016597159967351	0
307191478	0.0453030831737708	0
307190838	0.0453029885623684	0
448605922	0.0160296624914813	0
135954750	0.0433577362978357	0
777469385	0.187742888344	0
328660164	0.0153965124400376	0
203590227	0.0430292977804585	0
607825032	0.0290356435291356	0
619172402	0.0149401708026356	0
191004053	0.0177076260666316	0
166930238	0.0417859124130606	0
1756494074	0.0287146471319728	0
172122222	0.0485865660044455	0
215030284	0.0771000362404319	0
470265215	0.0154244067707336	0
192103439	0.0148163708061108	0
548662709	0.110381552242566	0
195913267	0.0575972568549658	0
639305024	0.0833839258549105	0
452907000	0.0407084810480641	0
1280333606	0.0233787428800322	0
151157348	0.0134091381712801	0
996828831	0.0693009932619306	0
137690827	0.0462111152886076	0
196969992	0.0182538568355664	0
790329763	0.0133322932751978	0
222093893	0.0165814726774589	0
2058268518	0.019077339295338	0
107622488	0.0127193741804399	0
256861252	0.0179164803685217	0
142696735	0.0841147099167541	0
177911633	0.0126252272311342	0
119325068	0.0126672626428965	0
101814633	0.0126509567495331	0
312611869	0.0214199159919183	0
445897743	0.0251100618229395	0
168568060	0.0202122031812537	0
156843562	0.0121513381538221	0
178179659	0.035223914361091	0
74748405	0.0317070142317709	0
331943273	0.0118762373177061	0
1016007523	0.0116538798962247	0
91377960	0.0116156974951308	0
734366888	0.0115012336625387	0
595959212	0.0117142119490602	0
144063104	0.02350777567531	0
142935811	0.0111523427875397	0
445602172	0.0216625165068844	0
233513759	0.0222764010944579	0
124040434	0.0134743731069683	0
439777289	0.0115858514226425	0
156845795	0.0316331736783493	0
473752057	0.0303301050481596	0
369282566	0.0107026596410493	0
123768732	0.0418154196413595	0
371044103	0.0106946999163612	0
174927487	0.0205751393604897	0
119957977	0.0110346921675585	0
211320336	0.0101947729841924	0
1962411892	0.0101921308346625	0
760809594	0.0807005210740826	0
162426468	0.0107403545665359	0
198223193	0.00998140151169182	0
217730888	0.0337878476520716	0
274148937	0.0277309410117101	0
122849580	0.0276388704418718	0
326649863	0.0138835984346082	0
302860265	0.0334728213575601	0
90935524	0.0641259904739354	0
331675251	0.0268781710406423	0
1096054031	0.013483414250277	0
173490416	0.010105992832452	0
742948950	0.0751945115851211	0
169440192	0.0275047138636728	0
276248900	0.00941769397839221	0
290998220	0.0146815108796018	0
342244587	0.0093392474453097	0
2331471021	0.00928991082599362	0
75812159	0.0362172240022367	0
350685617	0.00926425892997279	0
232997419	0.0439056229217238	0
352885782	0.021219238164041	0
522898130	0.0135722086326312	0
526192465	0.00913396905213069	0
108339196	0.00912061612896527	0
341503767	0.0176365193387421	0
142844428	0.0553646459340901	0
140743075	0.00960677398437011	0
91863524	0.00905621069624984	0
109277197	0.115037097089921	0
4220753000	0.00889532613935037	0
487211644	0.0179235289049623	0
381751456	0.00869927400998536	0
356513815	0.00868648319246572	0
402526715	0.0122334513620421	0
186278228	0.0100290776533583	0
495273824	0.0614006698566195	0
240401688	0.00841124966264595	0
227033240	0.0118405901080278	0
370598159	0.01182467246938	0
320922351	0.00881573955401007	0
73324564	0.0215364799631294	0
266493220	0.0280583453795336	0
165995201	0.00831654546441332	0
245798825	0.0117096127433662	0
237136242	0.065819420620405	0
167102287	0.00976083132621112	0
125759857	0.00810156420285708	0
276729862	0.0136039633422189	0
169156929	0.0140010988581283	0
440101858	0.0525067553058418	0
351382325	0.0111431071052454	0
580399649	0.00788316782958299	0
236605810	0.00786027851114921	0
479526969	0.0110872944345164	0
236624109	0.0118494153767469	0
649535520	0.00779134949146225	0
313015147	0.0077464704049406	0
135157821	0.00912347757192831	0
400104423	0.0145649412312205	0
467326046	0.0123176235765855	0
98388084	0.121448648728625	0
110307558	0.01052716766391	0
127839937	0.0108365852144924	0
102135980	0.0173124598195675	0
239857915	0.0203892671361052	0
98664068	0.0202485515302026	0
224565025	0.00763333549591462	0
547769155	0.0107237111338721	0
206251344	0.0121077180275808	0
171193983	0.0106936565549821	0
110962252	0.00755552853347619	0
236406231	0.0105095626796242	0
3267394856	0.0104701118303652	0
331964914	0.00956482256807091	0
115141474	0.00739437362764895	0
80082815	0.0540524758028205	0
382136725	0.0111564715019675	0
7989952	0.0236099626063207	0
94844237	0.00716432686394092	0
145153917	0.0088642152818833	0
246716772	0.0182983903467361	0
88021835	0.00716355823717447	0
68437685	0.00693050723403547	0
469657781	0.0181503300262195	0
279598457	0.00693670052881644	0
111070318	0.00948225673286995	0
88678107	0.00676209300737917	0
259557420	0.00952373436276253	0
82471477	0.00658537369987367	0
240578323	0.00946204445023096	0
110051554	0.049947475081896	0
633865169	0.0110862402203161	0
2043464944	0.00655456397669153	0
468970517	0.0113013304573791	0
11254577	0.025528149234218	0
180928011	0.00650007459361544	0
218811015	0.00648662048393345	0
434671285	0.0119973542189874	0
324565393	0.00643447556803527	0
136076328	0.0113431723307277	0
373274584	0.00988190362850216	0
38319189	0.00638356156863771	0
398584945	0.0075556832662508	0
227295813	0.0616100081924039	0
187525043	0.0177701317931544	0
219837020	0.00751395689437516	0
121937722	0.0182949123882605	0
210017007	0.0278016561373324	0
169512371	0.00626854468587196	0
53981258	0.00806403845094478	0
90797095	0.0285850709200013	0
128084013	0.0180937592236303	0
139473457	0.00614842846232454	0
106670575	0.00837113849268651	0
411409793	0.00861532689991638	0
43960125	0.00609039010353326	0
295587882	0.00601832326304727	0
69515941	0.0460681394864877	0
174815122	0.0109836766891645	0
60604188	0.0563647755109747	0
109448573	0.00584100283669153	0
65034900	0.00363715300875797	0
99271146	0.00970102164446509	0
251828273	0.0153996877698766	0
88981366	0.00595853406377441	0
333419403	0.0081220805538133	0
394448938	0.019366374882217	0
559506869	0.0166922220736905	0
71148110	0.00811451245565847	0
65734748	0.00861771787031471	0
248972981	0.00805650517832395	0
133653242	0.0159506671706231	0
94316870	0.00872584277571709	0
266152537	0.00564583494043806	0
229121245	0.00689505796989352	0
120435824	0.0192440941202583	0
83235765	0.00597816978264159	0
61806925	0.0406690489420903	0
276068062	0.0055807289863705	0
132752086	0.0148297478440246	0
198089454	0.00887820051177506	0
448229439	0.0456668329714575	0
69321297	0.00901430702011591	0
317035239	0.00548413813190439	0
58585665	0.0213843634135139	0
225854184	0.00773628168054588	0
136323093	0.0054585631015636	0
200735260	0.00896190906860925	0
203719931	0.0287042627102957	0
54525434	0.149975382228058	0
156331517	0.0151672631056975	0
456537458	0.0133599829828933	0
173537875	0.00638475925864622	0
51952484	0.0426820132215093	0
1811073653	0.00750332258549387	0
109221710	0.00872855299541098	0
200241132	0.00746253796560276	0
246739629	0.00524258125201627	0
72367389	0.00611293001993189	0
48971417	0.0150656221944677	0
61789016	0.00724792387320105	0
361636202	0.00606383502212764	0
317377469	0.0347974376244848	0
416853496	0.0199285870513635	0
59990703	0.00902531343414545	0
90505882	0.0229902897925035	0
172685037	0.00506488460745077	0
115684949	0.0220960830392313	0
30579063	0.00699112533878214	0
265926559	0.0248677675783779	0
173552839	0.00827014583105531	0
287179700	0.00503290902046649	0
384302367	0.00502867789478349	0
222251288	0.00703851931775784	0
55060685	0.00502346803839992	0
226290813	0.0132742029343038	0
139160798	0.00499251167283821	0
67108317	0.00498423103167596	0
78339834	0.0798959843910315	0
143755165	0.0167527894871653	0
41181315	0.00522872157413257	0
75523510	0.0326244385947333	0
71998668	0.00492230485960604	0
7558190	0.0114370139630687	0
119079959	0.0080568839908393	0
73387260	0.00490268319821859	0
1171736393	0.00486587139495219	0
69643155	0.00486380717919747	0
120200172	0.0129216232748224	0
74608848	0.00485288536438242	0
151258915	0.00484425527373714	0
138298826	0.0329759725181163	0
146715239	0.00597780840100479	0
88833307	0.0312362879469765	0
90800034	0.00479122848089905	0
105513892	0.0349292146182948	0
1066604904	0.00479252582386432	0
60532718	0.00475794618977609	0
153515681	0.00474663511569506	0
53367869	0.0314130061570794	0
498563511	0.00473963660740626	0
698735117	0.00731426768332782	0
633026526	0.00662542103256116	0
40455093	0.0065460906968314	0
63921692	0.0046209928781223	0
88888436	0.00547883454415383	0
428971870	0.0045923139651399	0
74370791	0.0242887501552266	0
315354232	0.0118271539336822	0
176935708	0.00838638708458636	0
86686836	0.0355054129724844	0
54022417	0.00456031655080451	0
112444060	0.00454095616544064	0
57715643	0.0341331696393224	0
153678182	0.00452174014214195	0
34387536	0.0045100207127216	0
57904809	0.0811806399859728	0
91183456	0.0152358805665116	0
181411330	0.0130933317089099	0
97594385	0.00774862582582401	0
129496155	0.013137206353519	0
66223258	0.00448250229295166	0
233789438	0.00632244191163777	0
133067597	0.0115170585923708	0
485483673	0.0134252882577006	0
83689769	0.00612617714364747	0
46514589	0.00438695047327018	0
58662008	0.0122607251329959	0
239084939	0.104612530731413	0
52899326	0.0146568097600893	0
111176992	0.0341986607732008	0
102297785	0.0111285275591349	0
81632518	0.0345571763531155	0
1399398171	0.0072279493538119	0
208106909	0.0323016724668397	0
70483175	0.0206459127096145	0
75743367	0.00432418602899866	0
166502494	0.0120829460054605	0
511341611	0.00430816525067878	0
118032189	0.0689271516871366	0
42543761	0.0107260702735157	0
101516710	0.00424361565342875	0
44943047	0.0099417779833871	0
106862516	0.00668609522200869	0
464727019	0.00590492760939901	0
57337079	0.0160939396847793	0
322420965	0.00587636310435646	0
56043136	0.0299261442136742	0
81648495	0.00732260756909672	0
568557949	0.00582159729849211	0
98175825	0.0130564863763344	0
9891065	0.0154854567446739	0
173545017	0.00410277642401927	0
147144501	0.00464464092555739	0
49109633	0.0401068450508861	0
193074962	0.0119059192632339	0
65977994	0.00408533814585297	0
38726785	0.0978130155010102	0
91588601	0.0124392333765351	0
105857420	0.00403858021231021	0
248385720	0.00745584566059174	0
62732013	0.0262751626048211	0
114067862	0.0112749604476607	0
31578922	0.0266218967199774	0
118957596	0.013681437117143	0
154482384	0.00657495244216992	0
245074521	0.00564806470379653	0
62039772	0.00399281696992074	0
48058849	0.00400844482591911	0
151603216	0.00632220074430342	0
80731458	0.0258599504498709	0
159503513	0.00630555354836233	0
100542766	0.00649264508974903	0
169854656	0.00417932988438083	0
64966097	0.00262013311016448	0
136657502	0.00695125186890859	0
63045031	0.0234649904297105	0
47448780	0.0101397314807427	0
63747139	0.00463182574187463	0
158654733	0.0132940910388663	0
53171003	0.00414342934549628	0
198279155	0.0108837660807203	0
50356025	0.0176875060830264	0
49233293	0.0284661379729023	0
34037844	0.00385134223240674	0
48287553	0.00542136416528552	0
56198267	0.00823845465644125	0
70796101	0.010902092720873	0
218229807	0.00382605762853098	0
146457334	0.0054056327510867	0
50304960	0.0190805407043998	0
79471448	0.0195048581005742	0
150296512	0.0301673830514718	0
102834925	0.0161255081757876	0
48944416	0.00310463895062056	0
264149257	0.0130987400997861	0
88575683	0.00876291339505449	0
61491922	0.0100543221944798	0
196625052	0.00375638648389524	0
49422045	0.00996556062218063	0
111956465	0.00528752037729276	0
63049792	0.00533928841104507	0
125415657	0.00522760098799387	0
248196933	0.00503657967939268	0
80557051	0.00594877940079295	0
124181656	0.00370132682062862	0
46212468	0.029393835593517	0
24623424	0.0998277038997034	0
46345353	0.00368972098144622	0
92013644	0.0039079520914266	0
162544513	0.00520829907465053	0
99037000	0.0098084419359817	0
82284021	0.00561584738705846	0
100752601	0.00364869552555038	0
240704000	0.0808571313589192	0
43713589	0.0915081782117868	0
121262829	0.00361766518088065	0
201213821	0.00505276888564872	0
123916266	0.00474164860696613	0
110744824	0.00359963254081206	0
61253277	0.0288628153186314	0
199611147	0.00377734871649835	0
36129645	0.00446342154328117	0
55910590	0.00355813266495014	0
92961772	0.00235999446768726	0
79198535	0.00890459378141857	0
49615541	0.00732274420151851	0
275067885	0.00535068440553377	0
106552714	0.00352552780128415	0
90234250	0.00352367356753235	0
42591986	0.0186581241564013	0
71396540	0.00607409556967357	0
217051275	0.00351996134826205	0
197490754	0.00350994331195265	0
58695452	0.0238747496923373	0
182050760	0.00349912209690896	0
60111031	0.0164255443425781	0
91626717	0.0235726565488668	0
67959305	0.00347969336989308	0
89294983	0.00340553493795663	0
30253596	0.00815042028213656	0
56517364	0.00391731434110447	0
153976307	0.00466857168262459	0
128884967	0.00344601349785383	0
42610448	0.00760374377870774	0
62160096	0.00420374241560109	0
40423061	0.00343861254533051	0
101853591	0.00343522214290195	0
93197932	0.00523480693663156	0
79895380	0.00513533950186643	0
56246099	0.0155785310270866	0
62408980	0.00340577438319798	0
42626620	0.00341648592225963	0
510584629	0.00339972740269186	0
118766012	0.00503583663958736	0
60205774	0.0168676804644498	0
88834360	0.00337536279211713	0
68328906	0.00460684683445477	0
40681219	0.00893975269607842	0
94790432	0.0114269432316128	0
338348558	0.00861006826837676	0
108827803	0.00395017500222511	0
147184763	0.0879263292346569	0
72784822	0.0216277448007706	0
277483136	0.00328994997301066	0
76826483	0.00328800386527329	0
7491645	0.118695128096136	0
34194894	0.0813898377723091	0
69875037	0.00328286026001486	0
81139991	0.00328029882877509	0
25326036	0.0526645512611882	0
37137100	0.00866320345344709	0
48355088	0.00348881637525576	0
491184522	0.00325657019795966	0
253202194	0.00325235122408468	0
33533472	0.00395772516633252	0
67790580	0.0251737056292264	0
192404395	0.00323845221790899	0
97511466	0.00322668147995758	0
218465986	0.00902430511375329	0
46656950	0.00831218901200471	0
217952408	0.00321986254371226	0
93497510	0.00467823746117134	0
107713406	0.00319784498129722	0
144188520	0.00319532758346258	0
57322582	0.00821948868529206	0
86356114	0.0168279455918434	0
41640242	0.00347628910216738	0
63749669	0.00521691734459177	0
115721557	0.00316952916271479	0
163797434	0.0188717788415067	0
97686726	0.00316139602080075	0
39232365	0.00920494491868219	0
88840371	0.00315880648547188	0
47513755	0.00396897955573924	0
106568631	0.00444940154787305	0
128398818	0.00836608601581249	0
63681704	0.00428184667758696	0
111386996	0.00834591076917652	0
149483318	0.00430026266319654	0
86928341	0.00610068941520203	0
35139061	0.00313301143974954	0
96495992	0.00874027604212176	0
112965000	0.00338303349306399	0
44144722	0.0635406802523192	0
149185831	0.016379023710784	0
73344472	0.0108281327509308	0
116518242	0.00308937655916646	0
258980000	0.00622968224830548	0
70457680	0.00408695622227481	0
121271091	0.00329108117477026	0
103089171	0.0649110707579727	0
80229661	0.0243860468037485	0
25560110	0.00809335698403027	0
36801696	0.016158811102918	0
99180379	0.0235969609093629	0
72423645	0.00304222624084607	0
81582989	0.00303466950907643	0
53716196	0.0133809212703085	0
66019979	0.00302906623656432	0
63115800	0.00299642531693114	0
598446000	0.00299144160745604	0
145766313	0.00457954829778198	0
81246149	0.00298970289429983	0
28256511	0.00561192639981146	0
186020634	0.00353967326667443	0
61751823	0.00436281338998257	0
61307784	0.0353920248065671	0
35262235	0.00673689919574923	0
67776284	0.0029700864835426	0
57042938	0.00295941255701149	0
110177200	0.00295256304845016	0
29498180	0.0221987838340449	0
198393573	0.002946027821208	0
52998157	0.00782959420770496	0
29321337	0.112184194004418	0
28850632	0.0487807184195912	0
79289238	0.0227562389183969	0
56226020	0.00345069407281617	0
76224426	0.0051212406779799	0
31356225	0.0190023479616779	0
154328519	0.00987820531895195	0
52098625	0.00289244234808429	0
19362819	0.00288151440241187	0
391151774	0.0132900002515131	0
35238905	0.0503622574822517	0
72691912	0.0341109296865094	0
209554162	0.00741245733260484	0
44424684	0.00794793768906852	0
52559508	0.0176060853566206	0
225492417	0.00798627245607125	0
103783324	0.00397804679863743	0
7746820	0.0250501493517823	0
22613948	0.0456918495858488	0
47548575	0.0456401159850713	0
66346668	0.00282135738810364	0
736158326	0.00365346823611679	0
145001542	0.00397524658883248	0
43793550	0.00454361425999704	0
153164955	0.0157375999223514	0
124383078	0.0184674122919122	0
50406510	0.00278694546802471	0
205796394	0.0181362775737404	0
178031976	0.00387368072091083	0
62574407	0.00336542824129911	0
123105668	0.00507817064076145	0
38746466	0.0180067695920519	0
27476902	0.0244490002342265	0
71886343	0.0182360791190924	0
72429338	0.00801741190567107	0
27790597	0.0238790953443024	0
639837807	0.00451240801211561	0
378407000	0.00274676635127034	0
27145880	0.00467218763990216	0
145518295	0.00274316484391759	0
78960017	0.00386884692330586	0
42513293	0.00285501744885981	0
48574823	0.109214049138319	0
198728020	0.00420683757989107	0
57014997	0.00272720026729605	0
55798023	0.0207338650538834	0
40095037	0.00382281950113409	0
142117239	0.00466749496943289	0
86608142	0.00924745453834914	0
64595304	0.00378563417989586	0
38976517	0.0178702518538217	0
48038867	0.0176085009285097	0
71737380	0.00478987340962075	0
45763963	0.00180869876361273	0
195988310	0.0433094141381864	0
91136980	0.00268404174141846	0
39432909	0.00283818269102766	0
499113134	0.0026743688627068	0
73339492	0.00461250269145387	0
88840527	0.00374704610930564	0
151688830	0.00705157938700612	0
127318367	0.0026359200214544	0
90538714	0.0171596045726412	0
46544300	0.00278238618152086	0
21830386	0.00731674527490478	0
116309438	0.00924692163362358	0
30264411	0.0026105538940221	0
85487983	0.00260630984597834	0
33112994	0.00758024064029449	0
112728182	0.0072872851462622	0
69014084	0.0232275236617575	0
3871543	0.00689677303257388	0
33030135	0.0136586285089813	0
9565737	0.0168448725262465	0
61794290	0.00735192261170266	0
66608814	0.022358861068491	0
73794252	0.00709671090219612	0
27519467	0.098597031093573	0
86396128	0.0070785878851761	0
43697015	0.00252593167659737	0
23853559	0.0776126823807625	0
35112021	0.00734534020244397	0
26994543	0.00353241771080839	0
88334986	0.0454181538716387	0
46156556	0.0038086256036545	0
80064829	0.00251247841404743	0
406049183	0.0244828661149902	0
102652702	0.00297370572655025	0
61612071	0.0039870737772011	0
52258818	0.0730198655064972	0
78858880	0.00352670885204577	0
30432130	0.0296462452574893	0
73532176	0.00662284149360258	0
130439123	0.00272803779518531	0
116751105	0.00312904722181526	0
100412512	0.00694576334423274	0
130966911	0.00455365121963033	0
70987628	0.00373498465040104	0
73964566	0.00341353751383462	0
143871305	0.198622990236449	0
105134336	0.0136650242147254	0
24662278	0.0122808788214207	0
107357854	0.00257903775838534	0
224943037	0.0034472365283123	0
46074158	0.00685347342706575	0
33464972	0.0138748885827605	0
84059158	0.00368363292173598	0
45979037	0.0107246785780646	0
126943273	0.0072884242621233	0
179565772	0.00242436537400329	0
62555206	0.00240791167359554	0
27807757	0.00131272419654572	0
31466240	0.00641766151150859	0
38977985	0.00444973833847054	0
59783021	0.00241387208377522	0
27779191	0.00823500072952987	0
19758030	0.0081420210570595	0
117459477	0.00544339743607599	0
99423608	0.00802585203207177	0
97526984	0.00237861977190697	0
103397604	0.00231580097934008	0
280832884	0.0043643581201937	0
38642252	0.00298671007325714	0
36491366	0.0157958777096876	0
27154519	0.0260498382036326	0
39677098	0.0638999155047657	0
28930904	0.00348163310303453	0
33759429	0.00325105095566952	0
78437092	0.00619449633231573	0
43559757	0.00232987075553527	0
42315307	0.0185059911105232	0
148113951	0.00232448863889527	0
43089143	0.00327250889785313	0
107359452	0.00327632433389922	0
36765964	0.00231175923107258	0
86092968	0.00379431341659619	0
47641446	0.0152477626653191	0
188793689	0.00229556838386057	0
60676179	0.0204796672333735	0
41857278	0.00228987818922432	0
33303546	0.00242157169804525	0
88123586	0.0181710980053762	0
26324495	0.00321517045617902	0
32368216	0.0181373928396921	0
77743271	0.00227852530911004	0
76406034	0.00227474534153614	0
22216577	0.00604113253612695	0
361121712	0.00336015423494945	0
53735301	0.0180655940252912	0
52696119	0.00226891039810232	0
99286592	0.00633107968301849	0
16927334	0.00840291491535536	0
4038170	0.011269316402736	0
46858680	0.0119081791247364	0
24172543	0.0179278851490183	0
28209111	0.00308775751252657	0
37437664	0.0108801633544262	0
37437664	0.0108801633544262	0
196346198	0.00224303601212782	0
56690660	0.00733135880697779	0
53915457	0.0358755930608673	0
101347366	0.0177440540174097	0
316980016	0.00222171795054441	0
56696729	0.00421244688347612	0
94068130	0.00221699945517597	0
26904029	0.00268572422802153	0
86920342	0.00221305432951707	0
34032981	0.00586218776730126	0
952236852	0.00234284282173875	0
41162957	0.143930567881372	0
80201803	0.0371244693882962	0
68802663	0.00349372806977479	0
191367414	0.00218974694227527	0
25446129	0.00219005558674659	0
23567532	0.0142758550583148	0
33956611	0.102532731431245	0
31686135	0.00507623992716769	0
26404300	0.0110122483760057	0
20869948	0.0170381816006315	0
97035938	0.0025065281295477	0
18254973	0.0173031531445875	0
125354861	0.0021734488501604	0
20084962	0.00576271472238404	0
35648656	0.00223843013204045	0
86861563	0.00330054900272511	0
57008374	0.0099368130573713	0
24753223	0.00216349006742924	0
24836980	0.0833789966880965	0
38458847	0.00375755761100171	0
40919036	0.0022929617878454	0
82208825	0.00215624670715803	0
28589071	0.00378112584589447	0
46576672	0.00225858910351473	0
42875937	0.00626627898379522	0
47015427	0.00571136396057654	0
62145826	0.00214481682482089	0
174402020	0.00213613441750404	0
242879000	0.00265431315030871	0
238121858	0.00301194349113982	0
34863847	0.0169458706257082	0
20662917	0.00212738376817332	0
87039196	0.00212574741336309	0
59264829	0.00494025224053057	0
184523395	0.00362214950058929	0
64645297	0.00593671210820595	0
53386045	0.00211884801721016	0
23064368	0.0138100692687446	0
47796367	0.00609735050574137	0
69198735	0.0021255924586739	0
56178605	0.00211326466238888	0
32008885	0.00261976457551806	0
85961792	0.00210778705882395	0
25459444	0.00814174309334726	0
24072284	0.00710356404994579	0
51430468	0.0020954544384531	0
138062958	0.00552609052513524	0
17178285	0.00552132453786216	0
19196282	0.007026668683502	0
135462065	0.00207173883950797	0
58102885	0.002065976100218	0
41089233	0.0139150243649284	0
69216472	0.00205843768281952	0
132037091	0.00205748954757704	0
115101417	0.00290172960119595	0
61522524	0.00258185433863171	0
32248529	0.0020545005249646	0
269423241	0.0133860622486455	0
180600178	0.00337225050344558	0
56740083	0.00205182017819561	0
90653027	0.0156291015382137	0
116711516	0.00356554417574631	0
106705076	0.00243146849313749	0
30664875	0.0108264750994812	0
103381286	0.00204467676920661	0
33373350	0.0020364825208787	0
42429245	0.00203848491218383	0
56859548	0.00930549768278051	0
50009463	0.00203688043300223	0
98442622	0.0020343326763385	0
111873808	0.00286740221735521	0
29374685	0.0181298877300775	0
71492834	0.00214987127168122	0
25973965	0.0724074700849589	0
29761190	0.0120258203177291	0
17719109	0.00284958911779992	0
194657303	0.00201443653491896	0
33940207	0.00343507393535149	0
47565048	0.00284792726670011	0
32060313	0.00679406737614954	0
57893293	0.00682833158070114	0
55453626	0.00199649567794509	0
49079495	0.0176790791899887	0
25059851	0.0021423110437063	0
96263294	0.00530015979381281	0
34709458	0.00199299780467324	0
21838391	0.0135898943944378	0
42098597	0.00369332282887714	0
26003893	0.00294060434005565	0
46531427	0.00277935466288119	0
25548612	0.017500955519372	0
25219680	0.00234297936800959	0
18996383	0.00362500439965225	0
69876516	0.00314246841621302	0
24358256	0.0152983883655043	0
21905982	0.00195403053253391	0
40073453	0.00196576324844603	0
172244148	0.00196413540208965	0
24593808	0.00278990984414071	0
119627891	0.00195914668774553	0
47509381	0.0146469399776524	0
42104232	0.00194057439586659	0
42156732	0.00518791888345358	0
37940918	0.0808498610382164	0
20912549	0.0103050296054924	0
118374109	0.00319878608411751	0
41068310	0.0103066581049805	0
66918007	0.00294546224561491	0
24403282	0.0313425558448361	0
17079207	0.0348450949596396	0
55423550	0.00193284914247246	0
23138683	0.0264137464594014	0
26341922	0.0031731746700483	0
49642556	0.00192901020383603	0
43625329	0.0127257775129025	0
91657069	0.00315232411214638	0
43707281	0.00191642801344759	0
36219486	0.00192592923023058	0
74263677	0.0019254312304343	0
497522290	0.00305118768444468	0
124498292	0.00191281894087964	0
50048557	0.0053579341757602	0
984601504	0.00287822687418927	0
291544057	0.00336167334466178	0
87068554	0.00190926257336973	0
59197319	0.00201838035820724	0
1152645513	0.00190357658306827	0
106681818	0.00294083129146498	0
55632765	0.0182045490317637	0
2380269103	0.00301097825094027	0
253953103	0.00529967094140456	0
31623712	0.0100009887585175	0
40933531	0.00189117385432568	0
206146065	0.0022431423055093	0
83198311	0.0742755619458497	0
227625721	0.00487109978929349	0
32933110	0.00735607286180963	0
94009202	0.00187986745524051	0
61793194	0.0052590878174236	0
49087448	0.00187670175404131	0
56424353	0.00265337457749843	0
77301351	0.0018824619338846	0
38549171	0.0364759069452201	0
35092063	0.00197031074647338	0
61456104	0.00125216416304062	0
29086824	0.00187066413506039	0
77436278	0.00198072913965037	0
147793558	0.00221822487485453	0
23609489	0.00968771927851995	0
3607022	0.00186089750517172	0
84933234	0.00290062058370891	0
42867198	0.00186110606421996	0
23728059	0.0166225553727741	0
68355398	0.00283464766435824	0
23830467	0.00185685452227111	0
219626086	0.0026134267527967	0
27459659	0.00258970538784168	0
43103850	0.00184703124649073	0
29589376	0.00336137780473998	0
20750240	0.00431712822289717	0
29572610	0.0634339808051283	0
13539943	0.000767851032427217	0
36022693	0.0019623331738695	0
52863033	0.00183484974045842	0
79426072	0.0018300825389273	0
24967582	0.00182682501170206	0
25594822	0.00963612211156816	0
81886593	0.00710572157890718	0
28048101	0.002588282835244	0
76428984	0.00253383399257062	0
411534283	0.00180756492623005	0
14215708	0.00844528070630771	0
19381541	0.0260032864986057	0
82293199	0.00180478408458045	0
60265518	0.00185560783165133	0
130937103	0.00196250470643218	0
53549342	0.00865355287416665	0
52579810	0.00179124987022736	0
19890890	0.00178552149945515	0
601201719	0.00183763518734131	0
240943794	0.0047462105704373	0
42312253	0.00824518398555292	0
17509090	0.00351918737495749	0
25595946	0.0103013203437792	0
80696022	0.00474074653211178	0
106925709	0.00334660960147627	0
14931534	0.00177747291422676	0
33091761	0.00182113682822787	0
34074846	0.00177137223299442	0
16119916	0.00183005065390746	0
38437657	0.001735326399723	0
64476857	0.00410503344229308	0
22588961	0.00308075423395371	0
28740533	0.00467686621289545	0
46685524	0.00175827818837795	0
27686002	0.0881750797171099	0
23382221	0.00249970494634419	0
26178957	0.0028750720056887	0
52247248	0.00448741438146163	0
37499166	0.00508523561613078	0
26328420	0.00309027803219241	0
27936693	0.00407575983795587	0
55581128	0.00184276940950796	0
33901840	0.0113113061408154	0
38710897	0.00403580027125316	0
80852115	0.00173279098245447	0
58314640	0.0086451107667144	0
117072448	0.00204931276989559	0
52180215	0.0017262277301071	0
15596673	0.00397798322016604	0
107132900	0.00171914574927869	0
61405515	0.00242285736231845	0
24721670	0.0371177011589539	0
57841141	0.00171656906971573	0
97473400	0.00757649694601534	0
272837883	0.00171371715827744	0
69041089	0.013561654088939	0
21349246	0.00452510008006898	0
27240293	0.0156765044350797	0
29677064	0.00662776910527021	0
66551536	0.00169203139149104	0
30918214	0.00168681283089942	0
22950663	0.0109995333525966	0
23332601	0.00168623248180554	0
30659953	0.00168115161667853	0
12829649	0.00571473203412822	0
22632291	0.0229095363460062	0
74618569	0.00884325432550457	0
15922896	0.00783188071744095	0
82304669	0.0142601219637372	0
51946174	0.0029194264314569	0
43973423	0.0149076044291439	0
44527747	0.0186446114577765	0
68013826	0.00310465185081294	0
1022557131	0.00165882066140752	0
97206964	0.00165796421011695	0


==> data/LiabilitiesDebtRank.txt <==
Liabilities	DebtRank	Bank
26880305308.7984	0.233231504887766	0
25913756399.2356	0.594774509931227	1
17987010807.585	0.713545990719984	1
12900326176.6599	0.556227903660414	1
5984732244.49246	0.370260920998835	1
5812673335	0.43897381239485	1
5533767769.24799	0.390131353869511	1
4443148519.2217	0.446254761324913	1
4051159840	0.433640840938441	1
3351085333.13525	0.319937884793686	1
2850770537.31698	0.402948749731495	1
2271389851.59164	0.28073759933072	1
2117824840	0.217360020616038	1
2028653340.61921	0.300190273158153	1
1984837540.14666	0.227154797301504	1
1854508827.68181	0.2729146908175	1
1839942037.97876	0.248092391661785	1
1756819850	0.474508923079131	1
1722784740	0.197361469489248	1
1631793160	0.264020216833904	1
1599287725.16258	0.221268946516558	1
1576456248.31404	0.219065126308119	1
1571608497.57198	0.235443929629817	1
1492817232.78481	0.228079313258402	1
1472191950	0.221587632762812	1
1439045942.6599	0.120318004085226	1
1400336000	0.28460151324408	0
1338630101	0.222076934953483	0
1278218817.36309	0.202875981750807	1
1271224853.48299	0.185871043338731	1
1265975830	0.174422667273799	1
1229664503.40652	0.238152908595465	1
1180884390	0.212349922639539	1
1039489159.34317	0.176010774274131	1
1001725395.78349	0.229154481683931	1
974236500	0.313328054137144	0
920796858.088465	0.166034962961304	0
851303234.731161	0.245027418463748	1
850408505	0.26695597101044	1
823745923.445116	0.146900228707692	1
749319293.4923	0.275227672511931	1
741922100.469109	0.214428249700058	1
739806207	0.0943431132464344	0
738700240	0.200879900617505	1
718414533.574044	0.215476036938895	1
713942010	0.203004050611857	1
700600947	0.153182301361605	0
700436163	0.0893246501480866	0
690299656.431774	0.217852506054358	1
686951920	0.200711638729524	1
682252121.976707	0.0966025096239931	1
671109540	0.208282232501431	1
651227036	0.219247290403936	1
641506989	0.142197901596606	0
629852770.528401	0.0799121463894649	0
629149670.985331	0.113455922781491	0
620190000	0.219231705443261	1
608330455	0.110326753931405	0
605672299	0.0768471365201051	0
550066933	0.178970284085287	0
546251936.179842	0.109392708852125	0
546100026	0.393819183217154	0
534420726.207231	0.184539554675067	1
523896807	0.222787780779306	0
516413667	0.0696571921070787	0
511545955	0.127906955249796	0
510109516	0.065057200820925	0
500301430	0.131648345855571	1
486677108.653289	0.0618358522001342	0
484380778	0.361155384785736	0
468535099.251199	0.320076210557461	0
437088371.121032	0.25037213742026	1
423137769.409558	0.0765915345948345	1
413394016	0.0738333692814342	0
412743986	0.296533621541052	0
396329781.914153	0.14157687074771	0
390258815.197958	0.219286656838178	1
380223700.934232	0.0467683962615996	1
379147960	0.0995466315228884	1
372050541	0.0872510184823286	0
371328482	0.146847022530672	0
370128625.690238	0.0475715560690686	0
367227316	0.0468219145503648	0
366605692	0.06596310960387	0
365117900.376413	0.151896077124266	1
364220049	0.0464502516654542	0
357848427.359135	0.0507452675690784	1
333618690	0.233914435254854	1
332814663	0.0424452170934116	0
330258351	0.073224006800696	0
320391189.083492	0.105020699991348	0
319504374	0.0202255439922694	0
312527956.734461	0.0397979260606845	0
312307674.18866	0.0626165200319795	0
308944540	0.283983602480772	0
303533850	0.119484124329485	1
292858834.121155	0.123190856743593	1
292644852.239681	0.223345004384781	1
286684910.094973	0.209550079708447	0
272871444.668745	0.0347962331239038	0
272288043.865537	0.0520944121646491	0
267116907.41047	0.0340005634024147	0
261343000	0.133252079710895	0
255170138.025418	0.0459686298105155	0
253543335	0.0457228731218157	0
250033735.170684	0.0635116294368153	0
239361087	0.18679199797375	0
235208537	0.0373633618716383	0
233117917	0.0684650393178728	0
228340000	0.0570994161707597	0
228282447	0.0478141080598644	0
227082590	0.106990964557153	1
224694933.606709	0.0404302816167002	0
223995191.438323	0.0396807570000439	0
223038273.913244	0.0284369555888746	0
220016625	0.04606273267892	0
214359925.223544	0.027338554138636	0
214285423.41642	0.0273280049865313	0
212596091.015121	0.10941438747236	1
212015736.522532	0.146329390809172	1
206468451.228583	0.0263321092303702	0
202936801.986477	0.0258687153504377	0
202314734	0.0414721381464434	0
199914852	0.0253928184508869	0
199762804	0.0254737378943384	0
196848109	0.0268542070728391	0
193637400	0.0855221501602868	1
193315549	0.0246155583197454	0
191693213	0.0244471887466462	0
190377539.677466	0.208882437095971	0
189126205	0.208178330371618	0
184740883.091428	0.0333154307765205	0
178799839.059731	0.163335381571263	1
177435287	0.209586063521016	0
177240204.391625	0.0226044571438277	0
175597395.477645	0.0346958166654825	1
174417986.459621	0.199970412601912	0
169786287	0.260916484711225	0
169580052	0.0215336852247274	0
167620000	0.275355625799791	1
167144550.913181	0.16401840398047	1
166541959	0.0212392386604046	0
166121320.044786	0.02118640439271	0
165669792	0.0298093040531713	0
164264959.981945	0.0249123447327746	1
164054494	0.0321639443721926	0
160278700	0.0358892453759248	0
159873553	0.0203893944573645	0
157526340	0.0757998855816865	1
157260000	0.264433814846977	1
153434150	0.0328788802423823	1
152347604.945968	0.0194294701084663	0
151700430	0.0273553629324992	0
151692488.365964	0.0875457290112719	1
150890000	0.0451242128941758	1
145998028.115081	0.0186009485969988	0
145694538	0.252227185468988	1
143714938	0.0809482251064456	0
143009160	0.152900856526236	1
142696690	0.0509740921781954	0
141775090	0.0363301115541257	1
140027636	0.0188848909393734	0
139462112	0.0188414155801614	0
139258790	0.134358989623337	1
138474321.337808	0.0603182261902477	0
137825507.947574	0.0248548995567127	0
137236028.684465	0.0175021759754428	0
136674002.706823	0.163567529759587	1
134880163.467362	0.0172020399194938	0
134404869	0.0455659131834342	0
133478074.750331	0.0170073237634849	0
133284389	0.011376463372912	0
132432524.898331	0.0804085423428265	1
130960028	0.0238848788163208	0
130917338.213689	0.0467662737364726	0
130804726.448638	0.0166822324396615	0
130340870	0.0484308279887079	0
130138267	0.016597159967351	0
127264580	0.15834271431772	1
126821335.998094	0.0453030831737708	0
126821071.143174	0.0453029885623684	0
125767555.658466	0.0160296624914813	0
125233040	0.0675795553403473	1
125205914.410035	0.227545507896012	1
124496750	0.0433577362978357	0
124030590	0.140299721631209	1
123524960	0.187742888344	0
122969770	0.117979951150612	1
122582214.984054	0.0153965124400376	0
121696670	0.0396043175915042	1
121005260	0.0770339700168418	1
120472205	0.0430292977804585	0
119864374	0.0290356435291356	0
117145023.437374	0.0149401708026356	0
116990021	0.0177076260666316	0
116976375	0.0417859124130606	0
116848047.147294	0.125950404328441	1
116368764	0.0287146471319728	0
116252343	0.0485865660044455	0
115430000	0.211070060569695	1
114810112.485029	0.0771000362404319	0
113600000	0.0154244067707336	0
113410000	0.0148163708061108	0
113292424.372413	0.110381552242566	0
112050000	0.205320836525054	1
111798739	0.0575972568549658	0
111650000	0.204544224674967	1
109641190.505201	0.0833839258549105	0
109610422.47995	0.0407084810480641	0
109231879.637325	0.0233787428800322	0
107628190	0.0681525589151128	1
107541386	0.0134091381712801	0
107371154.618897	0.0693009932619306	0
106425000	0.211869690805769	1
106088213	0.0462111152886076	0
105621870.173986	0.169454972158125	1
104800381.746952	0.0182538568355664	0
104537694.901166	0.0133322932751978	0
104381708.433834	0.0165814726774589	0
103745259.760827	0.0976810864983676	1
102170710	0.0448535735822873	1
101434132.947533	0.18702017444875	1
100605873	0.019077339295338	0
100193218.921167	0.05460786643933	1
99968871.9046374	0.131863892405665	1
99801549	0.0127193741804399	0
99597724	0.0179164803685217	0
99582168	0.0841147099167541	0
99406303	0.0126252272311342	0
99394990	0.0195582600596367	1
99333000	0.0126672626428965	0
99220675	0.0126509567495331	0
97962085.6084481	0.0189990491795836	1
96768941.381199	0.0215216351213289	1
96582518	0.0214199159919183	0
96520026	0.0251100618229395	0
96111954	0.0202122031812537	0
95889000	0.0242654078296444	1
95322945	0.0121513381538221	0
95106340	0.152554298478469	1
95093425.7864987	0.035223914361091	0
94211312.4626715	0.107470837180973	1
93635337	0.0317070142317709	0
93262913.3647541	0.0177490510730161	1
93120847.40184	0.0118762373177061	0
91377510.4933572	0.0116538798962247	0
91136279	0.0116156974951308	0
90214345.8666865	0.0115012336625387	0
89628997.9281059	0.119148337924236	1
89404871	0.0117142119490602	0
89026421.8705658	0.0252805392401372	1
89001051	0.02350777567531	0
87449116	0.0111523427875397	0
86627917	0.0216625165068844	0
86000000	0.0217966316061493	1
85909564	0.0222764010944579	0
85886907	0.0134743731069683	0
85761742.733283	0.0115858514226425	0
85385755	0.0316331736783493	0
84906336	0.0303301050481596	0
84061060	0.0192407041244174	1
83970721.3251116	0.0107026596410493	0
83904400	0.0418154196413595	0
83861306	0.0106946999163612	0
82981952	0.0205751393604897	0
82462221.9419205	0.0527255195747898	1
81669861	0.0110346921675585	0
80812400	0.0844635669658343	1
79971000	0.149915877292759	1
79958288.1825333	0.0101947729841924	0
79916338.8989829	0.0101921308346625	0
79502419	0.0807005210740826	0
78798312	0.0107403545665359	0
78306742	0.00998140151169182	0
77890712.0912585	0.0337878476520716	0
77629900	0.0277309410117101	0
77443777	0.0276388704418718	0
77405475.7934604	0.145456958490871	1
77010566.1604691	0.0138835984346082	0
76851884	0.0334728213575601	0
76687543.8315479	0.0191437754143916	1
76191210	0.0892556354561043	1
75917907	0.0641259904739354	0
75334815.1071948	0.0268781710406423	0
75205530	0.0171683806327474	1
74768580	0.013483414250277	0
74519850	0.00981912000401122	1
74468378	0.010105992832452	0
74075873	0.0751945115851211	0
74025556	0.0275047138636728	0
73843598.8978953	0.00941769397839221	0
73703944	0.0146815108796018	0
73229022.2752376	0.0093392474453097	0
73004000	0.137816916458561	1
72842026.6453394	0.00928991082599362	0
72830000	0.0489763081243636	1
72799175.2563362	0.0151842487616011	1
72762570	0.0362172240022367	0
72640485.284253	0.00926425892997279	0
72154851	0.0439056229217238	0
71775000	0.0214875179231462	1
71737399	0.021219238164041	0
71719227.8547291	0.0135722086326312	0
71618988	0.00913396905213069	0
71514210	0.00912061612896527	0
71226388	0.0176365193387421	0
71208793	0.0553646459340901	0
71173584	0.00960677398437011	0
71009364	0.00905621069624984	0
69946507.486273	0.115037097089921	0
69859504	0.0167885608198337	1
69749000	0.00889532613935037	0
69728279.2544983	0.0179235289049623	0
69704000	0.0176784830985884	1
69496501.0704856	0.165393312305533	1
68211894	0.00869927400998536	0
68111234	0.00868648319246572	0
67844601.4048958	0.0122334513620421	0
67238086.4565317	0.0100290776533583	0
66790359.0200255	0.0614006698566195	0
66644500	0.118370909142288	1
65953172.9546535	0.00841124966264595	0
65804424	0.0118405901080278	0
65770000	0.0442279105953167	1
65755583.2209696	0.01182467246938	0
65671856	0.00881573955401007	0
65449624	0.0215364799631294	0
65371036.3858891	0.124481889681108	1
65333041.0543321	0.0280583453795336	0
65211197	0.00831654546441332	0
65085117.7532837	0.0117096127433662	0
64840267.1489433	0.065819420620405	0
64810310	0.0228280274851419	1
64488006	0.00976083132621112	0
64177537.0573539	0.0890870195123777	1
63906305	0.00810156420285708	0
63816375.1364988	0.0994632057242883	1
63766000	0.0428407928648189	1
63634485.3162476	0.015966626053527	1
63385131	0.0136039633422189	0
63202125.99216	0.0140010988581283	0
62417000	0.119468349481854	1
62168936.0637658	0.0525067553058418	0
61928344.8129984	0.0111431071052454	0
61811596.3106794	0.00788316782958299	0
61635649.3642003	0.00786027851114921	0
61607480	0.0328542648645464	1
61484841.9671369	0.0110872944345164	0
61372475	0.0118494153767469	0
61091795	0.00779134949146225	0
61055000	0.0407862863226046	1
60992005.9900757	0.0154539813954978	1
60739605.2458461	0.0077464704049406	0
60613000	0.116263761749751	1
60581082	0.00912347757192831	0
60571244.6742401	0.0145649412312205	0
60561738.9469331	0.0123176235765855	0
60496782	0.121448648728625	0
60439436	0.01052716766391	0
60224426	0.0108365852144924	0
60171082	0.0173124598195675	0
60142136	0.0203892671361052	0
59880217	0.0202485515302026	0
59877779.0364659	0.00763333549591462	0
59684900	0.00893072297262974	1
59598784	0.0107237111338721	0
59594978.9846364	0.0121077180275808	0
59497000	0.0178183087756605	1
59305308	0.0106936565549821	0
59242435.1909111	0.00755552853347619	0
58839000	0.0149053622464316	1
58629280	0.0889137045762271	1
58407852.1380914	0.0105095626796242	0
58393810	0.026326742935868	1
58187961	0.0104701118303652	0
58129298.5868379	0.0148184883823404	1
58049000	0.0173842520897906	1
57984154	0.00956482256807091	0
57979089.5012631	0.00739437362764895	0
57525701	0.0540524758028205	0
57300000	0.0111564715019675	0
57095716.3625813	0.0236099626063207	0
56933000	0.143904246779354	1
56313283.5325286	0.0119010049775477	1
56176101	0.00716432686394092	0
55938814	0.103629341389831	1
55919506	0.0088642152818833	0
55802398.9873503	0.0117636308573388	1
55672807.6798089	0.0182983903467361	0
55669188	0.00716355823717447	0
55415076	0.00693050723403547	0
55159091.0686304	0.0181503300262195	0
54999874.4233329	0.0937980283054668	1
54888889.41563	0.0309946923167424	1
54642873.3585549	0.012923583535605	1
54396706	0.00693670052881644	0
54177000	0.0137250326401057	1
53626023.1914745	0.0293834530340839	1
53179389	0.00948225673286995	0
53022480	0.00676209300737917	0
52957695	0.00952373436276253	0
52866040	0.0211049220068713	1
52751784.8377382	0.105500172123145	1
52727000	0.102662111519665	1
52655451	0.00658537369987367	0
52585570.8688235	0.00946204445023096	0
52429750	0.049947475081896	0
52414000	0.035246549889091	1
52113000	0.0395614581307051	1
51610566	0.0130249274427744	1
51475903	0.0110862402203161	0
51393938	0.00655456397669153	0
51255276	0.0113013304573791	0
51226774	0.025528149234218	0
50968620.466043	0.00650007459361544	0
50861194	0.00648662048393345	0
50602068	0.0119973542189874	0
50452330	0.00643447556803527	0
50294049	0.0113431723307277	0
50107277.7620267	0.00988190362850216	0
50084601.3365097	0.0906322678471662	1
50070684	0.00638356156863771	0
50000000	0.131278212930783	1
49947586	0.0075556832662508	0
49842556.4904902	0.0616100081924039	0
49752723.5285842	0.0177701317931544	0
49671902.0319527	0.00751395689437516	0
49655622	0.0182949123882605	0
49556000	0.0125625120958344	1
49554570	0.0165750021509073	1
49495126.428294	0.0263970388345627	1
49364845	0.0278016561373324	0
49277450	0.0517818982878812	1
49151280.9038345	0.00626854468587196	0
48814093	0.00806403845094478	0
48805125	0.0285850709200013	0
48700333	0.0180937592236303	0
48279000	0.0949524796584242	1
48209450	0.00614842846232454	0
48065754	0.00837113849268651	0
47816720.8349813	0.0107197894943067	1
47776477.3735937	0.00861532689991638	0
47773622	0.00609039010353326	0
47665220	0.0339734501491648	1
47641330	0.0986755662199234	1
47189833.3511359	0.00601832326304727	0
47072630	0.0874502561907626	1
46675409	0.0460681394864877	0
46499240	0.0133949982389701	1
46428570	0.0109836766891645	0
46407241	0.0563647755109747	0
45798969.180096	0.00584100283669153	0
45681336	0.00363715300875797	0
45561270	0.0859749742203326	1
45540039	0.00970102164446509	0
45424482	0.0153996877698766	0
45395623	0.00595853406377441	0
45040893.1238809	0.0081220805538133	0
45030000	0.0114110669552501	1
44932535.2856218	0.019366374882217	0
44922976.700003	0.0166922220736905	0
44767000	0.0134091638295679	1
44709947	0.00811451245565847	0
44699446.5883379	0.00861771787031471	0
44675243.4743426	0.00805650517832395	0
44668959	0.0159506671706231	0
44564000	0.0112993398640678	1
44485124	0.00872584277571709	0
44268645.0306523	0.00564583494043806	0
44250465	0.00689505796989352	0
44185226.8382843	0.0192440941202583	0
44050559	0.00597816978264159	0
43966662.9517328	0.0950462029697174	1
43893511.1382221	0.0787491920669499	1
43846750	0.0406690489420903	0
43833430	0.0112664578769356	1
43760432.222326	0.0055807289863705	0
43743011	0.0148297478440246	0
43646475.5325194	0.00887820051177506	0
43317987.862084	0.0103351514091942	1
43315733	0.0456668329714575	0
43038388	0.00901430702011591	0
43000857	0.00548413813190439	0
42938629	0.0213843634135139	0
42928000	0.0325138615310155	1
42899265	0.00773628168054588	0
42801104	0.0054585631015636	0
42786539	0.00896190906860925	0
42602570	0.0992337695406912	1
42538730	0.07036820314308	1
42530552.9097208	0.0287042627102957	0
42499308	0.149975382228058	0
42459241.0102558	0.0151672631056975	0
42299534	0.0133599829828933	0
42182440	0.00638475925864622	0
42059903	0.0426820132215093	0
42000000	0.00750332258549387	0
41741974.3909122	0.0134097122020502	1
41741487	0.00872855299541098	0
41649000	0.100112993111246	1
41473503	0.00746253796560276	0
41113550.3443777	0.00524258125201627	0
41031935	0.00611293001993189	0
40793356.4592744	0.0206149588142037	1
40560000	0.114250312389054	1
40546539	0.0150656221944677	0
40280403	0.00724792387320105	0
40127036.4456396	0.0269938039413455	1
40062178	0.00606383502212764	0
40000000	0.11322178523852	1
40000000	0.0347974376244848	0
39986877.9045808	0.0199285870513635	0
39945480	0.0777983432040104	1
39929916	0.00902531343414545	0
39848034.2615716	0.0229902897925035	0
39725126.9669811	0.00506488460745077	0
39664241	0.0220960830392313	0
39659678	0.00699112533878214	0
39529643.3464857	0.0248677675783779	0
39509508.9815189	0.00827014583105531	0
39462818.6565503	0.00503290902046649	0
39447380	0.00502867789478349	0
39400372.377418	0.00703851931775784	0
39400000	0.00502346803839992	0
39346000	0.0298611984668274	1
39155043	0.0132742029343038	0
39145978.0283554	0.00499251167283821	0
39081108	0.00498423103167596	0
39078990	0.0257647673415417	1
38891874.4409912	0.0798959843910315	0
38836750.433754	0.0167527894871653	0
38747941	0.00522872157413257	0
38629055	0.0326244385947333	0
38597895	0.00492230485960604	0
38502228	0.0114370139630687	0
38470408	0.0080568839908393	0
38441789.6812277	0.00490268319821859	0
38153115	0.00486587139495219	0
38136824	0.00486380717919747	0
38114643.4333751	0.0129216232748224	0
38061319.4628627	0.00485288536438242	0
38054664.6996365	0.00828231578037192	1
37984000	0.0113805459546308	1
37983571.1316119	0.00484425527373714	0
37906855	0.0329759725181163	0
37631670	0.00597780840100479	0
37573600	0.0312362879469765	0
37567886	0.00479122848089905	0
37472223.9207849	0.0349292146182948	0
37334777.5773615	0.00479252582386432	0
37306824	0.00475794618977609	0
37218091.7987487	0.00474663511569506	0
37216890	0.0182473548435219	1
37189396	0.0314130061570794	0
37176377	0.00473963660740626	0
36991240	0.00731426768332782	0
36824860	0.0267949355702915	1
36821436	0.00662542103256116	0
36561285	0.0065460906968314	0
36504359.5397935	0.201053093249005	1
36235294	0.0046209928781223	0
36229000	0.0244003393958057	1
36220585.5469938	0.198281040163742	1
36127999	0.00547883454415383	0
36008052	0.0045923139651399	0
35961295	0.0242887501552266	0
35942903	0.0118271539336822	0
35760219	0.00838638708458636	0
35686225.7378393	0.0355054129724844	0
35612240	0.00456031655080451	0
35605360	0.00454095616544064	0
35484437.7840928	0.0341331696393224	0
35454957	0.00452174014214195	0
35371557	0.0045100207127216	0
35341779.3986518	0.0811806399859728	0
35289208.4287183	0.0152358805665116	0
35237564	0.0130933317089099	0
35220601	0.00774862582582401	0
35191000	0.0105427731192467	1
35159782.2626808	0.013137206353519	0
35155731	0.00448250229295166	0
35137029	0.00632244191163777	0
35132071	0.0115170585923708	0
35019840.0779943	0.0134252882577006	0
34915309.5848635	0.0232551396421892	1
34910000	0.0235039087870551	1
34784016.6510442	0.0245437563980658	1
34420000	0.00612617714364747	0
34407131	0.00438695047327018	0
34377000	0.0102956491762026	1
34322710	0.0122607251329959	0
34297264.0583932	0.104612530731413	0
34180700	0.0146568097600893	0
34145898.1720704	0.0341986607732008	0
34121124	0.00791234330507043	1
34051933.083817	0.0111285275591349	0
34043100	0.0345571763531155	0
33999618	0.0072279493538119	0
33988659.7684904	0.0323016724668397	0
33946762	0.0206459127096145	0
33905779	0.00432418602899866	0
33825000	0.0120829460054605	0
33780059.1347442	0.00430816525067878	0
33555102	0.0689271516871366	0
33543647	0.0107260702735157	0
33283036	0.00424361565342875	0
33278000	0.0252609058011518	1
33171231	0.0099417779833871	0
32986695	0.00668609522200869	0
32971000	0.0083623971436856	1
32867000	0.00984057533962902	1
32744038	0.00590492760939901	0
32689365	0.0160939396847793	0
32658000	0.00587636310435646	0
32613852	0.0299261442136742	0
32592190	0.00732260756909672	0
32577000	0.021930849037544	1
32453333	0.00582159729849211	0
32271015.2734776	0.0130564863763344	0
32257000	0.0244926947996128	1
32175172	0.0154854567446739	0
32169626	0.00410277642401927	0
32108646	0.00464464092555739	0
32088122	0.0401068450508861	0
32041818.8265942	0.0119059192632339	0
32033351	0.00408533814585297	0
32015000	0.0667303475531038	1
31999000	0.188846975907185	1
31950110	0.0978130155010102	0
31796805	0.0124392333765351	0
31672340.3319598	0.00403858021231021	0
31652000	0.00948328959913361	1
31648999	0.00745584566059174	0
31624000	0.024012421463606	1
31596143	0.0262751626048211	0
31563083.6570412	0.0112749604476607	0
31517272	0.0266218967199774	0
31496193.9163004	0.0943451802287093	1
31489027.1061305	0.013681437117143	0
31393368	0.00657495244216992	0
31319814.4705274	0.00564806470379653	0
31314478.1462361	0.00399281696992074	0
31231000	0.00792277301190322	1
31156000	0.0209786445470456	1
31149358	0.00400844482591911	0
31137054.0023496	0.00632220074430342	0
31096438.4108797	0.0258599504498709	0
31000000	0.00630555354836233	0
30999501	0.00649264508974903	0
30939031.3594922	0.00417932988438083	0
30894888	0.00262013311016448	0
30858712	0.00695125186890859	0
30853969.6048758	0.0234649904297105	0
30814767.0376838	0.0101397314807427	0
30601678	0.00463182574187463	0
30533874.6509318	0.0132940910388663	0
30516160	0.00414342934549628	0
30479094.2594007	0.0108837660807203	0
30467334	0.0176875060830264	0
30312201	0.0284661379729023	0
30282000	0.0307356616666929	1
30200000	0.00385134223240674	0
30192217	0.00542136416528552	0
30079000	0.00762765173208199	1
30048587	0.00823845465644125	0
30027397	0.010902092720873	0
30000000	0.00382605762853098	0
29975429	0.0054056327510867	0
29926688	0.0190805407043998	0
29910000	0.0949474498781608	1
29857776.532164	0.00894531920459796	1
29798000	0.0226186216556641	1
29749361	0.0195048581005742	0
29741714.8498808	0.00685176629611778	1
29718595.176654	0.0301673830514718	0
29715904.7204882	0.0161255081757876	0
29703000	0.062723487585836	1
29694572	0.00310463895062056	0
29630000	0.0625939332205219	1
29588021.2884476	0.0130987400997861	0
29544000	0.00749559442912087	1
29500140	0.00876291339505449	0
29484457.3405154	0.0100543221944798	0
29454754	0.00375638648389524	0
29450000	0.019826534860219	1
29395206.9062561	0.00996556062218063	0
29329041.1692401	0.00528752037729276	0
29258801	0.00533928841104507	0
29211950	0.00984090796498435	1
29197046	0.00522760098799387	0
29150463	0.00503657967939268	0
29065442	0.00594877940079295	0
29029774.9535882	0.00739205858260659	1
29026734.4772301	0.00370132682062862	0
29020000	0.0195480456254627	1
28958079	0.029393835593517	0
28956218	0.0998277038997034	0
28931079	0.00368972098144622	0
28923688.3322257	0.0039079520914266	0
28900000	0.00520829907465053	0
28718000	0.150282357803262	1
28701710.1469211	0.0098084419359817	0
28619927	0.00561584738705846	0
28614988.1969488	0.00364869552555038	0
28477000	0.00852905396441567	1
28464417.8954677	0.0808571313589192	0
28424189	0.0915081782117868	0
28400000	0.0191275235543044	1
28369604.3732648	0.00361766518088065	0
28282976.4295076	0.00505276888564872	0
28269900	0.00474164860696613	0
28225040.563607	0.00359963254081206	0
28153704	0.0288628153186314	0
27991000	0.0212457546431715	1
27961657.297933	0.00377734871649835	0
27933373	0.00446342154328117	0
27900000	0.00355813266495014	0
27790566	0.00235999446768726	0
27728000	0.018677102201674	1
27726494.8907171	0.00890459378141857	0
27717058	0.00732274420151851	0
27699200	0.00535068440553377	0
27690000	0.0186523676118237	1
27643454	0.00352552780128415	0
27634255.6649073	0.00352367356753235	0
27622193	0.0186581241564013	0
27601621	0.00607409556967357	0
27600000	0.00351996134826205	0
27528412.5931803	0.062461042961207	1
27521264	0.00350994331195265	0
27446060.0835234	0.0238747496923373	0
27436820	0.00349912209690896	0
27429083	0.0164255443425781	0
27366970	0.0235726565488668	0
27284062	0.00347969336989308	0
27267342	0.00340553493795663	0
27264000	0.0206982031757807	1
27264000	0.0207059728367148	1
27198193	0.00815042028213656	0
27197000	0.00814727564233167	1
27088400	0.0112241161885242	1
27079921	0.00391731434110447	0
27035159	0.00466857168262459	0
27021235.0192817	0.00344601349785383	0
26985082	0.00760374377870774	0
26977975.9005838	0.00420374241560109	0
26967069	0.00343861254533051	0
26935371.5961566	0.00343522214290195	0
26917516.9104234	0.00523480693663156	0
26915000	0.00683164405413185	1
26889581	0.00513533950186643	0
26880000	0.0155785310270866	0
26833460.2116616	0.143493129364465	1
26704599	0.00340577438319798	0
26679860	0.00341648592225963	0
26659000	0.00339972740269186	0
26597000	0.0179116993596977	1
26572458.4558815	0.00503583663958736	0
26553700	0.0130121754692245	1
26542046	0.0168676804644498	0
26537000	0.0201556182578762	1
26537000	0.0201569258405834	1
26537000	0.0201527893073723	1
26469176.5219685	0.00337536279211713	0
26449177	0.00460684683445477	0
26372000	0.00669296998880946	1
26369888	0.00893975269607842	0
26248157	0.0114269432316128	0
26174000	0.0198810884456554	1
26174000	0.0198790377713571	1
26166119.2779882	0.00861006826837676	0
26100000	0.00395017500222511	0
26033177.6049215	0.0879263292346569	0
26021000	0.0168915699877959	1
26007929	0.0216277448007706	0
25841300	0.0722484030304794	1
25800000	0.0173811386084527	1
25797305.7782871	0.00328994997301066	0
25781814	0.00328800386527329	0
25767324	0.118695128096136	0
25748101	0.0813898377723091	0
25740716	0.00328286026001486	0
25722196	0.00328029882877509	0
25695670	0.00696442083486492	1
25677000	0.00769432910036799	1
25677000	0.00769395922764856	1
25621879	0.0526645512611882	0
25592000	0.0194403603537309	1
25592000	0.019439269711177	1
25553687	0.00866320345344709	0
25548000	0.0172028881127996	1
25545327	0.00348881637525576	0
25534594.0244225	0.00325657019795966	0
25501496.436067	0.00325235122408468	0
25447000	0.0193283026097617	1
25447000	0.0193288929687682	1
25447000	0.0193293913961958	1
25447000	0.0193280575245102	1
25413756	0.00395772516633252	0
25402920	0.0251737056292264	0
25392740.2643378	0.00323845221790899	0
25357000	0.0192585100213819	1
25300318	0.00322668147995758	0
25262705	0.00902430511375329	0
25260843.2939842	0.00831218901200471	0
25246875.6126286	0.00321986254371226	0
25205726.6012638	0.0165505469951312	1
25198000	0.00755030246203308	1
25130000	0.0075296411542987	1
25113062	0.00467823746117134	0
25100000	0.00752044391441789	1
25084000	0.0190539239908283	1
25084000	0.0190546008911487	1
25084000	0.0190537169624822	1
25084000	0.0190545734445694	1
25078598.426996	0.00319784498129722	0
25057165.8025186	0.00319532758346258	0
25057000	0.0053680774773015	1
24979125.8759841	0.00821948868529206	0
24958079.2577883	0.0168279455918434	0
24898671	0.00347628910216738	0
24894112	0.00521691734459177	0
24852084.6079446	0.00316952916271479	0
24814386.8481397	0.0188717788415067	0
24788394.9066659	0.00316139602080075	0
24787306	0.00920494491868219	0
24768338.5537284	0.00315880648547188	0
24767234.3459429	0.00396897955573924	0
24738730	0.0553365587040841	1
24728359	0.00444940154787305	0
24720000	0.0187892556759158	1
24720000	0.0187769249011703	1
24720000	0.0187767337801025	1
24720000	0.0187752737978486	1
24720000	0.018779145035638	1
24720000	0.018778997270012	1
24720000	0.0187748001696331	1
24720000	0.0187776391846065	1
24720000	0.0187763927063276	1
24689391.7848749	0.00836608601581249	0
24669231	0.00428184667758696	0
24667000	0.00718340065619498	1
24620123	0.00834591076917652	0
24612677	0.00430026266319654	0
24604316	0.00610068941520203	0
24569995	0.00313301143974954	0
24467556.860723	0.00874027604212176	0
24406807.2900473	0.00338303349306399	0
24323025	0.0635406802523192	0
24287463	0.016379023710784	0
24252719.5986063	0.0108281327509308	0
24223615.5414941	0.00308937655916646	0
24126000	0.00622968224830548	0
24122061	0.00408695622227481	0
24118309	0.00329108117477026	0
24028699.2056057	0.0649110707579727	0
24024829	0.0243860468037485	0
23902544.0357323	0.0840455556735325	1
23873031	0.00809335698403027	0
23845340	0.016158811102918	0
23803149	0.0235969609093629	0
23797877.0429337	0.00304222624084607	0
23794658	0.00303466950907643	0
23785680.8435897	0.0263800383536242	1
23754006	0.0133809212703085	0
23751033	0.00302906623656432	0
23648574.2099298	0.0193780620479108	1
23521724	0.00299642531693114	0
23455710.5027964	0.00299144160745604	0
23451846.864205	0.00457954829778198	0
23447209.6170042	0.00298970289429983	0
23437483	0.00561192639981146	0
23385870	0.00353967326667443	0
23375314	0.00436281338998257	0
23374432.8564406	0.0353920248065671	0
23314391	0.00673689919574923	0
23288465	0.0029700864835426	0
23200044	0.00295941255701149	0
23150865.5244812	0.00295256304845016	0
23134149	0.0221987838340449	0
23104258.6439201	0.002946027821208	0
23094841	0.00782959420770496	0
23068387	0.112184194004418	0
23068226	0.0487807184195912	0
23048000	0.0058490817172354	1
22955076.0571262	0.0227562389183969	0
22827608	0.00345069407281617	0
22812500	0.0051212406779799	0
22796096.5877625	0.00793189783180119	1
22782175.0485439	0.0190023479616779	0
22721487	0.00987820531895195	0
22679827.4820435	0.00289244234808429	0
22668000	0.0152726268686054	1
22597363.7420715	0.00288151440241187	0
22580645	0.0132900002515131	0
22576452	0.0503622574822517	0
22528341.9071332	0.0341109296865094	0
22526576.4325907	0.00741245733260484	0
22453406	0.00794793768906852	0
22367055	0.0176060853566206	0
22356762.0811222	0.00798627245607125	0
22300274.1467926	0.00397804679863743	0
22246470.3794427	0.0250501493517823	0
22205719	0.0456918495858488	0
22126002	0.0456401159850713	0
22122090	0.00282135738810364	0
22115561.4938141	0.00365346823611679	0
22114866.5888365	0.00662463792574822	1
22114148.2838664	0.016790297869387	1
22060166.1459103	0.00397524658883248	0
22020647.7965798	0.131724858513652	1
21964000	0.00658013674504473	1
21946388.6728262	0.00454361425999704	0
21890119.4673633	0.0157375999223514	0
21863520.053619	0.0184674122919122	0
21855611.2929302	0.00278694546802471	0
21810000	0.0181362775737404	0
21683007.8968969	0.00387368072091083	0
21660029	0.00336542824129911	0
21654123	0.00507817064076145	0
21653206	0.0180067695920519	0
21637095	0.0244490002342265	0
21589571.2396896	0.0182360791190924	0
21576857.9803574	0.00801741190567107	0
21574944	0.0238790953443024	0
21543383.4371289	0.00451240801211561	0
21537807.639026	0.00274676635127034	0
21520289	0.00467218763990216	0
21509000	0.00274316484391759	0
21504600	0.0185846154821461	1
21493277	0.00386884692330586	0
21482310	0.0636764380684039	1
21480000	0.0064363310720659	1
21478078	0.00285501744885981	0
21440450	0.109214049138319	0
21425301	0.00420683757989107	0
21383810	0.00272720026729605	0
21369649	0.0207338650538834	0
21350973	0.00382281950113409	0
21327000	0.000700276654024668	1
21307026.7076975	0.0349366019702831	1
21306249.1693131	0.00466749496943289	0
21270000	0.0143281672183091	1
21247434	0.00924745453834914	0
21190642	0.00378563417989586	0
21182610.2950613	0.0178702518538217	0
21174695.3657123	0.0176085009285097	0
21171818	0.00478987340962075	0
21105230	0.00806643083947882	1
21077359	0.00180869876361273	0
21052372	0.0433094141381864	0
21045800	0.00268404174141846	0
21009087.9341349	0.00283818269102766	0
20969562	0.0026743688627068	0
20956000	0.0141194797548816	1
20867000	0.0158328379256335	1
20846395	0.00461250269145387	0
20824547	0.00374704610930564	0
20801742	0.00705157938700612	0
20748825.4728698	0.0060619043408678	1
20669089.9577988	0.0026359200214544	0
20634009.1801028	0.0171596045726412	0
20592698.7437727	0.00278238618152086	0
20504123	0.00731674527490478	0
20495919	0.00924692163362358	0
20472159.9733886	0.0026105538940221	0
20435915.4425217	0.00260630984597834	0
20419000	0.0051829350974788	1
20414150	0.00758024064029449	0
20400000	0.0072872851462622	0
20392737.3891859	0.0232275236617575	0
20348446	0.00689677303257388	0
20269506.2194467	0.0136586285089813	0
20267462.7715196	0.0168448725262465	0
20249369	0.00735192261170266	0
20205917	0.022358861068491	0
20188000	0.00604914015561088	1
20117000	0.077203200776671	1
20034722.4959504	0.0134919203002856	1
19976000	0.0163483184242232	1
19951435.35696	0.00575844797070799	1
19921000	0.0050524145725443	1
19866518.5470572	0.00709671090219612	0
19832730	0.098597031093573	0
19816747.7500128	0.0070785878851761	0
19805850	0.00252593167659737	0
19788039	0.0776126823807625	0
19782000	0.00592732579302739	1
19781039	0.00734534020244397	0
19729498	0.00353241771080839	0
19727011.1485477	0.0454181538716387	0
19724578	0.0038086256036545	0
19700194	0.00251247841404743	0
19683327	0.0244828661149902	0
19649106	0.00297370572655025	0
19631043	0.0039870737772011	0
19619000	0.11777243788336	1
19605752.5354296	0.0730198655064972	0
19600000	0.00352670885204577	0
19579860	0.0296462452574893	0
19535371.5628476	0.00662284149360258	0
19530762	0.00272803779518531	0
19527295	0.00312904722181526	0
19527120	0.0585544200579168	1
19443945.1862725	0.00694576334423274	0
19441000	0.0058256410743581	1
19417016	0.00455365121963033	0
19402801.8531441	0.00388315081762165	1
19329284	0.00373498465040104	0
19300572	0.00341353751383462	0
19300371.2065436	0.198622990236449	0
19274425	0.0136650242147254	0
19262754	0.0122808788214207	0
19212249.13093	0.00257903775838534	0
19210448.7101167	0.0034472365283123	0
19186356	0.00685347342706575	0
19186085.3102068	0.0145136481559312	1
19128475	0.0138748885827605	0
19089000	0.004845294281559	1
19068000	0.00483970882345767	1
19063528	0.00368363292173598	0
19038701	0.0107246785780646	0
19033265.5684575	0.0072884242621233	0
19010000	0.00569523010701586	1
19009377	0.00242436537400329	0
18960595.9826094	0.00240791167359554	0
18944460	0.0074451090737428	1
18942352	0.00131272419654572	0
18934523.1232704	0.00641766151150859	0
18933350	0.00444973833847054	0
18927057.0662171	0.00241387208377522	0
18905455	0.00823500072952987	0
18816000	0.113286261897287	1
18779394	0.0081420210570595	0
18702432.601572	0.00544339743607599	0
18655749.7399039	0.00802585203207177	0
18650643.0819673	0.00237861977190697	0
18608000	0.00472005531061907	1
18522474.492029	0.00231580097934008	0
18467847.1645975	0.0200605310331726	1
18448203	0.0043643581201937	0
18438127	0.00298671007325714	0
18393525	0.0157958777096876	0
18392423	0.0260498382036326	0
18359211	0.0638999155047657	0
18359000	0.0478393535452035	1
18354330	0.00348163310303453	0
18305038	0.00325105095566952	0
18302000	0.110260548555619	1
18271777	0.00619449633231573	0
18268381	0.00232987075553527	0
18234933	0.0185059911105232	0
18226215.6107063	0.00232448863889527	0
18210990	0.00327250889785313	0
18168209	0.00327632433389922	0
18126445	0.00231175923107258	0
18115017.6924574	0.00379431341659619	0
18111222	0.102323390673195	1
18053338	0.0152477626653191	0
18000073	0.00229556838386057	0
17980241.1048971	0.0204796672333735	0
17956820	0.00228987818922432	0
17922076	0.00242157169804525	0
17920000	0.0053700581659772	1
17900775.1830589	0.0181710980053762	0
17868389	0.00321517045617902	0
17867571	0.0181373928396921	0
17866274.9914619	0.00227852530911004	0
17837317.1935186	0.00534471318171602	1
17836138.514294	0.00227474534153614	0
17819403	0.00604113253612695	0
17817905	0.00336015423494945	0
17796839.3502075	0.0180655940252912	0
17791176	0.00226891039810232	0
17780000	0.0119735422203008	1
17723211.7380621	0.00633107968301849	0
17721325	0.00840291491535536	0
17682850	0.011269316402736	0
17669411.2361319	0.0119081791247364	0
17668779.560824	0.0179278851490183	0
17665172	0.00308775751252657	0
17639341	0.0108801633544262	0
17639341	0.0108801633544262	0
17590384	0.00224303601212782	0
17501682.6462373	0.00733135880697779	0
17487959	0.0358755930608673	0
17480202.9662827	0.0177440540174097	0
17420434	0.00222171795054441	0
17386647	0.00421244688347612	0
17383578.3511757	0.00221699945517597	0
17378770	0.00268572422802153	0
17352826	0.00221305432951707	0
17291967	0.00586218776730126	0
17274000	0.00438435803922986	1
17264484	0.00234284282173875	0
17249490	0.0049805611947184	1
17245538	0.143930567881372	0
17233749.4372479	0.0371244693882962	0
17190562	0.00349372806977479	0
17183001	0.00218974694227527	0
17174157.2618349	0.00219005558674659	0
17168356	0.0142758550583148	0
17096278	0.102532731431245	0
17088991	0.00507623992716769	0
17068247	0.0110122483760057	0
17048645.6035189	0.0170381816006315	0
17048068	0.0025065281295477	0
17045741	0.0173031531445875	0
17043279.5976575	0.0021734488501604	0
17026000	0.0074157159445466	1
17001773	0.00576271472238404	0
16986100	0.00223843013204045	0
16980767	0.00330054900272511	0
16968806.6983837	0.0099368130573713	0
16963911	0.00216349006742924	0
16948307	0.0833789966880965	0
16947463	0.00375755761100171	0
16935209	0.0022929617878454	0
16927036.6718816	0.00535440878734262	1
16906998	0.00215624670715803	0
16898340	0.0244113751827795	1
16891542	0.00378112584589447	0
16880110.7377004	0.00225858910351473	0
16864435.2236569	0.00626627898379522	0
16848768	0.00571136396057654	0
16817417.9829495	0.00214481682482089	0
16765000	0.0141609225387371	1
16749298.7720654	0.00213613441750404	0
16711000	0.00265431315030871	0
16702027	0.00301194349113982	0
16695571	0.0169458706257082	0
16680693.1547755	0.00212738376817332	0
16667900.8938519	0.00212574741336309	0
16647269.6490269	0.00494025224053057	0
16635139	0.00362214950058929	0
16619219.9718256	0.00593671210820595	0
16615000	0.00211884801721016	0
16607088	0.0138100692687446	0
16580101	0.00609735050574137	0
16577977.1634038	0.0021255924586739	0
16571913.9025984	0.00211326466238888	0
16555000	0.011155954066034	1
16551000	0.0125791277462804	1
16529117	0.00261976457551806	0
16423060	0.00775027628677111	1
16420253	0.00210778705882395	0
16411000	0.00416547960588341	1
16368168	0.00814174309334726	0
16308133	0.00710356404994579	0
16301782	0.0020954544384531	0
16300627	0.00552609052513524	0
16289490	0.00552132453786216	0
16266692	0.007026668683502	0
16244377	0.00207173883950797	0
16200000	0.002065976100218	0
16191615.571624	0.00484932987691672	1
16157614	0.0139150243649284	0
16140083.4473268	0.00205843768281952	0
16132649.3646946	0.00205748954757704	0
16126439.8061203	0.00290172960119595	0
16111695.8566967	0.00258185433863171	0
16110793.7510007	0.0020545005249646	0
16100109	0.0133860622486455	0
16100000	0.00337225050344558	0
16088196	0.00205182017819561	0
16084407.2598246	0.0156291015382137	0
16081349.0719085	0.00356554417574631	0
16064068.9731643	0.00243146849313749	0
16054055	0.0108264750994812	0
16033988	0.00204467676920661	0
16020000	0.0107930187682032	1
15987898	0.0020364825208787	0
15985459	0.00203848491218383	0
15985374.4396256	0.00930549768278051	0
15971055	0.00203688043300223	0
15951104	0.0020343326763385	0
15950000	0.0107455972455438	1
15935615.7162232	0.00286740221735521	0
15917238.7361986	0.0181298877300775	0
15910975	0.00214987127168122	0
15887000	0.00476081560434693	1
15829568	0.0724074700849589	0
15821000	0.0671689095458685	1
15813204	0.0120258203177291	0
15801576	0.00284958911779992	0
15795234	0.00201443653491896	0
15776000	0.00343507393535149	0
15735837	0.00284792726670011	0
15716353	0.00679406737614954	0
15697043.4229753	0.00393918895777814	1
15691000	0.0666141051034559	1
15676739.6207976	0.00682833158070114	0
15654400.7241549	0.00199649567794509	0
15651653.9481255	0.0176790791899887	0
15639632	0.0021423110437063	0
15633856	0.00530015979381281	0
15628940	0.00199299780467324	0
15624589	0.0135898943944378	0
15583352	0.00369332282887714	0
15574484	0.00294060434005565	0
15571000	0.00395251806037388	1
15487622	0.00277935466288119	0
15486397	0.017500955519372	0
15480332	0.00234297936800959	0
15480000	0.065720747130761	1
15452930	0.00362500439965225	0
15448875.6571024	0.00314246841621302	0
15437274.9834767	0.0152983883655043	0
15428452	0.00195403053253391	0
15413430.7450802	0.00196576324844603	0
15400670.2276316	0.00196413540208965	0
15394161	0.00278990984414071	0
15393000	0.0103726954848162	1
15362573.0304086	0.00195914668774553	0
15349080	0.0146469399776524	0
15316887.5616838	0.00194057439586659	0
15302696.621809	0.00518791888345358	0
15301189.1501192	0.00749244193981413	1
15300000	0.0808498610382164	0
15289311	0.0103050296054924	0
15274872.7972888	0.00319878608411751	0
15258836	0.0103066581049805	0
15250672	0.00294546224561491	0
15232138	0.0313425558448361	0
15169721	0.0348450949596396	0
15157143	0.00193284914247246	0
15149560	0.00446066733722911	1
15140414	0.0264137464594014	0
15128751	0.0031731746700483	0
15125382.0142658	0.00192901020383603	0
15125000	0.0101998266039061	1
15093000	0.00452308792169287	1
15065876	0.0127257775129025	0
15050000	0.00315232411214638	0
15028174.6812059	0.00191642801344759	0
15004181	0.00192592923023058	0
15000536	0.0019254312304343	0
15000020	0.00305118768444468	0
15000000	0.00191281894087964	0
14999760	0.00404179717598589	1
14998984.3735616	0.0053579341757602	0
14984507.7855467	0.00287822687418927	0
14975175	0.00336167334466178	0
14970466	0.00190926257336973	0
14937798	0.00201838035820724	0
14926021	0.00190357658306827	0
14911501	0.00294083129146498	0
14885502	0.0182045490317637	0
14848731	0.00301097825094027	0
14835911	0.00529967094140456	0
14832070	0.0100009887585175	0
14830121.5543976	0.00189117385432568	0
14819847.3036813	0.0022431423055093	0
14814245.5009537	0.0742755619458497	0
14803337	0.00487109978929349	0
14758951	0.00735607286180963	0
14740718.7773307	0.00187986745524051	0
14725984.3132128	0.0052590878174236	0
14715104	0.00187670175404131	0
14713504.9134349	0.00265337457749843	0
14701944.8408797	0.0018824619338846	0
14693442.6525281	0.0364759069452201	0
14677671	0.00197031074647338	0
14670905.7055825	0.00125216416304062	0
14668814.2945787	0.00187066413506039	0
14662564	0.00198072913965037	0
14655224.2629156	0.00221822487485453	0
14650166	0.00968771927851995	0
14631020	0.00186089750517172	0
14626333.1289949	0.00290062058370891	0
14594308.5418103	0.00186110606421996	0
14594303	0.0166225553727741	0
14571963.1629472	0.00283464766435824	0
14559488	0.00185685452227111	0
14524165.8383284	0.0026134267527967	0
14513932	0.00258970538784168	0
14482913	0.00184703124649073	0
14481619.1467382	0.0109667914921328	1
14475935	0.00336137780473998	0
14466904	0.00431712822289717	0
14444083	0.0634339808051283	0
14432845	0.000767851032427217	0
14415078	0.0019623331738695	0
14386944.3837329	0.00183484974045842	0
14349569.5317289	0.0018300825389273	0
14325495.9062286	0.00182682501170206	0
14315506	0.00337434589478512	1
14291352	0.00963612211156816	0
14271000	0.00362164529279358	1
14256706.4290302	0.00710572157890718	0
14235472	0.002588282835244	0
14183422	0.00253383399257062	0
14173005.5708332	0.00180756492623005	0
14172377	0.00844528070630771	0
14152601	0.0260032864986057	0
14151250	0.00180478408458045	0
14136949	0.00185560783165133	0
14050105	0.00196250470643218	0
14047944.2639078	0.00865355287416665	0
14045080.2187427	0.00179124987022736	0
14039247.1883463	0.0106694552880758	1
14021000	0.00420081153352205	1
14000229	0.00178552149945515	0
14000000	0.00183763518734131	0
14000000	0.0047462105704373	0
13999064	0.00824518398555292	0
13998675	0.00351918737495749	0
13986022	0.0103013203437792	0
13983681.4490271	0.00474074653211178	0
13963000	0.0851151890761445	1
13938983	0.00334660960147627	0
13937437	0.00177747291422676	0
13924993.9872919	0.00182113682822787	0
13889280	0.00177137223299442	0
13877756	0.00183005065390746	0
13876043	0.001735326399723	0
13830554.3399122	0.00410503344229308	0
13819520.0018289	0.00424639543006419	1
13818000	0.00350718397610056	1
13816055	0.00308075423395371	0
13795255	0.00467686621289545	0
13787143.8421296	0.00175827818837795	0
13747981.3538214	0.0881750797171099	0
13731742	0.00249970494634419	0
13726325	0.0028750720056887	0
13688513	0.00448741438146163	0
13685800	0.00508523561613078	0
13657645	0.00309027803219241	0
13655000	0.00920003748826574	1
13643029.3876464	0.00407575983795587	0
13639934.6182853	0.00184276940950796	0
13602015	0.0113113061408154	0
13590738.296921	0.00403580027125316	0
13586753	0.00173279098245447	0
13570000	0.00914510199305483	1
13559426.316885	0.0086451107667144	0
13541350.1834412	0.00204931276989559	0
13536043.3827967	0.0017262277301071	0
13511000	0.0133800631119129	1
13503062	0.00397798322016604	0
13481722	0.00171914574927869	0
13472000	0.00341875159311195	1
13465063	0.00242285736231845	0
13461489	0.0371177011589539	0
13459658.1293698	0.00171656906971573	0
13449915.5417201	0.00757649694601534	0
13437151	0.00171371715827744	0
13370724	0.00872919362491437	1
13359909.5707665	0.013561654088939	0
13348016.1619907	0.00452510008006898	0
13344682	0.0156765044350797	0
13297840	0.00662776910527021	0
13268224.0400861	0.00169203139149104	0
13241386	0.00168681283089942	0
13226702	0.0109995333525966	0
13222817	0.00168623248180554	0
13181847.8087046	0.00168115161667853	0
13162466.2230155	0.00571473203412822	0
13120323	0.0229095363460062	0
13113564	0.00884325432550457	0
13109439.9347567	0.00783188071744095	0
13098744	0.0142601219637372	0
13083897	0.0029194264314569	0
13059183.8148765	0.0149076044291439	0
13052540	0.00378413385026573	1
13047424.8317345	0.0186446114577765	0
13041041	0.00310465185081294	0
13039000	0.00390735360927635	1
13035000	0.0797035004395356	1
13006731	0.00165882066140752	0
13000000	0.00165796421011695	0
12820000	0.00863935037753127	1
12811000	0.00383942926940313	1
12763740	0.00525854295819079	1
12668000	0.00321483376994688	1
12652000	0.00379092468984121	1
12494443.256292	0.0186801359624167	1
12425000	0.0094380895068626	1
12335030	0.01959263093223	1
12056000	0.00305964505175795	1
12032274.0635079	0.00810695498384227	1
11480000	0.00773450416902173	1
11432400	0.00335471424797964	1
11377000	0.00288836608294095	1
11100000	0.0074792023516001	1
11028000	0.0614602435049192	1
10910000	0.00735182005830089	1
10870062.671917	0.00732351957914462	1
10630000	0.00716436571134755	1
10438566.7645332	0.00792956968815929	1
10423000	0.0581624697437547	1
10350519.9212646	0.0577448214254326	1
10334681.7411357	0.031249340043032	1
10305000	0.00694427152345863	1
10110000	0.00768189339340485	1
10106000	0.00768040987111962	1
10046000	0.00301075270301378	1
10001131.4932826	0.00759938812928123	1
9900000	0.00667064362777439	1
9831000	0.00294568829655489	1
9798000	0.00248757326401739	1
9747000	0.00247455641216839	1
9710000	0.0412560656360213	1
9647593	0.00279549024113746	1
9647000	0.00244830881584875	1
9515000	0.00641102880935924	1
9468000	0.00283750566425959	1
9450000	0.00718184974164749	1
9430000	0.0400638886626502	1
9365940	0.0123746037620449	1
9309000	0.0580392909951739	1
9200000	0.00698847747930182	1
9194000	0.0514585463726189	1
9174000	0.00232900226473158	1
9136000	0.0375265204688808	1
9000000	0.0382420044724155	1
8968658.6634903	0.00887599975916037	1
8952844.249239	0.00862460186936041	1
8952600	0.00886388320834468	1
8952600	0.008866073046407	1
8952600	0.00886427369406857	1
8952600	0.00886708788274317	1
8952600	0.00886485068213663	1
8952600	0.00886191771073457	1
8952600	0.00886674008332551	1
8952600	0.00886598380749945	1
8952600	0.0088644400381349	1
8952600	0.00886308493171765	1
8952600	0.00885896747049777	1
8952600	0.00886410801386218	1
8952600	0.00886570734454387	1
8952600	0.00886694179332177	1
8952600	0.00886682276255839	1
8952600	0.00886517413560802	1
8952600	0.00886573987071262	1
8952600	0.00886501287469355	1
8952600	0.00886744948480963	1
8952600	0.00886671439126637	1
8839000	0.00224431150462583	1
8738000	0.00261866735002363	1
8730000	0.0058845770177262	1
8730000	0.00588469179577531	1
8724000	0.00221480660720663	1
8634000	0.00656078338873144	1
8610000	0.00580309184298875	1
8605980	0.00267619531934932	1
8603000	0.00579891582045804	1
8420000	0.00213796758859317	1
8410000	0.00566891323639197	1
8313138	0.00248510757708605	1
8263163.17170501	0.00515303061372692	1
8223000	0.0517000620528481	1
8173000	0.00550781450888734	1
8149000	0.00549357444801009	1
8140000	0.0054863288918713	1
8100000	0.00242744765868399	1
8099000	0.00615372523660597	1
8094000	0.00242568193055928	1
8030000	0.00541095358851007	1
7961000	0.00238592986759056	1
7923020	0.00232886674339073	1
7867000	0.00199725323509758	1
7827000	0.00527549616015838	1
7748000	0.00232208221292732	1
7710000	0.00519631533889783	1
7702000	0.00519142993365844	1
7689582.25596267	0.00542987521040619	1
7625000	0.00228430938870308	1
7598000	0.0426820453250226	1
7595000	0.0480858427001529	1
7453000	0.00223373597299254	1
7406000	0.00188036406622176	1
7394000	0.00221598589934127	1
7379000	0.0468261274175593	1
7370000	0.00187108009469801	1
7333000	0.0021976772324428	1
7256000	0.00217452360806987	1
7166000	0.00544536759737092	1
7139000	0.00481140124276824	1
7091000	0.0021252936777483	1
7038000	0.00178614964158366	1
6981190	0.00207341825124231	1
6950875.21684794	0.0021636019259684	1
6936240	0.00359546341316034	1
6920000	0.00175714330066429	1
6918000	0.00525820805160538	1
6899000	0.00465042090736368	1
6895646.04151406	0.00542114255779243	1
6888000	0.00464293304269775	1
6864129.5878046	0.00688905081997301	1
6786000	0.00457390571707574	1
6781000	0.00172159572934472	1
6763000	0.00455919266368794	1
6746580	0.00215407654380626	1
6711439.23917323	0.043071142031078	1
6703810	0.00351390082924564	1
6646000	0.00199180499455779	1
6555000	0.0369140449545603	1
6496040	0.00146661277366156	1
6325000	0.0062657720107242	1
6322000	0.0268706705268142	1
6214000	0.0010579275186533	1
6200000	0.00185828294121904	1
6180000	0.00416419225350388	1
6087000	0.00154552018212487	1
6009000	0.0388512952078757	1
5959000	0.00178591192089961	1
5897000	0.00149655611571049	1
5875000	0.0380799038873118	1
5790000	0.0326617985534691	1
5780000	0.00389590158111838	1
5716698.63717816	0.00176332389139603	1
5713000	0.00145049620964369	1
5700000	0.00384240127678604	1
5700000	0.00170841472776374	1
5698674.61475756	0.00170738570489531	1
5683000	0.00170284269743701	1
5651000	0.00429341549420362	1
5606000	0.0365199848680718	1
5560000	0.023632066831049	1
5539000	0.00140594385736856	1
5480000	0.00369370617975844	1
5471000	0.0165858787823475	1
5454000	0.00138481625545127	1
5442000	0.00163102007148114	1
5353000	0.00135929328643274	1
5344000	0.00160151587178094	1
5275780.7413927	0.00260159444772301	1
5170000	0.00348495236979691	1
5102200	0.00343969858708986	1
5090000	0.00343082302152144	1
5014000	0.00127300251370501	1
5000000	0.0212560569304444	1
4930270	0.00127727880821403	1
4921000	0.032537905158833	1
4870000	0.00328309354799719	1
4870000	0.00328298517535758	1
4666000	0.00139807444018537	1
4660217.76416092	0.00138491914795717	1
4640300	0.0262566603201944	1
4640300	0.0262574088396183	1
4640300	0.0262579841779079	1
4640300	0.0262586038953201	1
4640300	0.0262577302930151	1
4640300	0.0262589263866483	1
4640300	0.0262579497932455	1
4640300	0.0262529274149152	1
4640300	0.0262582993533377	1
4640300	0.0262549481351517	1
4640300	0.0262564049974422	1
4640300	0.0262542862648477	1
4640300	0.0262549819090696	1
4583000	0.00348341711589535	1
4579000	0.00453742477048781	1
4499289.69354531	0.00341927033277518	1
4370000	0.00294618783596809	1
4257895.66327845	0.00278844537793956	1
4217000	0.0284373972960501	1
4170000	0.0103581429467085	1
4145000	0.028027527704407	1
4136000	0.0279705098704497	1
4133000	0.0279574620941255	1
4100000	0.00276298085480102	1
4032200	0.00271803582150149	1
4002200	0.00269842359377111	1
4002200	0.00269821021400573	1
4001140	0.00128052797214097	1
3934831.98959031	0.00228568523557219	1
3900000	0.000483550919955081	1
3900000	0.000990402468557559	1
3846000	0.000976760164079471	1
3817000	0.00114395429407932	1
3784000	0.0259235863180491	1
3701000	0.0011093067338497	1
3694000	0.00110713624659524	1
3675000	0.0011012182844091	1
3664000	0.0010977983349895	1
3658559	0.00265369128645601	1
3653000	0.0251574618036305	1
3632400	0.0250452326570114	1
3632400	0.0250473016967373	1
3632400	0.02504652564435	1
3632400	0.0250469892825713	1
3632400	0.0250447516865201	1
3632400	0.0250308256763274	1
3632400	0.025047423022627	1
3632400	0.0250428620357883	1
3632400	0.0250458597573005	1
3632400	0.0250442196742791	1
3632400	0.0250448639129681	1
3622169.08151345	0.00240668536542098	1
3562109.03164487	0.0199041958654378	1
3544400	0.00090011185550935	1
3531145.08308078	0.00111556226787525	1
3530000	0.00237982964771518	1
3413000	0.000866701964484181	1
3379000	0.00101276280811396	1
3370000	0.00227231604378164	1
3370000	0.00227200939545476	1
3302223.92906275	0.00222774471706732	1
3300449.31959772	0.000969348528886861	1
3299000	0.000837753979677437	1
3275000	0.000981627006189795	1
3265000	0.000978631136882634	1
3247000	0.00321566339054732	1
3215000	0.000963637119547364	1
3180001.21982285	0.00214401083365785	1
3178000	0.000952524731481933	1
3115000	0.0220349589564255	1
3103025.72417259	0.00453816617503584	1
3100000	0.00235693749171196	1
3090000	0.00208312208234015	1
3070000	0.000362323079111122	1
3061000	0.00077726847039567	1
3046000	0.0172970276495358	1
3019000	0.000904883593039091	1
3002030	0.00097032234476577	1
2999000	0.00228004343151033	1
2938980	0.00376345134782224	1
2934000	0.000879382185266628	1
2900000	0.000869205742955405	1
2893000	0.0164368634787265	1
2866000	0.000858999276622669	1
2865197.24435453	0.0205809954998773	1
2789000	0.00276365787162344	1
2767681.23427171	0.000884975479034415	1
2653000	0.000673726219867957	1
2634012.24893332	0.0020024774123722	1
2616000	0.000934394414699726	1
2561000	0.00194727300006086	1
2514000	0.000638356016051965	1
2502960	0.00888260192882917	1
2500000	0.00168516600604169	1
2486000	0.0007451282736383	1
2476000	0.000628613256468292	1
2470000	0.00166538069040255	1
2443380	0.000949690357010698	1
2442000	0.00164633094656817	1
2400000	0.0178800746469039	1
2381000	0.000713656110650434	1
2380000	0.00180975594582809	1
2299150	0.000892093209671112	1
2284000	0.000579969043733691	1
2280000	0.00153722020788849	1
2196010	0.000707053221795529	1
2174000	0.000651514923734603	1
2161000	0.000548743739472182	1
2150000	0.000274169922868974	1
2138000	0.000640844802298876	1
2093000	0.00062731571641857	1
2090000	0.00158935192429814	1
2084505.66017198	0.0015832187995338	1
2070000	0.000739375516046697	1
2050000	0.00052068597548696	1
2040000	0.000285343161720185	1
2036000	0.0115898059280172	1
2030000	0.000608410253662155	1
2020000	0.0114998218344837	1
1991040	0.000719094965671451	1
1970000	0.00132810948304333	1
1960000	0.000587489369884229	1
1936000	0.000491614828708926	1
1918000	0.000574879598957829	1
1905010	0.000794922187055287	1
1890000	0.00127426255503209	1
1888000	0.000565900069009144	1
1883000	0.000564403267619857	1
1878000	0.00186116869153303	1
1802000	0.0136176102334819	1
1763000	0.000528421222340697	1
1759000	0.000446612002772748	1
1749000	0.000356098228672648	1
1728000	0.000438819514858364	1
1714000	0.000435303942400643	1
1677000	0.000502624869615378	1
1646000	0.000493373001031303	1
1634000	0.000489728887463221	1
1633000	0.000489473846624343	1
1628000	0.00161280106717347	1
1554000	0.00055484512395804	1
1543000	0.0087948936548021	1
1516720	0.000838473765073433	1
1514809.33879444	0.00150021680165745	1
1511000	0.000452906807687333	1
1500000	0.0004817299681074	1
1488467.73924398	0.00630736327663665	1
1488000	0.000445990563755482	1
1486000	0.000445411874416324	1
1472000	0.00111933621358915	1
1456000	0.000436403025720861	1
1438000	0.0108663423747276	1
1428000	0.000419145533936841	1
1411000	0.00804340488701517	1
1406030	0.000510386804280009	1
1405000	0.000421094359378536	1
1383000	0.000414523012749345	1
1381611.68736571	0.00117488742764908	1
1379000	0.00041330007133513	1
1363000	0.000346106441748913	1
1356000	0.000406405416774132	1
1352000	0.00770858849566006	1
1331000	0.000337996036822408	1
1325000	0.010015996452124	1
1323702.01524816	0.000395711128957806	1
1318000	0.00130607540087449	1
1301000	0.00741930623501386	1
1271000	0.00038096856376787	1
1258000	0.000377071144392567	1
1239000	0.000146390351507252	1
1189000	0.000903907458893291	1
1186000	0.00676519424066068	1
1170000	0.0066742948950102	1
1150000	0.000344698019419345	1
1101000	0.000837223373126033	1
1100000	0.00627657967499804	1
1090000	0.00108040370639751	1
1078000	0.00814975972839397	1
1072000	0.00810371062333449	1
1040000	0.000702492445077926	1
990000	0.000296746053001348	1
982000	0.000294342721295568	1
971000	0.00554189542135546	1
965000	0.000650556405787632	1
892014.328462369	0.0021970297501896	1
888177.716037937	0.000260232687107261	1
878075.048267214	0.00236837051630617	1
863000	0.00492671971197391	1
827000	0.000247872577313011	1
821000	0.000813859012067082	1
800000	0.00391179663245089	1
767000	0.000760205758146413	1
730000	0.000723500417259246	1
719590	0.000209609914180681	1
688000	0.00020622187165984	1
651000	0.000195116320249746	1
614000	0.00350722535799442	1
589000	0.000176548652628633	1
576000	0.000570889597153943	1
560000	0.000555022735980357	1
519000	0.000394663955246688	1
517000	0.000512306118438859	1
502000	0.000381713672961892	1
489000	0.00279415232173774	1
468000	0.000118859399987283	1
465000	0.000353595789897812	1
463000	0.00264555285170651	1
443000	0.000336875313224729	1
434710	0.000126627268630246	1
409620	0.000119314160938148	1
407000	0.00232591014783588	1
392000	0.000298101728163254	1
387000	0.000383473565605663	1
364000	0.000276809574537874	1
364000	4.64229220769988e-05	1
348000	4.43816949365881e-05	1
325000	0.000247139908682032	1
312000	0.000309216399589236	1
284000	0.00120803840388053	1
231000	0.000228940851917228	1
223000	2.63479273225738e-05	1
214641.957039122	0.00967380803640649	1
199000	0.000197228368537384	1
185000	0.00139929586143884	1
152000	0.000150648404273254	1
103000	0.000102093593041976	1
87000	8.62362461935918e-05	1
84000	2.13089671019792e-05	1
58000	5.74715147370374e-05	1
57000	5.64848215363481e-05	1
52919.0171592534	0.000237761973397227	1
40000	1.01577902801796e-05	1
28000	0.000156807479431439	1
23000	2.27946390694676e-05	1
15000	4.49596891639161e-06	1
3000	7.61926361832412e-07	1
2000	1.98233048540563e-06	1
1000	2.99749194062994e-07	1
37.5435247714013	1.91426949978273e-08	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1
0	0	1


==> data/bankCountHist.csv <==
c0	c1	c2	c3	c4	c5	c6
54939	37079	11460	2622	578	184	57


==> data/dr-sorted.txt <==
name	onace	bank	debtrank
 	 	1	0.725696708674403
 	 	1	0.605243515672722
 	 	1	0.566916996243317
 	 	1	0.485602247314409
 	 	1	0.456769887261656
 	 	1	0.449625032758485
 	 	1	0.443024570973869
 	 	1	0.412051247988025
 	 	1	0.399329199160357
BRAU UNION AG	M70100	0	0.398965500612299
 	 	1	0.37705156078934
Oberbank KB Leasing Gesellschaft m.b.H.	K64910	0	0.365537809392172
 	 	1	0.327394467920185
Energie AG Oberösterreich	K64200	0	0.324668988029731
ÖBB-Infrastruktur Aktiengesellschaft	M71100	0	0.320948216615467
 	 	1	0.306804380407211
Gemeinnützige Salzburger Wohnbaugesellschaft m.b.H.	F41200	0	0.304239452280049
HETA Leasing Kärnten GmbH & Co KG	K64910	0	0.28948312066447
OMV Aktiengesellschaft	M70100	0	0.287280372480175
 	 	1	0.286543560116659
 	 	1	0.283002868660747
 	 	1	0.281741593706411
 	 	1	0.280638063338294
 	 	1	0.273983354778578
 	 	1	0.271843374872895
 	 	1	0.270403063837076
HETA Grund- und Bau-Leasing GmbH	L68310	0	0.266184435172891
 	 	1	0.259435596072533
 	 	1	0.255112838574939
 	 	1	0.253587451114099
 	 	1	0.250682947271932
 	 	1	0.244536127109748
Volksbanken Holding eGen	K64200	0	0.241725692914335
 	 	1	0.24119041988181
 	 	1	0.238363428904225
 	 	1	0.235016451687951
 	 	1	0.234028000978046
 	 	1	0.233593980338845
 	 	1	0.23256400807412
 	 	1	0.22787877332653
 	 	1	0.227672720549875
Bundesimmobiliengesellschaft m.b.H.	L68320	0	0.227436423669276
 	 	1	0.227151238587629
 	 	1	0.224681577826278
 	 	1	0.224190144967014
 	 	1	0.224142265510358
 	 	1	0.223698510694142
 	 	1	0.222893570788924
 	 	1	0.222594563717898
Telekom Finanzmanagement GmbH	K66190	0	0.222568043074237
 	 	1	0.221212332681494
 	 	1	0.220310711176426
 	 	1	0.217270618101296
 	 	1	0.217128136174183
 	 	1	0.216638425973986
Landesimmobilien-Gesellschaft mbH	L68320	0	0.215580980195995
Steiermärkische Krankenanstaltengesellschaft m.b.H.	Q86100	0	0.215543308847894
Landes-Immobilien GmbH	L68320	0	0.214159254751601
 	 	1	0.21410077870098
WAG Wohnungsanlagen Gesellschaft m.b.H.	F41209	0	0.213445286877273
 	 	1	0.210734330224597
 	 	1	0.209934877442287
 	 	1	0.208686733886617
 	 	1	0.208567449071805
 	 	1	0.207211774735323
 	 	1	0.206520756690804
 	 	1	0.206167678948406
OÖ Landesholding GmbH	M70100	0	0.205124657880463
 	 	1	0.204363185155296
 	 	1	0.203276024553455
 	 	1	0.194544366115417
Innsbrucker Immobilien GmbH & CoKG	L68320	0	0.192571571992087
 	 	1	0.191942530449771
Stanglwirt GmbH	I55101	0	0.191031977580381
 	 	1	0.189902245193252
 	 	1	0.189191926223692
Raiffeisen-Leasing Anlagen und KFZ Vermietungs GmbH	N77111	0	0.181928103635708
 	 	1	0.179437380738308
 	 	1	0.178293827843204
 	 	1	0.169829340245197
 	 	1	0.169773237429367
 	 	1	0.16731628827972
 	 	1	0.166568491791076
ÖBB-Personenverkehr Aktiengesellschaft	H49000	0	0.166508522109174
 	 	1	0.16541033563499
 	 	1	0.161896851215921
 	 	1	0.158857140392464
 	 	1	0.156607459627202
 	 	1	0.156507341657514
 	 	1	0.156219311429162
VERBUND AG	M70100	0	0.154617145584285
 	 	1	0.153820105630899
EWA Energie- und Wirtschaftsbetriebe St. Anton GmbH	G47540	0	0.152990138981001
 	 	1	0.149839889125199
 	 	1	0.149386290877978
 	 	1	0.149239219494845
 	 	1	0.147889206906767
VB Leasing Finanzierungsgesellschaft m.b.H.	K64910	0	0.147839719891224
 	 	1	0.147796068128169
Novartis Austria GmbH	M70100	0	0.143952463864335
SPAR Österreichische Warenhandels-Aktiengesellschaft	G46390	0	0.143949122203918
 	 	1	0.143475219337037
 	 	1	0.141390267405727
 	 	1	0.137255009956009
Vorarlberger Landesbank-Holding	K66120	0	0.137055144805513
 	 	1	0.136147487779973
 	 	1	0.135601188015484
 	 	1	0.134994062871467
 	 	1	0.134479799600219
voestalpine AG	M70100	0	0.129029856779592
 	 	1	0.128835820336482
 	 	1	0.12769090110014
 	 	1	0.125344105439555
Stadt Hall in Tirol Immobilien GmbH	L68320	0	0.12450602074351
 	 	1	0.123605888618189
 	 	1	0.123186203598604
 	 	1	0.122540633183512
 	 	1	0.122092497886751
 	 	1	0.12144226372895
 	 	1	0.121229733130191
 	 	1	0.120736744687473
 	 	1	0.119247005157985
RL Flussschifffahrts GmbH & Co KG	N77390	0	0.11782480763595
 	 	1	0.11760742055297
 	 	1	0.116617724794845
 	 	1	0.116556749323669
VERBUND Hydro Power GmbH	D35110	0	0.113779581713854
 	 	1	0.113504238728541
Fritz Egger Gesellschaft m.b.H.	K64200	0	0.110682636537232
Flughafen Wien Aktiengesellschaft	H52230	0	0.110668674039165
 	 	1	0.11054282278527
Telekom Austria Aktiengesellschaft	M70100	0	0.110451970074531
 	 	1	0.109701668756887
 	 	1	0.109420033439606
 	 	1	0.108379216002761
Alpha FD GmbH	K64200	0	0.107716939652604
HKM Beteiligungs GmbH	K64200	0	0.107402054019859
 	 	1	0.106260330403363
 	 	1	0.105385787416581
 	 	1	0.105275205695585
 	 	1	0.103057599378146
Remus & Sebring Holding GmbH	M70100	0	0.102467327552791
 	 	1	0.102337516781195
 	 	1	0.102161642953325
 	 	1	0.101562216423847
 	 	1	0.100965410279467
 	 	1	0.100933521596775
Volksbank Salzburg Leasing Gesellschaft m.b.H.	K64910	0	0.100321874527002
 	 	1	0.0983800469211501
 	 	1	0.0978955020456518
 	 	1	0.0976013264864194
 	 	1	0.0973550235054595
 	 	1	0.0973104111396189
 	 	1	0.0964135653807266
Borealis AG	K64200	0	0.0940360995597318
ADEG Zell am See GmbH	G46380	0	0.0939386337760744
 	 	1	0.093162477759357
 	 	1	0.0916085686310553
 	 	1	0.0915703969241479
 	 	1	0.0914632867001695
 	 	1	0.0903730074183862
 	 	1	0.0899245994809383
OMV Clearing und Treasury GmbH	S96090	0	0.0890338348878687
 	 	1	0.0884278761971038
Umdasch Group AG	M70100	0	0.088113838240845
 	 	1	0.0877943215395871
 	 	1	0.0876365336662784
 	 	1	0.086859532692573
 	 	1	0.0867623382032459
BTV-Real-Leasing I Gesellschaft m.b.H.	N77320	0	0.0861716689853771
IMMOWEST Beteiligungs GmbH	K64200	0	0.0854587101647102
NOVA HYPO Leasing GmbH	N77111	0	0.0835240723657255
Colpack, Zweigniederlassung Wien der Rheinbraun Brennstoff GmbH	G46710	0	0.0831559302861611
 	 	1	0.0827516427619018
 	 	1	0.0820687713883299
BMW Motoren GmbH	C29100	0	0.0819593697035341
Oberösterreichische Gesundheits- und Spitals-AG	O84120	0	0.0818682863417035
HYPO ALPE-ADRIA-BETEILIGUNGEN GMBH	M70100	0	0.0815485508712867
 	 	1	0.0810936948091043
 	 	1	0.080168291541452
 	 	1	0.0797753630602392
ÖBB-Finanzierungsservice GmbH	M70220	0	0.0796727649898466
 	 	1	0.0796658896246579
KONKRETA Beteiligungsverwaltungs GmbH	K64200	0	0.0784579893225278
 	 	1	0.0780345397473676
 	 	1	0.0779706615554063
UniCredit Global Leasing Export GmbH	K64910	0	0.0766155273700823
OBERBANK LEASING GESELLSCHAFT MBH.	K64910	0	0.0762824393638929
 	 	1	0.0745691972973794
Infineon Technologies Austria AG	C26110	0	0.0741249672907971
EVN AG	D35110	0	0.0740963261743575
 	 	1	0.0725965298387657
Österreichische Wohnbaugenossenschaft gemeinnützige reg.	F41200	0	0.0707680839119728
 	 	1	0.0703989204583913
Hypo Alpe-Adria-Immobilien GmbH	L68209	0	0.0703505287047515
 	 	1	0.0697817576963015
Hutchison Drei Austria GmbH	J61200	0	0.0696469369924354
Sparkassen Leasing Süd GmbH & Co KG	K64910	0	0.0694170067678687
 	 	1	0.0692628839852218
 	 	1	0.068690735563074
 	 	1	0.0683615160291147
 	 	1	0.0677695615594267
BRP Holdings (Austria) GmbH	M70100	0	0.0667717090308378
RHI AG	C23200	0	0.0664538077528491
 	 	1	0.0658558419901977
BTV-Anlagenleasing 1 GmbH	K64910	0	0.0656941467385715
Europolis GmbH	M70100	0	0.0650841349811812
Sappi Papier Holding GmbH	M70100	0	0.0648450949183701
 	 	1	0.0645980547319724
 	 	1	0.06424523806207
 	 	1	0.0641120863137402
VB-Leasing International Holding GmbH	M70100	0	0.0639403215763927
 	 	1	0.0638093139731031
VERBUND-Finanzierungsservice GmbH	M70100	0	0.0632042355359601
GWG - Gemeinnützige Wohnungsgesellschaft der Stadt Linz GmbH	F41100	0	0.0624804578060455
Wienerberger Finanz Service GmbH	M70100	0	0.0616476747946927
T-Mobile Austria Holding GmbH	K64200	0	0.0608872235539548
 	 	1	0.0603860716442006
 	 	1	0.0603387985558251
 	 	1	0.0599396566531468
 	 	1	0.0597809229998361
Felbermayr GmbH	L68320	0	0.0584052254413276
Fisser-Bergbahnen Gesellschaft m.b.H.	H49391	0	0.0577393865274283
LINZ AG für Energie, Telekommunikation, Verkehr und Kommunale Dienste	M70100	0	0.0576002670780907
 	 	1	0.057110723071222
i + R Gruppe GmbH	M70100	0	0.0569831003295332
BTV-Anlagenleasing 3 Gesellschaft m.b.H.	K64910	0	0.0553671265271764
 	 	1	0.0545137785504162
 	 	1	0.0543281596638877
TIGAS-Erdgas Tirol GmbH	D35230	0	0.0537911822120482
 	 	1	0.0534270688809068
 	 	1	0.0532587589444868
 	 	1	0.0528249484283103
IMMOEAST Beteiligungs GmbH	M70100	0	0.0525544957460449
Raiffeisen-Leasing Mobilien und KFZ GmbH	N77111	0	0.0518294134030903
 	 	1	0.0512460686774383
Hammerer Aluminium Industries GmbH	G46900	0	0.0506709868565499
 	 	1	0.0498355251852925
 	 	1	0.0495411718966783
SIG Austria Holding GmbH	M70100	0	0.049476035270877
 	 	1	0.0492619515352036
AURA Wohnungseigentumsgesellschaft m.b.H.	L68100	0	0.048875920969447
 	 	1	0.0482451245280007
Lenzing Aktiengesellschaft	C20600	0	0.0480823403526433
RALT Raiffeisen-Leasing Gesellschaft m.b.H.	L68201	0	0.0475509897525266
Linde Österreich Holding GmbH	K64200	0	0.0474233441858225
 	 	1	0.0470959865280616
Innsbrucker Kommunalbetriebe Aktiengesellschaft	D35130	0	0.0468712570972824
Kärntner Restmüllverwertungs GmbH	E38110	0	0.0468705292296034
Trans Austria Gasleitung GmbH	D35220	0	0.0466701137869471
Generali Leasing GmbH	N77111	0	0.0466470366416371
BIP-Immobilienverwaltung Gesellschaft m.b.H.	L68209	0	0.0463226096406466
Wienerberger AG	K64200	0	0.0462988654849772
GESIBA Gemeinnützige Siedlungs- und Bauaktiengesellschaft	L68320	0	0.0460994380524856
 	 	1	0.0460773856288926
TIBAG BETEILIGUNGEN GmbH	K64200	0	0.0460632475957175
CIAG-Beteiligungen GmbH	K64200	0	0.0460631513967804
Österreichische Salinen Aktiengesellschaft	M70100	0	0.0459406327411594
 	 	1	0.0459369016630013
Rail Cargo Austria Aktiengesellschaft	H49200	0	0.0458533136225397
 	 	1	0.045002985455311
eww ag	C27120	0	0.0445308442191379
 	 	1	0.0443160503233889
 	 	1	0.0441765986249599
WKO Immobilienmanagement GmbH	F41100	0	0.044083760177297
F.J. Elsner Trading Gesellschaft mbH	G46750	0	0.043751326342206
 	 	1	0.0435901739454579
POWER TOWER GmbH	L68320	0	0.0433004818832161
 	 	1	0.0425426319230852
Kwizda Leasing GmbH	N77390	0	0.0424870614651735
DYWIDAG-Systems International GmbH	C22239	0	0.0424306556914692
Steinhoff Europe AG	G46470	0	0.0423068708260061
NOVOMATIC AG	M70100	0	0.0416739924212526
Seilbahn Komperdell Gesellschaft m.b.H.	H49391	0	0.0416526517986248
Heinzel Holding GmbH	K64200	0	0.0415876751822393
 	 	1	0.0415005081246556
 	 	1	0.041313234061724
F. Kaltschmid Hotel GmbH	I55101	0	0.0410286746313127
Hutchison Drei Austria Holdings GmbH	M70100	0	0.0407309910508384
 	 	1	0.0406366234159633
 	 	1	0.0405451706413015
 	 	1	0.0400405574961088
Oberwarter gemeinnützige Bau-, Wohn- und Siedlungsgenossenschaft reg. Gen. m.b.H.	L68100	0	0.0397983241312724
B & C Industrieholding GmbH	K64200	0	0.039672213807712
 	 	1	0.0394346097880766
 	 	1	0.0392471004260728
 	 	1	0.0386706574628145
 	 	1	0.0383279454615093
 	 	1	0.0376423515622387
Sandoz GmbH	C21200	0	0.0374764924960691
 	 	1	0.0371514049008557
SPORTSDIRECT.COM Immobilien GmbH	L68320	0	0.0367587216313437
Meusburger Guntram GmbH	K64200	0	0.0363548998036712
Autobahnen- und Schnellstraßen-Finanzierungs-Aktiengesellschaft	H52212	0	0.0362708444063776
Raiffeisen-Agrar Invest GmbH	K64900	0	0.0359883149735322
 	 	1	0.0359393986013294
 	 	1	0.0358630000416825
Spree Invest Eins GmbH & Co KG	L68100	0	0.0357143134906521
KTM AG	C30910	0	0.035353531551545
 	 	1	0.0352006920269518
STIWA Holding GmbH	M70100	0	0.0350571570564906
 	 	1	0.0349063928914392
TKL VIII Grundverwertungsgesellschaft m.b.H.	L68209	0	0.0348684444754859
Schinac Verwaltungs AG	K64200	0	0.0346830772023239
HYPO IMPULS Mobilien Leasing GmbH	N77330	0	0.0342632623301808
ÖGB Vermögensverwaltungsgesellschaft m.b.H.	K64200	0	0.0341028601602614
 	 	1	0.0339132605086562
Flextronics Holding GmbH	M70100	0	0.0338939445849314
 	 	1	0.0338622390916872
ÖBB-Postbus GmbH	H49310	0	0.0337884947969322
 	 	1	0.0335456547032369
Schwarzmüller Management & Service GmbH	K64200	0	0.0335030219484379
Silvretta Montafon GmbH	H49391	0	0.0334225786518185
Austrian Power Grid AG	C27120	0	0.0334104752555725
 	 	1	0.0333998784629303
 	 	1	0.0333208289613184
DCM DECOmetal GmbH	C24100	0	0.0324577155784807
Salzburger Siedlungswerk Gemeinnützige Wohnungswirtschafts- GmbH	F41100	0	0.0324273870921648
NIKI Luftfahrt GmbH	H51100	0	0.0323191357246863
 	 	1	0.0322619193181517
BTV-Anlagenleasing 2 GmbH	L68209	0	0.0321811865140163
IVM Immobilien Verwaltung & Management GmbH	L68320	0	0.0319742866822003
 	 	1	0.031965629791923
Banner GmbH	C27200	0	0.0318553937711278
 	 	1	0.031180526070773
Zumtobel Lighting GmbH	C27400	0	0.0308390302787204
REXEL Central Europe Holding GmbH	M70100	0	0.0306038502129432
 	 	1	0.0306035935794183
Gruber & Kaja High Tech Metals GmbH	C29320	0	0.0305904459635949
CEESEG Aktiengesellschaft	K64200	0	0.0300310337495641
GREISINGER Fleisch-, Wurst- und Selchwarenerzeugung GmbH	C10130	0	0.0298192215342038
BOE Baumanagement Gesellschaft m.b.H.	F41100	0	0.0295958389224259
WEG Wertpapiererwerbsgesellschaft mbH	N82990	0	0.0294922113122961
SHARP Electronics (Europe) G.m.b.H. Zweigniederlassung Österreich	G46432	0	0.0294073688928308
 	 	1	0.0293269764633827
GLORIT Bausysteme GmbH	C16230	0	0.0292924512064366
TIWAG-Tiroler Wasserkraft AG	D35110	0	0.0290710403374082
Wiener Neustädter Stadtwerke und Kommunal Service GmbH	E38110	0	0.0289840226035512
 	 	1	0.0289054668120874
 	 	1	0.0288467227116645
 	 	1	0.028833378933848
AVZ GmbH	M70100	0	0.0283447093081407
Kärntner Heimstätte Gemeinnützige Bau-, Wohnungsund Siedlungsvereinigung GmbH	L68209	0	0.0283434253247278
GATX Rail Austria GmbH	N77390	0	0.028196253126664
FACC Operations GmbH	C22291	0	0.0281492646945826
FCA Leasing GmbH	N77111	0	0.0281027170183451
EPAMEDIA - EUROPÄISCHE PLAKAT- UND AUSSENMEDIEN GMBH	M73112	0	0.028098343437531
 	 	1	0.0277087517191463
 	 	1	0.0276434919470252
 	 	1	0.0274638105210755
Österreichische Bundesforste AG	A02100	0	0.0274333930097656
Bilfinger Shared Services Österreich GmbH	N82990	0	0.0273289868276698
VoMoNoSi Beteiligungs AG	K64200	0	0.0272729142641893
 	 	1	0.0272657108348407
 	 	1	0.0272653732196127
 	 	1	0.0272650543955023
 	 	1	0.027264724439267
 	 	1	0.0272646884420645
 	 	1	0.0272644586479155
 	 	1	0.0272641221192948
 	 	1	0.0272633384964999
 	 	1	0.0272630711998576
 	 	1	0.0272615813728039
 	 	1	0.0272615460149881
 	 	1	0.0272608531049032
 	 	1	0.0272594305288845
Eaton Holding (Austria) GmbH	K64200	0	0.0272494222993219
WIENER LINIEN GmbH & Co KG	H49311	0	0.0272389667743711
 	 	1	0.0272181818806953
 	 	1	0.0269011841332953
AVL List GmbH	C26510	0	0.0268163456507095
petruswerk Projektentwicklungs- und Liegenschaften GmbH	F41100	0	0.0267942976111567
 	 	1	0.0267408701557593
 	 	1	0.0264350307811567
BAV Bawart Anteilsverwaltung GmbH	K64200	0	0.0263708115998173
Aviso Zeta AG	M70100	0	0.0262462586907833
 	 	1	0.0262120155258091
 	 	1	0.0259526109886242
Grüne Erde GmbH	G47510	0	0.0259040796012835
 	 	1	0.0258889421545204
 	 	1	0.0258395808978964
 	 	1	0.0258394538821775
 	 	1	0.0258391268167012
 	 	1	0.0258386414352037
 	 	1	0.0258379443199998
 	 	1	0.0258372878105418
 	 	1	0.0258369017734817
 	 	1	0.0258367842839417
 	 	1	0.0258362273218831
 	 	1	0.025834806014119
 	 	1	0.0258321145335752
 	 	1	0.0258222051846141
 	 	1	0.0257873577984188
WIENER NETZE GmbH	D35120	0	0.0257849026434488
GWS Gemeinnützige Alpenländische Ges. für Wohnungsbau u. S. m.b.H.	F41100	0	0.0254006345937203
Borealis Agrolinz Melamine GmbH	C20140	0	0.0253993708895815
BUWOG - Bauen und Wohnen Gesellschaft mbH	L68320	0	0.0253908905349434
DIAMOND AIRCRAFT INDUSTRIES GmbH	H52230	0	0.0253124745065239
 	 	1	0.025175833929011
 	 	1	0.0251017662217671
 	 	1	0.025036515110549
HYPO EQUITY Unternehmensbeteiligungen AG	M70100	0	0.0249557293459955
Österreichische Bundesbahnen-Holding Aktiengesellschaft	K64200	0	0.0249258072663258
 	 	1	0.0248641760558702
 	 	1	0.0248266833046627
 	 	1	0.0246095480311259
RB Capital East GmbH	K64200	0	0.0245373051230579
 	 	1	0.0243691345168187
CA Immobilien Anlagen Aktiengesellschaft	L68320	0	0.0243675186181735
Scherb Invest Gesellschaft m.b.H.	N77111	0	0.0242564641125344
Steinhoff Möbel Holding Alpha GmbH	K64200	0	0.0240488537954383
Plus-City Betriebsgesellschaft m.b.H. & Co. KG.	L68201	0	0.0240060586989393
Weyland GmbH	G46731	0	0.0239501382089968
Hotel Theresia Gesellschaft m.b.H.	I55101	0	0.0239177406345726
 	 	1	0.0239147373136337
Eglo Leuchten GmbH	C27400	0	0.0237803051116342
 	 	1	0.0237276272226825
 	 	1	0.0237018780226204
Salzburg AG für Energie, Verkehr und Telekommunikation	D35100	0	0.0234554900754987
 	 	1	0.0232989729613443
 	 	1	0.0231809009756236
 	 	1	0.0227403234804979
Cereca Holding GmbH	M70100	0	0.022530760250392
VA Intertrading Aktiengesellschaft	G46190	0	0.0225228063759688
VIA DOMINORUM Grundstückverwertungs Gesellschaft m.b.H.	R93290	0	0.0223911901278031
S. Spitz Gesellschaft m.b.H.	C10320	0	0.0223731778117214
 	 	1	0.02233522979103
 	 	1	0.0223139798782053
 	 	1	0.0219190806706689
 	 	1	0.0218940841864812
Raiffeisen-Leasing Fuhrparkmanagement Gesellschaft m.b.H.	K64910	0	0.0218906501919293
 	 	1	0.0218750507627986
LINZ STROM GmbH für Energieerzeugung, -handel, -dienstleistung und Telekommunikation	D35110	0	0.0218525242682085
 	 	1	0.0217738540239735
Schachinger Immobilien und Dienstleistungs GmbH & Co KG	G45200	0	0.021701850578105
KIKA Möbel-Handelsgesellschaft m.b.H.	G47599	0	0.0216048685817903
Casinos Austria Aktiengesellschaft	R92002	0	0.021461847958678
Energie Graz GmbH & Co KG	D35110	0	0.0214530386552883
 	 	1	0.0213451923764511
 	 	1	0.0213194808545437
 	 	1	0.0212444840189211
 	 	1	0.0212209105237291
 	 	1	0.0212127764884288
conwert Immobilien Invest SE	L68310	0	0.0211700415287011
OMV Austria Exploration & Production GmbH	B09100	0	0.021117330601256
Bernegger GmbH	C23630	0	0.0209398802459105
Schachermayer-Grosshandelsgesellschaft m.b.H.	G46740	0	0.0207960597544101
 	 	1	0.0206638929252658
 	 	1	0.0206582678336264
 	 	1	0.0206568989291158
 	 	1	0.02065393730911
POLYTEC Holding AG	K64200	0	0.0205569609240074
Red Bull GmbH	C11070	0	0.0205509673190892
Eybl Familien GmbH	M70100	0	0.020537000863068
Schloß Fuschl Betriebe GmbH	I55101	0	0.0204156209525891
 	 	1	0.0203755628064081
 	 	1	0.0203734159614849
 	 	1	0.0203517668886453
AT & S Austria Technologie & Systemtechnik Aktiengesellschaft	C26110	0	0.0203229325557403
Gemeinnützige Industrie-Wohnungsaktiengesellschaft	F41100	0	0.020221674577423
 	 	1	0.020172764421145
 	 	1	0.0200948931992575
 	 	1	0.019984444052466
 	 	1	0.0199604336104382
 	 	1	0.0199238955176525
 	 	1	0.0199227537271538
 	 	1	0.0198895848932151
ATHOS Immobilien Aktiengesellschaft	F41100	0	0.019886419121328
 	 	1	0.0198101465480361
 	 	1	0.0198096247458204
 	 	1	0.0198090067007037
 	 	1	0.019808750121671
 	 	1	0.019737445672692
 	 	1	0.0196455797448368
Raiffeisen Bau Tirol Gesellschaft m.b.H.	H52211	0	0.0195860761671674
 	 	1	0.0195777822121963
Österreichische Lotterien Gesellschaft m.b.H.	R92001	0	0.0195475390958142
 	 	1	0.0195285378886486
 	 	1	0.0195285091549051
 	 	1	0.0195278292436836
 	 	1	0.0195276125063138
 	 	1	0.0194617256969677
Post 002 Finanzierungs GmbH	K64200	0	0.0194255598054583
 	 	1	0.0193715362376228
voestalpine Edelstahl GmbH	M70100	0	0.0193661437612335
 	 	1	0.019256690606334
 	 	1	0.0192462393899133
 	 	1	0.0192460948263346
 	 	1	0.019244673050697
 	 	1	0.0192439252694573
 	 	1	0.0192437251853706
 	 	1	0.0192433681162336
 	 	1	0.0192421967342205
 	 	1	0.0192417008942274
BMW Österreich Holding GmbH	M70100	0	0.0192207373413578
 	 	1	0.0191800843520134
LD-Leasing GmbH	N77111	0	0.0191705066120656
 	 	1	0.0190033597476034
 	 	1	0.0189783223001186
EVN Abfallverwertung Niederösterreich GmbH	E38329	0	0.0188368698801551


==> data/drBalkenBank.csv <==
x	ramsch	label	bank	debtrank
0	1	{}	1	0.713545990719984
1	2	{}	1	0.594774509931227
2	3	{}	1	0.556227903660414
3	4	{}	1	0.474508923079131
4	5	{}	1	0.446254761324913
5	6	{}	1	0.43897381239485
6	7	{}	1	0.433640840938441
7	8	{}	1	0.402948749731495
8	10	{}	1	0.390131353869511
9	11	{}	1	0.370260920998835
10	14	{}	1	0.319937884793686
11	16	{}	1	0.300190273158153
12	20	{}	1	0.28073759933072
13	21	{}	1	0.275355625799791
14	22	{}	1	0.275227672511931
15	23	{}	1	0.2729146908175
16	24	{}	1	0.26695597101044
17	25	{}	1	0.264433814846977
18	26	{}	1	0.264020216833904
19	28	{}	1	0.252227185468988
20	29	{}	1	0.25037213742026
21	30	{}	1	0.248092391661785
22	31	{}	1	0.245027418463748
23	32	{}	1	0.238152908595465
24	33	{}	1	0.235443929629817
25	34	{}	1	0.233914435254854
26	36	{}	1	0.229154481683931
27	37	{}	1	0.228079313258402
28	38	{}	1	0.227545507896012
29	39	{}	1	0.227154797301504
30	40	{}	1	0.223345004384781
31	43	{}	1	0.221587632762812
32	44	{}	1	0.221268946516558
33	45	{}	1	0.219286656838178
34	46	{}	1	0.219247290403936
35	47	{}	1	0.219231705443261
36	48	{}	1	0.219065126308119
37	49	{}	1	0.217852506054358
38	50	{}	1	0.217360020616038
39	51	{}	1	0.215476036938895
40	52	{}	1	0.214428249700058
41	53	{}	1	0.212349922639539
42	54	{}	1	0.211869690805769
43	55	{}	1	0.211070060569695
44	59	{}	1	0.208282232501431
45	61	{}	1	0.205320836525054
46	62	{}	1	0.204544224674967
47	63	{}	1	0.203004050611857
48	64	{}	1	0.202875981750807
49	65	{}	1	0.201053093249005
50	66	{}	1	0.200879900617505
51	67	{}	1	0.200711638729524
52	70	{}	1	0.198281040163742
53	71	{}	1	0.197361469489248
54	72	{}	1	0.188846975907185
55	74	{}	1	0.18702017444875
56	76	{}	1	0.185871043338731
57	77	{}	1	0.184539554675067
58	79	{}	1	0.176010774274131
59	80	{}	1	0.174422667273799
60	81	{}	1	0.169454972158125
61	83	{}	1	0.165393312305533
62	84	{}	1	0.16401840398047
63	85	{}	1	0.163567529759587
64	86	{}	1	0.163335381571263
65	87	{}	1	0.15834271431772
66	89	{}	1	0.152900856526236
67	90	{}	1	0.152554298478469
68	91	{}	1	0.151896077124266
69	92	{}	1	0.150282357803262
70	94	{}	1	0.149915877292759
71	95	{}	1	0.146900228707692
72	97	{}	1	0.146329390809172
73	98	{}	1	0.145456958490871
74	100	{}	1	0.143904246779354
75	101	{}	1	0.143493129364465
76	104	{}	1	0.140299721631209
77	105	{}	1	0.137816916458561
78	106	{}	1	0.134358989623337
79	108	{}	1	0.131863892405665
80	109	{}	1	0.131724858513652
81	110	{}	1	0.131648345855571
82	111	{}	1	0.131278212930783
83	113	{}	1	0.125950404328441
84	114	{}	1	0.124481889681108
85	115	{}	1	0.123190856743593
86	117	{}	1	0.120318004085226
87	118	{}	1	0.119484124329485
88	119	{}	1	0.119468349481854
89	120	{}	1	0.119148337924236
90	122	{}	1	0.118370909142288
91	123	{}	1	0.117979951150612
92	124	{}	1	0.11777243788336
93	125	{}	1	0.116263761749751
94	127	{}	1	0.114250312389054
95	129	{}	1	0.113286261897287
96	130	{}	1	0.11322178523852
97	134	{}	1	0.110260548555619
98	135	{}	1	0.10941438747236
99	138	{}	1	0.107470837180973
100	139	{}	1	0.106990964557153
101	140	{}	1	0.105500172123145
102	143	{}	1	0.103629341389831
103	144	{}	1	0.102662111519665
104	146	{}	1	0.102323390673195
105	147	{}	1	0.100112993111246
106	149	{}	1	0.0995466315228884
107	150	{}	1	0.0994632057242883
108	151	{}	1	0.0992337695406912
109	152	{}	1	0.0986755662199234
110	155	{}	1	0.0976810864983676
111	156	{}	1	0.0966025096239931
112	157	{}	1	0.0950462029697174
113	158	{}	1	0.0949524796584242
114	159	{}	1	0.0949474498781608
115	160	{}	1	0.0943451802287093
116	162	{}	1	0.0937980283054668
117	164	{}	1	0.0906322678471662
118	166	{}	1	0.0892556354561043
119	167	{}	1	0.0890870195123777
120	168	{}	1	0.0889137045762271
121	171	{}	1	0.0875457290112719
122	172	{}	1	0.0874502561907626
123	174	{}	1	0.0859749742203326
124	175	{}	1	0.0855221501602868
125	176	{}	1	0.0851151890761445
126	177	{}	1	0.0844635669658343
127	179	{}	1	0.0840455556735325
128	188	{}	1	0.0804085423428265
129	191	{}	1	0.0797035004395356
130	192	{}	1	0.0787491920669499
131	193	{}	1	0.0777983432040104
132	195	{}	1	0.077203200776671
133	197	{}	1	0.0770339700168418
134	199	{}	1	0.0765915345948345
135	200	{}	1	0.0757998855816865
136	207	{}	1	0.0722484030304794
137	208	{}	1	0.07036820314308
138	213	{}	1	0.0681525589151128
139	214	{}	1	0.0675795553403473
140	215	{}	1	0.0671689095458685
141	216	{}	1	0.0667303475531038
142	217	{}	1	0.0666141051034559
143	220	{}	1	0.065720747130761
144	225	{}	1	0.0636764380684039
145	229	{}	1	0.062723487585836
146	231	{}	1	0.0625939332205219
147	232	{}	1	0.062461042961207
148	235	{}	1	0.0614602435049192
149	238	{}	1	0.0585544200579168
150	239	{}	1	0.0581624697437547
151	240	{}	1	0.0580392909951739
152	241	{}	1	0.0577448214254326
153	246	{}	1	0.0553365587040841
154	247	{}	1	0.05460786643933
155	249	{}	1	0.0527255195747898
156	253	{}	1	0.0517818982878812
157	254	{}	1	0.0517000620528481
158	255	{}	1	0.0514585463726189
159	257	{}	1	0.0507452675690784
160	260	{}	1	0.0489763081243636
161	264	{}	1	0.0480858427001529
162	265	{}	1	0.0478393535452035
163	268	{}	1	0.0468261274175593
164	270	{}	1	0.0467683962615996
165	285	{}	1	0.0451242128941758
166	286	{}	1	0.0448535735822873
167	287	{}	1	0.0442279105953167
168	291	{}	1	0.043071142031078
169	293	{}	1	0.0428407928648189
170	294	{}	1	0.0426820453250226
171	300	{}	1	0.0412560656360213
172	301	{}	1	0.0407862863226046
173	306	{}	1	0.0400638886626502
174	309	{}	1	0.0396043175915042
175	310	{}	1	0.0395614581307051
176	311	{}	1	0.0388512952078757
177	312	{}	1	0.0382420044724155
178	313	{}	1	0.0380799038873118
179	314	{}	1	0.0375265204688808
180	318	{}	1	0.0369140449545603
181	319	{}	1	0.0365199848680718
182	321	{}	1	0.0363301115541257
183	327	{}	1	0.035246549889091
184	329	{}	1	0.0349366019702831
185	334	{}	1	0.0346958166654825
186	340	{}	1	0.0339734501491648
187	345	{}	1	0.0328788802423823
188	346	{}	1	0.0328542648645464
189	347	{}	1	0.0326617985534691
190	349	{}	1	0.032537905158833
191	350	{}	1	0.0325138615310155
192	357	{}	1	0.031249340043032
193	359	{}	1	0.0309946923167424
194	360	{}	1	0.0307356616666929
195	364	{}	1	0.0298611984668274
196	368	{}	1	0.0293834530340839
197	375	{}	1	0.0284373972960501
198	378	{}	1	0.028027527704407
199	379	{}	1	0.0279705098704497
200	380	{}	1	0.0279574620941255
201	388	{}	1	0.0269938039413455
202	390	{}	1	0.0268706705268142
203	392	{}	1	0.0267949355702915
204	395	{}	1	0.0263970388345627
205	396	{}	1	0.0263800383536242
206	398	{}	1	0.026326742935868
207	400	{}	1	0.0262589263866483
208	401	{}	1	0.0262586038953201
209	402	{}	1	0.0262582993533377
210	403	{}	1	0.0262579841779079
211	404	{}	1	0.0262579497932455
212	405	{}	1	0.0262577302930151
213	406	{}	1	0.0262574088396183
214	407	{}	1	0.0262566603201944
215	408	{}	1	0.0262564049974422
216	409	{}	1	0.0262549819090696
217	410	{}	1	0.0262549481351517
218	411	{}	1	0.0262542862648477
219	412	{}	1	0.0262529274149152
220	415	{}	1	0.0259235863180491
221	418	{}	1	0.0257647673415417
222	422	{}	1	0.0252805392401372
223	423	{}	1	0.0252609058011518
224	425	{}	1	0.0251574618036305
225	428	{}	1	0.025047423022627
226	429	{}	1	0.0250473016967373
227	430	{}	1	0.0250469892825713
228	431	{}	1	0.02504652564435
229	432	{}	1	0.0250458597573005
230	433	{}	1	0.0250452326570114
231	434	{}	1	0.0250448639129681
232	435	{}	1	0.0250447516865201
233	436	{}	1	0.0250442196742791
234	437	{}	1	0.0250428620357883
235	438	{}	1	0.0250308256763274
236	439	{}	1	0.0249123447327746
237	443	{}	1	0.0245437563980658
238	444	{}	1	0.0244926947996128
239	448	{}	1	0.0244113751827795
240	449	{}	1	0.0244003393958057
241	452	{}	1	0.0242654078296444
242	453	{}	1	0.024012421463606
243	457	{}	1	0.023632066831049
244	462	{}	1	0.0235039087870551
245	465	{}	1	0.0232551396421892
246	469	{}	1	0.0228280274851419
247	471	{}	1	0.0226186216556641
248	477	{}	1	0.0220349589564255
249	478	{}	1	0.021930849037544
250	479	{}	1	0.0217966316061493
251	484	{}	1	0.0215216351213289
252	485	{}	1	0.0214875179231462
253	488	{}	1	0.0212560569304444
254	489	{}	1	0.0212457546431715
255	493	{}	1	0.0211049220068713
256	494	{}	1	0.0209786445470456
257	496	{}	1	0.0207059728367148
258	497	{}	1	0.0206982031757807
259	499	{}	1	0.0206149588142037
260	500	{}	1	0.0205809954998773


==> data/drBalkenBoth.csv <==
x	label	bank	debtrank
1	{}	1	0.713545990719984
2	{}	1	0.594774509931227
3	{}	1	0.556227903660414
4	{}	1	0.474508923079131
5	{}	1	0.446254761324913
6	{}	1	0.43897381239485
7	{}	1	0.433640840938441
8	{}	1	0.402948749731495
9	BRAU\ UNION\ AG	0	0.393819183217154
10	{}	1	0.390131353869511
11	{}	1	0.370260920998835
12	Oberbank\ KB\ Leasing\  GmbH	0	0.361155384785736
13	Energie\ AG\ Oberösterreich	0	0.320076210557461
14	{}	1	0.319937884793686
15	ÖBB-Infrastruktur\ AG	0	0.313328054137144
16	{}	1	0.300190273158153
17	Gemeinnützige\ Salzburger\ Wohnbaug.\ mbH	0	0.296533621541052
18	OMV\ AG	0	0.28460151324408
19	HETA\ Leasing\ Kärnten\ GmbH\ \&\ Co\ KG	0	0.283983602480772
20	{}	1	0.28073759933072
21	{}	1	0.275355625799791
22	{}	1	0.275227672511931
23	{}	1	0.2729146908175
24	{}	1	0.26695597101044
25	{}	1	0.264433814846977
26	{}	1	0.264020216833904
27	HETA\ Grund-\ und\ Bau-Leasing\ GmbH	0	0.260916484711225
28	{}	1	0.252227185468988
29	{}	1	0.25037213742026
30	{}	1	0.248092391661785
31	{}	1	0.245027418463748
32	{}	1	0.238152908595465
33	{}	1	0.235443929629817
34	{}	1	0.233914435254854
35	Volksbanken\ Holding\ eGen	0	0.233231504887766
36	{}	1	0.229154481683931
37	{}	1	0.228079313258402
38	{}	1	0.227545507896012
39	{}	1	0.227154797301504
40	{}	1	0.223345004384781
41	Bundesimmobilieng.\ mbH	0	0.222787780779306
42	Telekom\ Finanzmanagement\ GmbH	0	0.222076934953483
43	{}	1	0.221587632762812
44	{}	1	0.221268946516558
45	{}	1	0.219286656838178
46	{}	1	0.219247290403936
47	{}	1	0.219231705443261
48	{}	1	0.219065126308119
49	{}	1	0.217852506054358
50	{}	1	0.217360020616038
51	{}	1	0.215476036938895
52	{}	1	0.214428249700058
53	{}	1	0.212349922639539
54	{}	1	0.211869690805769
55	{}	1	0.211070060569695
56	LandesimmobilienGmbH	0	0.209586063521016
57	Steiermärkische\ Krankenanstalteng.\ mbH	0	0.209550079708447
58	Landes-Immobilien\ GmbH	0	0.208882437095971
59	{}	1	0.208282232501431
60	WAG\ Wohnungsanlagen\  GmbH	0	0.208178330371618
61	{}	1	0.205320836525054
62	{}	1	0.204544224674967
63	{}	1	0.203004050611857
64	{}	1	0.202875981750807
65	{}	1	0.201053093249005
66	{}	1	0.200879900617505
67	{}	1	0.200711638729524
68	OÖ\ Landesholding\ GmbH	0	0.199970412601912
69	Marina\ Giori\ Beteiligungsund\ Verwaltungs\ GmbH	0	0.198622990236449
70	{}	1	0.198281040163742
71	{}	1	0.197361469489248
72	{}	1	0.188846975907185
73	Innsbrucker\ Immobilien\ GmbH\ \&\ CoKG	0	0.187742888344
74	{}	1	0.18702017444875
75	Stanglwirt\ GmbH	0	0.18679199797375
76	{}	1	0.185871043338731
77	{}	1	0.184539554675067
78	Raiffeisen-Leasing\ Anlagen\ und\ KFZ\ Vermietungs\ GmbH	0	0.178970284085287
79	{}	1	0.176010774274131
80	{}	1	0.174422667273799
81	{}	1	0.169454972158125
82	ÖBB-Personenverkehr\ AG	0	0.166034962961304
83	{}	1	0.165393312305533
84	{}	1	0.16401840398047
85	{}	1	0.163567529759587
86	{}	1	0.163335381571263
87	{}	1	0.15834271431772
88	VERBUND\ AG	0	0.153182301361605
89	{}	1	0.152900856526236
90	{}	1	0.152554298478469
91	{}	1	0.151896077124266
92	{}	1	0.150282357803262
93	EWA\ Energie-\ und\ Wirtschaftsbetriebe\ der\ Gemeinde\ St.\ Anton\ GmbH	0	0.149975382228058
94	{}	1	0.149915877292759
95	{}	1	0.146900228707692
96	VB\ Leasing\ Finanzierungsg.\ mbH	0	0.146847022530672
97	{}	1	0.146329390809172
98	{}	1	0.145456958490871
99	Raiffeisen-Lagerhaus\ Amstetten\ eGen	0	0.143930567881372
100	{}	1	0.143904246779354
101	{}	1	0.143493129364465
102	SPAR\ Österreichische\ Warenhandels-AG	0	0.142197901596606
103	Novartis\ Austria\ GmbH	0	0.14157687074771
104	{}	1	0.140299721631209
105	{}	1	0.137816916458561
106	{}	1	0.134358989623337
107	Vorarlberger\ Landesbank-Holding	0	0.133252079710895
108	{}	1	0.131863892405665
109	{}	1	0.131724858513652
110	{}	1	0.131648345855571
111	{}	1	0.131278212930783
112	voestalpine\ AG	0	0.127906955249796
113	{}	1	0.125950404328441
114	{}	1	0.124481889681108
115	{}	1	0.123190856743593
116	Stadt\ Hall\ in\ Tirol\ Immobilien\ GmbH	0	0.121448648728625
117	{}	1	0.120318004085226
118	{}	1	0.119484124329485
119	{}	1	0.119468349481854
120	{}	1	0.119148337924236
121	Holzbau\ Maier\ GmbH\ \&\ Co.KG.	0	0.118695128096136
122	{}	1	0.118370909142288
123	{}	1	0.117979951150612
124	{}	1	0.11777243788336
125	{}	1	0.116263761749751
126	RL\ Flussschifffahrts\ GmbH\ \&\ Co\ KG	0	0.115037097089921
127	{}	1	0.114250312389054
128	VERBUND\ Hydro\ Power\ GmbH	0	0.113455922781491
129	{}	1	0.113286261897287
130	{}	1	0.11322178523852
131	Danubius\ Immobilienverwertungs\ GmbH	0	0.112184194004418
132	Fritz\ Egger\  GmbH	0	0.110381552242566
133	Flughafen\ Wien\ AG	0	0.110326753931405
134	{}	1	0.110260548555619
135	{}	1	0.10941438747236
136	Telekom\ Austria\ AG	0	0.109392708852125
137	Lagerhaus\ Technik-Center\ GmbH\ \&\ Co\ KG	0	0.109214049138319
138	{}	1	0.107470837180973
139	{}	1	0.106990964557153
140	{}	1	0.105500172123145
141	Alpha\ FD\ GmbH	0	0.105020699991348
142	HKM\ Beteiligungs\ GmbH	0	0.104612530731413
143	{}	1	0.103629341389831
144	{}	1	0.102662111519665
145	Karl\ Reiter\ Posthotel\ Achenkirch\ GmbH	0	0.102532731431245
146	{}	1	0.102323390673195
147	{}	1	0.100112993111246
148	Remus\ \&\ Sebring\ Holding\ GmbH	0	0.0998277038997034
149	{}	1	0.0995466315228884
150	{}	1	0.0994632057242883
151	{}	1	0.0992337695406912
152	{}	1	0.0986755662199234
153	Hotel\ Trofana\ Royal\ GmbH	0	0.098597031093573
154	Volksbank\ Salzburg\ Leasing\  GmbH	0	0.0978130155010102
155	{}	1	0.0976810864983676
156	{}	1	0.0966025096239931
157	{}	1	0.0950462029697174
158	{}	1	0.0949524796584242
159	{}	1	0.0949474498781608
160	{}	1	0.0943451802287093
161	Borealis\ AG	0	0.0943431132464344
162	{}	1	0.0937980283054668
163	ADEG\ Zell\ am\ See\ GmbH	0	0.0915081782117868
164	{}	1	0.0906322678471662
165	OMV\ Clearing\ und\ Treasury\ GmbH	0	0.0893246501480866
166	{}	1	0.0892556354561043
167	{}	1	0.0890870195123777
168	{}	1	0.0889137045762271
169	VB\ Kärnten\ Süd\ Leasing\ GmbH	0	0.0881750797171099
170	OeMAG\ Abwicklungsstelle\ für\ Ökostrom\ AG	0	0.0879263292346569
171	{}	1	0.0875457290112719
172	{}	1	0.0874502561907626
173	Umdasch\ Group\ AG	0	0.0872510184823286
174	{}	1	0.0859749742203326
175	{}	1	0.0855221501602868
176	{}	1	0.0851151890761445
177	{}	1	0.0844635669658343
178	BTV-Real-Leasing\ I\  GmbH	0	0.0841147099167541
179	{}	1	0.0840455556735325
180	IMMOWEST\ Beteiligungs\ GmbH	0	0.0833839258549105
181	Schalber\ Alois\ GmbH	0	0.0833789966880965
182	THERME\ NOVA\ KÖFLACH\ GmbH\ \&\ CO\ KG	0	0.0813898377723091
183	NOVA\ HYPO\ Leasing\ GmbH	0	0.0811806399859728
184	BMW\ Motoren\ GmbH	0	0.0809482251064456
185	Colpack,\ Zweigniederlassung\ Wien\ der\ Rheinbraun\ Brennstoff\ GmbH	0	0.0808571313589192
186	APCOA\ Parking\ Austria\ GmbH	0	0.0808498610382164
187	Oberösterreichische\ Gesundheits-\ und\ Spitals-AG	0	0.0807005210740826
188	{}	1	0.0804085423428265
189	ÖBB-Finanzierungsservice\ GmbH	0	0.0799121463894649
190	HYPO\ ALPE-ADRIA-BETEILIGUNGEN\ GMBH	0	0.0798959843910315
191	{}	1	0.0797035004395356
192	{}	1	0.0787491920669499
193	{}	1	0.0777983432040104
194	Bergbahnen\ Rosshütte\ Seefeld-Tirol-Reith\ AG	0	0.0776126823807625
195	{}	1	0.077203200776671
196	KONKRETA\ Beteiligungsverwaltungs\ GmbH	0	0.0771000362404319
197	{}	1	0.0770339700168418
198	UniCredit\ Global\ Leasing\ Export\ GmbH	0	0.0768471365201051
199	{}	1	0.0765915345948345
200	{}	1	0.0757998855816865
201	OBERBANK\ LEASING\ GESELLSCHAFT\ MBH.	0	0.0751945115851211
202	Immobilien\ Baden\ GesmbH\ \&\ Co.\ KG	0	0.0742755619458497
203	EVN\ AG	0	0.0738333692814342
204	Infineon\ Technologies\ Austria\ AG	0	0.073224006800696
205	THL\ Therme\ Laa\ a.d.\ Thaya-Projektentwicklungs-\ und\ Errichtungsg.\ mbH	0	0.0730198655064972
206	Leoganger\ Bergbahnen\  GmbH	0	0.0724074700849589
207	{}	1	0.0722484030304794
208	{}	1	0.07036820314308
209	Hutchison\ Drei\ Austria\ GmbH	0	0.0696571921070787
210	Österreichische\ Wohnbaugenossenschaft\ gemeinnützige\ reg.	0	0.0693009932619306
211	Hypo\ Alpe-Adria-Immobilien\ GmbH	0	0.0689271516871366
212	Sparkassen\ Leasing\ Süd\ GmbH\ \&\ Co\ KG	0	0.0684650393178728
213	{}	1	0.0681525589151128
214	{}	1	0.0675795553403473
215	{}	1	0.0671689095458685
216	{}	1	0.0667303475531038
217	{}	1	0.0666141051034559
218	RHI\ AG	0	0.06596310960387
219	BRP\ Holdings\ (Austria)\ GmbH	0	0.065819420620405
220	{}	1	0.065720747130761
221	Sappi\ Papier\ Holding\ GmbH	0	0.065057200820925
222	JDL\ Leasingg.\ mbH	0	0.0649110707579727
223	BTV-Anlagenleasing\ 1\ GmbH	0	0.0641259904739354
224	Skilifte\ Lech\ Ing.Bildstein\  GmbH	0	0.0638999155047657
225	{}	1	0.0636764380684039
226	Bergbahnen\ Skizentrum\ Hochzillertal\  GmbH\ \&\ Co.\ Kommanditg.	0	0.0635406802523192
227	Europolis\ GmbH	0	0.0635116294368153
228	VIVEA\ Bad\ Schönau\ GmbH	0	0.0634339808051283
229	{}	1	0.062723487585836
230	VERBUND-Finanzierungsservice\ GmbH	0	0.0626165200319795
231	{}	1	0.0625939332205219
232	{}	1	0.062461042961207
233	Wienerberger\ Finanz\ Service\ GmbH	0	0.0618358522001342
234	VB-Leasing\ International\ Holding\ GmbH	0	0.0616100081924039
235	{}	1	0.0614602435049192
236	GWG\ -\ Gemeinnützige\ Wohnungsg.\ der\ Stadt\ Linz\ GmbH	0	0.0614006698566195
237	T-Mobile\ Austria\ Holding\ GmbH	0	0.0603182261902477
238	{}	1	0.0585544200579168
239	{}	1	0.0581624697437547
240	{}	1	0.0580392909951739
241	{}	1	0.0577448214254326
242	Felbermayr\ GmbH	0	0.0575972568549658
243	LINZ\ AG\ für\ Energie,\ Telekommunikation,\ Verkehr\ und\ Kommunale\ Dienste	0	0.0570994161707597
244	Fisser-Bergbahnen\  GmbH	0	0.0563647755109747
245	i\ +\ R\ Gruppe\ GmbH	0	0.0553646459340901
246	{}	1	0.0553365587040841
247	{}	1	0.05460786643933
248	BTV-Anlagenleasing\ 3\  GmbH	0	0.0540524758028205
249	{}	1	0.0527255195747898
250	Goldeck\ -\ Flug\  GmbH	0	0.0526645512611882
251	TIGAS-Erdgas\ Tirol\ GmbH	0	0.0525067553058418
252	IMMOEAST\ Beteiligungs\ GmbH	0	0.0520944121646491
253	{}	1	0.0517818982878812
254	{}	1	0.0517000620528481
255	{}	1	0.0514585463726189
256	Raiffeisen-Leasing\ Mobilien\ und\ KFZ\ GmbH	0	0.0509740921781954
257	{}	1	0.0507452675690784
258	Blizzard\ Sport\ GmbH	0	0.0503622574822517
259	Hammerer\ Aluminium\ Industries\ GmbH	0	0.049947475081896
260	{}	1	0.0489763081243636
261	ALPENDORF\ BERGBAHNEN\ AG	0	0.0487807184195912
262	AURA\ Wohnungseigentumsg.\ mbH	0	0.0485865660044455
263	SIG\ Austria\ Holding\ GmbH	0	0.0484308279887079
264	{}	1	0.0480858427001529
265	{}	1	0.0478393535452035
266	Lenzing\ AG	0	0.0478141080598644
267	Linde\ Österreich\ Holding\ GmbH	0	0.0475715560690686
268	{}	1	0.0468261274175593
269	Trans\ Austria\ Gasleitung\ GmbH	0	0.0468219145503648
270	{}	1	0.0467683962615996
271	RALT\ Raiffeisen-Leasing\  GmbH	0	0.0467662737364726
272	Wienerberger\ AG	0	0.0464502516654542
273	Generali\ Leasing\ GmbH	0	0.0462111152886076
274	Kärntner\ Restmüllverwertungs\ GmbH	0	0.0460681394864877
275	BIP-Immobilienverwaltung\  GmbH	0	0.04606273267892
276	GESIBA\ Gemeinnützige\ Siedlungs-\ und\ Bauaktieng.	0	0.0459686298105155
277	Rail\ Cargo\ Austria\ AG	0	0.0457228731218157
278	HETA\ Real\ Estate\ GmbH	0	0.0456918495858488
279	Innsbrucker\ Kommunalbetriebe\ AG	0	0.0456668329714575
280	Bergbahnen\ Nassfeld\ Pramollo\ AG	0	0.0456401159850713
281	Österreichische\ Salinen\ AG	0	0.0455659131834342
282	Dr.\ Helmut\ Rothenberger\ Holding\ GmbH.	0	0.0454181538716387
283	TIBAG\ BETEILIGUNGEN\ GmbH	0	0.0453030831737708
284	CIAG-Beteiligungen\ GmbH	0	0.0453029885623684
285	{}	1	0.0451242128941758
286	{}	1	0.0448535735822873
287	{}	1	0.0442279105953167
288	eww\ ag	0	0.0439056229217238
289	WKO\ Immobilienmanagement\ GmbH	0	0.0433577362978357
290	Landesimmobilieng.\ Kärnten\ GmbH	0	0.0433094141381864
291	{}	1	0.043071142031078
292	F.J.\ Elsner\ Trading\  GmbH	0	0.0430292977804585
293	{}	1	0.0428407928648189
294	{}	1	0.0426820453250226
295	POWER\ TOWER\ GmbH	0	0.0426820132215093
296	Steinhoff\ Europe\ AG	0	0.0424452170934116
297	DYWIDAG-Systems\ International\ GmbH	0	0.0418154196413595
298	Kwizda\ Leasing\ GmbH	0	0.0417859124130606
299	NOVOMATIC\ AG	0	0.0414721381464434
300	{}	1	0.0412560656360213
301	{}	1	0.0407862863226046
302	Heinzel\ Holding\ GmbH	0	0.0407084810480641
303	Seilbahn\ Komperdell\  GmbH	0	0.0406690489420903
304	Hutchison\ Drei\ Austria\ Holdings\ GmbH	0	0.0404302816167002
305	F.\ Kaltschmid\ Hotel\ GmbH	0	0.0401068450508861
306	{}	1	0.0400638886626502
307	B\ \&\ C\ Industrieholding\ GmbH	0	0.0397979260606845
308	Oberwarter\ gemeinnützige\ Bau-,\ Wohn-\ und\ Siedlungsgenossenschaft\ reg.\ Gen.\ mbH	0	0.0396807570000439
309	{}	1	0.0396043175915042
310	{}	1	0.0395614581307051
311	{}	1	0.0388512952078757
312	{}	1	0.0382420044724155
313	{}	1	0.0380799038873118
314	{}	1	0.0375265204688808
315	Sandoz\ GmbH	0	0.0373633618716383
316	Hochstaffl\ Immobilien\ GmbH	0	0.0371244693882962
317	Neuhofer\ Holz\ GmbH.	0	0.0371177011589539
318	{}	1	0.0369140449545603
319	{}	1	0.0365199848680718
320	Oberndorfer\ Druckerei\ GmbH	0	0.0364759069452201
321	{}	1	0.0363301115541257
322	SPORTSDIRECT.COM\ Immobilien\ GmbH	0	0.0362172240022367
323	Autobahnen-\ und\ Schnellstraßen-Finanzierungs-AG	0	0.0358892453759248
324	Handl\ Tyrol\ GmbH	0	0.0358755930608673
325	Meusburger\ Guntram\ GmbH	0	0.0355054129724844
326	Musiktheater\ Linz\ GmbH	0	0.0353920248065671
327	{}	1	0.035246549889091
328	Raiffeisen-Agrar\ Invest\ GmbH	0	0.035223914361091
329	{}	1	0.0349366019702831
330	Spree\ Invest\ Eins\ GmbH\ \&\ Co\ KG	0	0.0349292146182948
331	Adagio\ Leasing\ GmbH	0	0.0348450949596396
332	KTM\ AG	0	0.0347974376244848
333	Schinac\ Verwaltungs\ AG	0	0.0347962331239038
334	{}	1	0.0346958166654825
335	STIWA\ Holding\ GmbH	0	0.0345571763531155
336	TKL\ VIII\ Grundverwertungsg.\ mbH	0	0.0341986607732008
337	HYPO\ IMPULS\ Mobilien\ Leasing\ GmbH	0	0.0341331696393224
338	OÖ\ HYPO-IMPULS\ Leasing\ GmbH	0	0.0341109296865094
339	Flextronics\ Holding\ GmbH	0	0.0340005634024147
340	{}	1	0.0339734501491648
341	ÖGB\ Vermögensverwaltungsg.\ mbH	0	0.0337878476520716
342	ÖBB-Postbus\ GmbH	0	0.0334728213575601
343	Austrian\ Power\ Grid\ AG	0	0.0333154307765205
344	Schwarzmüller\ Management\ \&\ Service\ GmbH	0	0.0329759725181163
345	{}	1	0.0328788802423823
346	{}	1	0.0328542648645464
347	{}	1	0.0326617985534691
348	Silvretta\ Montafon\ GmbH	0	0.0326244385947333
349	{}	1	0.032537905158833
350	{}	1	0.0325138615310155
351	Salzburger\ Siedlungswerk\ Gemeinnützige\ Wohnungswirtschafts-\ GmbH	0	0.0323016724668397
352	DCM\ DECOmetal\ GmbH	0	0.0321639443721926
353	IVM\ Immobilien\ Verwaltung\ \&\ Management\ GmbH	0	0.0317070142317709
354	NIKI\ Luftfahrt\ GmbH	0	0.0316331736783493
355	BTV-Anlagenleasing\ 2\ GmbH	0	0.0314130061570794
356	Biodiesel\ Kärnten\ GmbH	0	0.0313425558448361
357	{}	1	0.031249340043032
358	Banner\ GmbH	0	0.0312362879469765
359	{}	1	0.0309946923167424
360	{}	1	0.0307356616666929
361	Zumtobel\ Lighting\ GmbH	0	0.0303301050481596
362	REXEL\ Central\ Europe\ Holding\ GmbH	0	0.0301673830514718
363	Gruber\ \&\ Kaja\ High\ Tech\ Metals\ GmbH	0	0.0299261442136742
364	{}	1	0.0298611984668274
365	CEESEG\ AG	0	0.0298093040531713
366	JJA\ Kärntner\ Ring\ 8\ Hotelbetriebsg.\ mbH	0	0.0296462452574893
367	GREISINGER\ Fleisch-,\ Wurst-\ und\ Selchwarenerzeugung\ GmbH	0	0.029393835593517
368	{}	1	0.0293834530340839
369	SHARP\ Electronics\ (Europe)\ GmbH\ Zweigniederlassung\ Österreich	0	0.0290356435291356
370	BOE\ Baumanagement\  GmbH	0	0.0288628153186314
371	TIWAG-Tiroler\ Wasserkraft\ AG	0	0.0287146471319728
372	WEG\ Wertpapiererwerbsg.\ mbH	0	0.0287042627102957
373	Wiener\ Neustädter\ Stadtwerke\ und\ Kommunal\ Service\ GmbH	0	0.0285850709200013
374	GLORIT\ Bausysteme\ GmbH	0	0.0284661379729023
375	{}	1	0.0284373972960501
376	AVZ\ GmbH	0	0.0284369555888746
377	Kärntner\ Heimstätte\ Gemeinnützige\ Bau-,\ Wohnungsund\ Siedlungsvereinigung\ GmbH	0	0.0280583453795336
378	{}	1	0.028027527704407
379	{}	1	0.0279705098704497
380	{}	1	0.0279574620941255
381	FACC\ Operations\ GmbH	0	0.0278016561373324
382	GATX\ Rail\ Austria\ GmbH	0	0.0277309410117101
383	FCA\ Leasing\ GmbH	0	0.0276388704418718
384	EPAMEDIA\ -\ EUROPÄISCHE\ PLAKAT-\ UND\ AUSSENMEDIEN\ GMBH	0	0.0275047138636728
385	Österreichische\ Bundesforste\ AG	0	0.0273553629324992
386	Eaton\ Holding\ (Austria)\ GmbH	0	0.027338554138636
387	WIENER\ LINIEN\ GmbH\ \&\ Co\ KG	0	0.0273280049865313
388	{}	1	0.0269938039413455
389	Bilfinger\ Shared\ Services\ Österreich\ GmbH	0	0.0268781710406423
390	{}	1	0.0268706705268142
391	AVL\ List\ GmbH	0	0.0268542070728391
392	{}	1	0.0267949355702915
393	VoMoNoSi\ Beteiligungs\ AG	0	0.0266218967199774
394	Bioenergie\ Kufstein\ GmbH	0	0.0264137464594014
395	{}	1	0.0263970388345627
396	{}	1	0.0263800383536242
397	Aviso\ Zeta\ AG	0	0.0263321092303702
398	{}	1	0.026326742935868
399	petruswerk\ Projektentwicklungs-\ und\ Liegenschaften\ GmbH	0	0.0262751626048211
400	{}	1	0.0262589263866483
401	{}	1	0.0262586038953201
402	{}	1	0.0262582993533377
403	{}	1	0.0262579841779079
404	{}	1	0.0262579497932455
405	{}	1	0.0262577302930151
406	{}	1	0.0262574088396183
407	{}	1	0.0262566603201944
408	{}	1	0.0262564049974422
409	{}	1	0.0262549819090696
410	{}	1	0.0262549481351517
411	{}	1	0.0262542862648477
412	{}	1	0.0262529274149152
413	Leitgöb\ Wohnbau\ BAUTRÄGER\ GMBH	0	0.0260498382036326
414	Fam.\ Peter,\ Hotel\ Weisses\ Rössl\  GmbH	0	0.0260032864986057
415	{}	1	0.0259235863180491
416	WIENER\ NETZE\ GmbH	0	0.0258687153504377
417	BAV\ Bawart\ Anteilsverwaltung\ GmbH	0	0.0258599504498709
418	{}	1	0.0257647673415417
419	Grüne\ Erde\ GmbH	0	0.025528149234218
420	BUWOG\ -\ Bauen\ und\ Wohnen\  GmbH	0	0.0254737378943384
421	DIAMOND\ AIRCRAFT\ INDUSTRIES\ GmbH	0	0.0253928184508869
422	{}	1	0.0252805392401372
423	{}	1	0.0252609058011518
424	HTI\ High\ Tech\ Industries\ AG	0	0.0251737056292264
425	{}	1	0.0251574618036305
426	Borealis\ Agrolinz\ Melamine\ GmbH	0	0.0251100618229395
427	Hotel\ Arlberg\ Komm.Rat\ Johann\ Schneider\  GmbH	0	0.0250501493517823
428	{}	1	0.025047423022627
429	{}	1	0.0250473016967373
430	{}	1	0.0250469892825713
431	{}	1	0.02504652564435
432	{}	1	0.0250458597573005
433	{}	1	0.0250452326570114
434	{}	1	0.0250448639129681
435	{}	1	0.0250447516865201
436	{}	1	0.0250442196742791
437	{}	1	0.0250428620357883
438	{}	1	0.0250308256763274
439	{}	1	0.0249123447327746
440	GWS\ Gemeinnützige\ Alpenländische\ Ges.\ für\ Wohnungsbau\ u.\ S.\ mbH	0	0.0248677675783779
441	Österreichische\ Bundesbahnen-Holding\ AG	0	0.0248548995567127
442	RB\ Capital\ East\ GmbH	0	0.0246155583197454
443	{}	1	0.0245437563980658
444	{}	1	0.0244926947996128
445	Wohnungseigentum\ ,\ Tiroler\ gemeinnützige\ Wohnbaug.\ mbH	0	0.0244828661149902
446	Troger-Holz\  GmbH	0	0.0244490002342265
447	CA\ Immobilien\ Anlagen\ AG	0	0.0244471887466462
448	{}	1	0.0244113751827795
449	{}	1	0.0244003393958057
450	Schäcke\ Elektrogroßhandelsg.\ mbH	0	0.0243860468037485
451	HYPO\ EQUITY\ Unternehmensbeteiligungen\ AG	0	0.0242887501552266
452	{}	1	0.0242654078296444
453	{}	1	0.024012421463606
454	Plus-City\ Betriebsg.\ mbH\ \&\ Co.\ KG.	0	0.0238848788163208
455	Hotel\ Krallerhof\ Altenberger\  G.mit\ beschränkter\ Haftung\ \&\ Co\ KG	0	0.0238790953443024
456	Scherb\ Invest\  GmbH	0	0.0238747496923373
457	{}	1	0.023632066831049
458	Hotel\ Theresia\  GmbH	0	0.0236099626063207
459	Wietersdorfer\ Finanz\ und\ Beteiligungs\ GmbH	0	0.0235969609093629
460	Weyland\ GmbH	0	0.0235726565488668
461	Eglo\ Leuchten\ GmbH	0	0.02350777567531
462	{}	1	0.0235039087870551
463	Steinhoff\ Möbel\ Holding\ Alpha\ GmbH	0	0.0234649904297105
464	Salzburg\ AG\ für\ Energie,\ Verkehr\ und\ Telekommunikation	0	0.0233787428800322
465	{}	1	0.0232551396421892
466	Hypo-Rent\ Immobilienverwaltungs- GmbH	0	0.0232275236617575
467	VIA\ DOMINORUM\ Grundstückverwertungs\  GmbH	0	0.0229902897925035
468	Bergbahnen\ Ellmau\ -\ Going\ GmbH\ \&\ Co.\ Hartkaiserbahn\ KG.	0	0.0229095363460062
469	{}	1	0.0228280274851419
470	BKS-Leasing\  GmbH	0	0.0227562389183969
471	{}	1	0.0226186216556641
472	Cereca\ Holding\ GmbH	0	0.0226044571438277
473	Gasteiner\ Bergbahnen\ AG	0	0.022358861068491
474	VA\ Intertrading\ AG	0	0.0222764010944579
475	RCB\ Hotelbeteiligungs-GmbH	0	0.0221987838340449
476	S.\ Spitz\  GmbH	0	0.0220960830392313
477	{}	1	0.0220349589564255
478	{}	1	0.021930849037544
479	{}	1	0.0217966316061493
480	LINZ\ STROM\ GmbH\ für\ Energieerzeugung,\ -handel,\ -dienstleistung\ und\ Telekommunikation	0	0.0216625165068844
481	Wels\ Strom\ GmbH	0	0.0216277448007706
482	Raiffeisen-Leasing\ Fuhrparkmanagement\  GmbH	0	0.0215364799631294
483	Casinos\ Austria\ AG	0	0.0215336852247274
484	{}	1	0.0215216351213289
485	{}	1	0.0214875179231462
486	KIKA\ Möbel-Handelsg.\ mbH	0	0.0214199159919183
487	Schachinger\ Immobilien\ und\ Dienstleistungs\ GmbH\ \&\ Co\ KG	0	0.0213843634135139
488	{}	1	0.0212560569304444
489	{}	1	0.0212457546431715
490	conwert\ Immobilien\ Invest\ SE	0	0.0212392386604046
491	Energie\ Graz\ GmbH\ \&\ Co\ KG	0	0.021219238164041
492	OMV\ Austria\ Exploration\ \&\ Production\ GmbH	0	0.02118640439271
493	{}	1	0.0211049220068713
494	{}	1	0.0209786445470456
495	ARZ\ Allgemeines\ Rechenzentrum\ GmbH	0	0.0207338650538834
496	{}	1	0.0207059728367148
497	{}	1	0.0206982031757807
498	Bernegger\ GmbH	0	0.0206459127096145
499	{}	1	0.0206149588142037
500	{}	1	0.0205809954998773


==> data/drBalkenComp.csv <==
x	label	bank	debtrank
0	BRAU\ UNION\ AG	0	0.393819183217154
1	Oberbank\ KB\ Leasing\ GmbH	0	0.361155384785736
2	Energie\ AG\ Oberösterreich	0	0.320076210557461
3	ÖBB-Infrastruktur\ AG	0	0.313328054137144
4	Gemeinnützige\ Salzburger\ Wohnbaug.\ mbH	0	0.296533621541052
5	OMV\ AG	0	0.28460151324408
6	HETA\ Leasing\ Kärnten\ GmbH\ \&\ Co\ KG	0	0.283983602480772
7	HETA\ Grund-\ und\ Bau-Leasing\ GmbH	0	0.260916484711225
8	Volksbanken\ Holding\ eGen	0	0.233231504887766
9	Bundesimmobilieng.\ mbH	0	0.222787780779306
10	Telekom\ Finanzmanagement\ GmbH	0	0.222076934953483
11	Landesimmobilien-Gesellschaft\ mbH	0	0.209586063521016
12	Steiermärkische\ Krankenanstalteng.\ mbH	0	0.209550079708447
13	Landes-Immobilien\ GmbH	0	0.208882437095971
14	WAG\ Wohnungsanlagen\ GmbH	0	0.208178330371618
15	OÖ\ Landesholding\ GmbH	0	0.199970412601912
16	Marina\ Giori\ Beteiligungsund\ Verwaltungs\ GmbH	0	0.198622990236449
17	Innsbrucker\ Immobilien\ GmbH\ \&\ CoKG	0	0.187742888344
19	Raiffeisen-Leasing\ Anlagen\ und\ KFZ\ Vermietungs\ GmbH	0	0.178970284085287
20	ÖBB-Personenverkehr\ AG	0	0.166034962961304
21	VERBUND\ AG	0	0.153182301361605
22	EWA\ Energie-\ und\ Wirtschaftsbetriebe\ St.\ Anton\ GmbH	0	0.149975382228058
23	VB\ Leasing\ Finanzierungsg.\ mbH	0	0.146847022530672
24	Raiffeisen-Lagerhaus\ Amstetten\ eGen	0	0.143930567881372
25	SPAR\ Österreichische\ Warenhandels-AG	0	0.142197901596606
26	Novartis\ Austria\ GmbH	0	0.14157687074771
27	Vorarlberger\ Landesbank-Holding	0	0.133252079710895
28	voestalpine\ AG	0	0.127906955249796
29	Stadt\ Hall\ in\ Tirol\ Immobilien\ GmbH	0	0.121448648728625
30	Holzbau\ Maier\ GmbH\ \&\ Co.KG.	0	0.118695128096136
31	RL\ Flussschifffahrts\ GmbH\ \&\ Co\ KG	0	0.115037097089921
32	VERBUND\ Hydro\ Power\ GmbH	0	0.113455922781491
33	Danubius\ Immobilienverwertungs\ GmbH	0	0.112184194004418
34	Fritz\ Egger\ GmbH	0	0.110381552242566
35	Flughafen\ Wien\ AG	0	0.110326753931405
36	Telekom\ Austria\ AG	0	0.109392708852125
37	Lagerhaus\ Technik-Center\ GmbH\ \&\ Co\ KG	0	0.109214049138319
38	Alpha\ FD\ GmbH	0	0.105020699991348
39	HKM\ Beteiligungs\ GmbH	0	0.104612530731413
40	Karl\ Reiter\ Posthotel\ Achenkirch\ GmbH	0	0.102532731431245
41	Remus\ \&\ Sebring\ Holding\ GmbH	0	0.0998277038997034
42	Hotel\ Trofana\ Royal\ GmbH	0	0.098597031093573
43	Volksbank\ Salzburg\ Leasing\ GmbH	0	0.0978130155010102
44	Borealis\ AG	0	0.0943431132464344
45	ADEG\ Zell\ am\ See\ GmbH	0	0.0915081782117868
46	OMV\ Clearing\ und\ Treasury\ GmbH	0	0.0893246501480866
47	VB\ Kärnten\ Süd\ Leasing\ GmbH	0	0.0881750797171099
48	OeMAG\ Abwicklungsstelle\ für\ Ökostrom\ AG	0	0.0879263292346569
49	Umdasch\ Group\ AG	0	0.0872510184823286
50	BTV-Real-Leasing\ I\ GmbH	0	0.0841147099167541
51	IMMOWEST\ Beteiligungs\ GmbH	0	0.0833839258549105
52	Schalber\ Alois\ GmbH	0	0.0833789966880965
53	THERME\ NOVA\ KÖFLACH\ GmbH\ \&\ CO\ KG	0	0.0813898377723091
54	NOVA\ HYPO\ Leasing\ GmbH	0	0.0811806399859728
55	BMW\ Motoren\ GmbH	0	0.0809482251064456
56	Colpack,\ Zweigniederlassung\ Wien\ der\ Rheinbraun\ Brennstoff\ GmbH	0	0.0808571313589192
57	APCOA\ Parking\ Austria\ GmbH	0	0.0808498610382164
58	Oberösterreichische\ Gesundheits-\ und\ Spitals-AG	0	0.0807005210740826
59	ÖBB-Finanzierungsservice\ GmbH	0	0.0799121463894649
60	HYPO\ ALPE-ADRIA-BETEILIGUNGEN\ GMBH	0	0.0798959843910315
61	Bergbahnen\ Rosshütte\ Seefeld-Tirol-Reith\ AG	0	0.0776126823807625
62	KONKRETA\ Beteiligungsverwaltungs\ GmbH	0	0.0771000362404319
63	UniCredit\ Global\ Leasing\ Export\ GmbH	0	0.0768471365201051
64	OBERBANK\ LEASING\ GESELLSCHAFT\ MBH.	0	0.0751945115851211
65	Immobilien\ Baden\ GesmbH\ \&\ Co.\ KG	0	0.0742755619458497
66	EVN\ AG	0	0.0738333692814342
67	Infineon\ Technologies\ Austria\ AG	0	0.073224006800696
68	THL\ Therme\ Laa\ a.d.\ Thaya-Projektentwicklungs-\ und\ Errichtungsg.\ mbH	0	0.0730198655064972
69	Leoganger\ Bergbahnen\ GmbH	0	0.0724074700849589
70	Hutchison\ Drei\ Austria\ GmbH	0	0.0696571921070787
71	Österreichische\ Wohnbaugenossenschaft\ gemeinnützige\ reg.	0	0.0693009932619306
72	Hypo\ Alpe-Adria-Immobilien\ GmbH	0	0.0689271516871366
73	Sparkassen\ Leasing\ Süd\ GmbH\ \&\ Co\ KG	0	0.0684650393178728
74	RHI\ AG	0	0.06596310960387
75	BRP\ Holdings\ (Austria)\ GmbH	0	0.065819420620405
76	Sappi\ Papier\ Holding\ GmbH	0	0.065057200820925
77	JDL\ Leasingg.\ mbH	0	0.0649110707579727
78	BTV-Anlagenleasing\ 1\ GmbH	0	0.0641259904739354
79	Skilifte\ Lech\ Ing.Bildstein\ GmbH	0	0.0638999155047657
80	Bergbahnen\ Skizentrum\ Hochzillertal\ GmbH\ \&\ Co.\ Kommanditg.	0	0.0635406802523192
81	Europolis\ GmbH	0	0.0635116294368153
82	VIVEA\ Bad\ Schönau\ GmbH	0	0.0634339808051283
83	VERBUND-Finanzierungsservice\ GmbH	0	0.0626165200319795
84	Wienerberger\ Finanz\ Service\ GmbH	0	0.0618358522001342
85	VB-Leasing\ International\ Holding\ GmbH	0	0.0616100081924039
86	GWG\ -\ Gemeinnützige\ Wohnungsg.\ der\ Stadt\ Linz\ GmbH	0	0.0614006698566195
87	T-Mobile\ Austria\ Holding\ GmbH	0	0.0603182261902477
88	Felbermayr\ GmbH	0	0.0575972568549658
89	LINZ\ AG\ für\ Energie,\ Telekommunikation,\ Verkehr\ und\ Kommunale\ Dienste	0	0.0570994161707597
90	Fisser-Bergbahnen\ GmbH	0	0.0563647755109747
91	i\ +\ R\ Gruppe\ GmbH	0	0.0553646459340901
92	BTV-Anlagenleasing\ 3\ GmbH	0	0.0540524758028205
93	Goldeck\ -\ Flug\ GmbH	0	0.0526645512611882
94	TIGAS-Erdgas\ Tirol\ GmbH	0	0.0525067553058418
95	IMMOEAST\ Beteiligungs\ GmbH	0	0.0520944121646491
96	Raiffeisen-Leasing\ Mobilien\ und\ KFZ\ GmbH	0	0.0509740921781954
97	Blizzard\ Sport\ GmbH	0	0.0503622574822517
98	Hammerer\ Aluminium\ Industries\ GmbH	0	0.049947475081896
99	ALPENDORF\ BERGBAHNEN\ AG	0	0.0487807184195912
100	AURA\ Wohnungseigentumsg.\ mbH	0	0.0485865660044455
101	SIG\ Austria\ Holding\ GmbH	0	0.0484308279887079
102	Lenzing\ AG	0	0.0478141080598644
103	Linde\ Österreich\ Holding\ GmbH	0	0.0475715560690686
104	Trans\ Austria\ Gasleitung\ GmbH	0	0.0468219145503648
105	RALT\ Raiffeisen-Leasing\ GmbH	0	0.0467662737364726
106	Wienerberger\ AG	0	0.0464502516654542
107	Generali\ Leasing\ GmbH	0	0.0462111152886076
108	Kärntner\ Restmüllverwertungs\ GmbH	0	0.0460681394864877
109	BIP-Immobilienverwaltung\ GmbH	0	0.04606273267892
110	GESIBA\ Gemeinnützige\ Siedlungs-\ und\ BauAG	0	0.0459686298105155
111	Rail\ Cargo\ Austria\ AG	0	0.0457228731218157
112	HETA\ Real\ Estate\ GmbH	0	0.0456918495858488
113	Innsbrucker\ Kommunalbetriebe\ AG	0	0.0456668329714575
114	Bergbahnen\ Nassfeld\ Pramollo\ AG	0	0.0456401159850713
115	Österreichische\ Salinen\ AG	0	0.0455659131834342
116	Dr.\ Helmut\ Rothenberger\ Holding\ GmbH.	0	0.0454181538716387
117	TIBAG\ BETEILIGUNGEN\ GmbH	0	0.0453030831737708
118	CIAG-Beteiligungen\ GmbH	0	0.0453029885623684
119	eww\ ag	0	0.0439056229217238
120	WKO\ Immobilienmanagement\ GmbH	0	0.0433577362978357
121	Landesimmobilieng.\ Kärnten\ GmbH	0	0.0433094141381864
122	F.J.\ Elsner\ Trading\ GmbH	0	0.0430292977804585
123	POWER\ TOWER\ GmbH	0	0.0426820132215093
124	Steinhoff\ Europe\ AG	0	0.0424452170934116
125	DYWIDAG-Systems\ International\ GmbH	0	0.0418154196413595
126	Kwizda\ Leasing\ GmbH	0	0.0417859124130606
127	NOVOMATIC\ AG	0	0.0414721381464434
128	Heinzel\ Holding\ GmbH	0	0.0407084810480641
129	Seilbahn\ Komperdell\ GmbH	0	0.0406690489420903
130	Hutchison\ Drei\ Austria\ Holdings\ GmbH	0	0.0404302816167002
131	F.\ Kaltschmid\ Hotel\ GmbH	0	0.0401068450508861
132	B\ \&\ C\ Industrieholding\ GmbH	0	0.0397979260606845
133	Oberwarter\ gemeinnützige\ Bau-,\ Wohn-\ und\ Siedlungsgenossenschaft\ reg.\ Gen.\ mbH	0	0.0396807570000439
134	Sandoz\ GmbH	0	0.0373633618716383
135	Hochstaffl\ Immobilien\ GmbH	0	0.0371244693882962
136	Neuhofer\ Holz\ GmbH.	0	0.0371177011589539
137	Oberndorfer\ Druckerei\ GmbH	0	0.0364759069452201
138	SPORTSDIRECT.COM\ Immobilien\ GmbH	0	0.0362172240022367
139	Autobahnen-\ und\ SchnellstraÃŸen-Finanzierungs-AG	0	0.0358892453759248
140	Handl\ Tyrol\ GmbH	0	0.0358755930608673
141	Meusburger\ Guntram\ GmbH	0	0.0355054129724844
142	Musiktheater\ Linz\ GmbH	0	0.0353920248065671
143	Raiffeisen-Agrar\ Invest\ GmbH	0	0.035223914361091
144	Spree\ Invest\ Eins\ GmbH\ \&\ Co\ KG	0	0.0349292146182948
145	Adagio\ Leasing\ GmbH	0	0.0348450949596396
146	KTM\ AG	0	0.0347974376244848
147	Schinac\ Verwaltungs\ AG	0	0.0347962331239038
148	STIWA\ Holding\ GmbH	0	0.0345571763531155
149	TKL\ VIII\ Grundverwertungsg.\ mbH	0	0.0341986607732008
150	HYPO\ IMPULS\ Mobilien\ Leasing\ GmbH	0	0.0341331696393224
151	OÖ\ HYPO-IMPULS\ Leasing\ GmbH	0	0.0341109296865094
152	Flextronics\ Holding\ GmbH	0	0.0340005634024147
153	ÖGB\ Vermögensverwaltungsg.\ mbH	0	0.0337878476520716
154	ÖBB-Postbus\ GmbH	0	0.0334728213575601
155	Austrian\ Power\ Grid\ AG	0	0.0333154307765205
156	Schwarzmüller\ Management\ \&\ Service\ GmbH	0	0.0329759725181163
157	Silvretta\ Montafon\ GmbH	0	0.0326244385947333
158	Salzburger\ Siedlungswerk\ Gemeinnützige\ Wohnungswirtschafts-\ GmbH	0	0.0323016724668397
159	DCM\ DECOmetal\ GmbH	0	0.0321639443721926
160	IVM\ Immobilien\ Verwaltung\ \&\ Management\ GmbH	0	0.0317070142317709
161	NIKI\ Luftfahrt\ GmbH	0	0.0316331736783493
162	BTV-Anlagenleasing\ 2\ GmbH	0	0.0314130061570794
163	Biodiesel\ Kärnten\ GmbH	0	0.0313425558448361
164	Banner\ GmbH	0	0.0312362879469765
165	Zumtobel\ Lighting\ GmbH	0	0.0303301050481596
166	REXEL\ Central\ Europe\ Holding\ GmbH	0	0.0301673830514718
167	Gruber\ \&\ Kaja\ High\ Tech\ Metals\ GmbH	0	0.0299261442136742
168	CEESEG\ AG	0	0.0298093040531713
169	JJA\ Kärntner\ Ring\ 8\ Hotelbetriebsg.\ mbH	0	0.0296462452574893
170	GREISINGER\ Fleisch-,\ Wurst-\ und\ Selchwarenerzeugung\ GmbH	0	0.029393835593517
171	SHARP\ Electronics\ (Europe)\ GmbH\ Zweigniederlassung\ Österreich	0	0.0290356435291356
172	BOE\ Baumanagement\ GmbH	0	0.0288628153186314
173	TIWAG-Tiroler\ Wasserkraft\ AG	0	0.0287146471319728
174	WEG\ Wertpapiererwerbsg.\ mbH	0	0.0287042627102957
175	Wiener\ Neustädter\ Stadtwerke\ und\ Kommunal\ Service\ GmbH	0	0.0285850709200013
176	GLORIT\ Bausysteme\ GmbH	0	0.0284661379729023
177	AVZ\ GmbH	0	0.0284369555888746
178	Kärntner\ Heimstätte\ Gemeinnützige\ Bau-,\ Wohnungsund\ Siedlungsvereinigung\ GmbH	0	0.0280583453795336
179	FACC\ Operations\ GmbH	0	0.0278016561373324
180	GATX\ Rail\ Austria\ GmbH	0	0.0277309410117101
181	FCA\ Leasing\ GmbH	0	0.0276388704418718
182	EPAMEDIA\ -\ EUROPÃ„ISCHE\ PLAKAT-\ UND\ AUSSENMEDIEN\ GMBH	0	0.0275047138636728
183	Österreichische\ Bundesforste\ AG	0	0.0273553629324992
184	Eaton\ Holding\ (Austria)\ GmbH	0	0.027338554138636
185	WIENER\ LINIEN\ GmbH\ \&\ Co\ KG	0	0.0273280049865313
186	Bilfinger\ Shared\ Services\ Österreich\ GmbH	0	0.0268781710406423
187	AVL\ List\ GmbH	0	0.0268542070728391
188	VoMoNoSi\ Beteiligungs\ AG	0	0.0266218967199774
189	Bioenergie\ Kufstein\ GmbH	0	0.0264137464594014
190	Aviso\ Zeta\ AG	0	0.0263321092303702
191	petruswerk\ Projektentwicklungs-\ und\ Liegenschaften\ GmbH	0	0.0262751626048211
192	Leitgöb\ Wohnbau\ BAUTRÃ„GER\ GMBH	0	0.0260498382036326
193	Fam.\ Peter,\ Hotel\ Weisses\ Rössl\ GmbH	0	0.0260032864986057
194	WIENER\ NETZE\ GmbH	0	0.0258687153504377
195	BAV\ Bawart\ Anteilsverwaltung\ GmbH	0	0.0258599504498709
196	Grüne\ Erde\ GmbH	0	0.025528149234218
197	BUWOG\ -\ Bauen\ und\ Wohnen\ GmbH	0	0.0254737378943384
198	DIAMOND\ AIRCRAFT\ INDUSTRIES\ GmbH	0	0.0253928184508869
199	HTI\ High\ Tech\ Industries\ AG	0	0.0251737056292264
200	Borealis\ Agrolinz\ Melamine\ GmbH	0	0.0251100618229395
201	Hotel\ Arlberg\ Komm.Rat\ Johann\ Schneider\ GmbH	0	0.0250501493517823
202	GWS\ Gemeinnützige\ Alpenländische\ Ges.\ für\ Wohnungsbau\ u.\ S.\ mbH	0	0.0248677675783779
203	Österreichische\ Bundesbahnen-Holding\ AG	0	0.0248548995567127
204	RB\ Capital\ East\ GmbH	0	0.0246155583197454
205	Wohnungseigentum\ ,\ Tiroler\ gemeinnützige\ Wohnbaug.\ mbH	0	0.0244828661149902
206	Troger-Holz\ GmbH	0	0.0244490002342265
207	CA\ Immobilien\ Anlagen\ AG	0	0.0244471887466462
208	Schäcke\ ElektrogroÃŸhandelsg.\ mbH	0	0.0243860468037485
209	HYPO\ EQUITY\ Unternehmensbeteiligungen\ AG	0	0.0242887501552266
210	Plus-City\ Betriebsg.\ mbH\ \&\ Co.\ KG.	0	0.0238848788163208
211	Hotel\ Krallerhof\ Altenberger\ G.mit\ beschränkter\ Haftung\ \&\ Co\ KG	0	0.0238790953443024
212	Scherb\ Invest\ GmbH	0	0.0238747496923373
213	Hotel\ Theresia\ GmbH	0	0.0236099626063207
214	Wietersdorfer\ Finanz\ und\ Beteiligungs\ GmbH	0	0.0235969609093629
215	Weyland\ GmbH	0	0.0235726565488668
216	Eglo\ Leuchten\ GmbH	0	0.02350777567531
217	Steinhoff\ Möbel\ Holding\ Alpha\ GmbH	0	0.0234649904297105
218	Salzburg\ AG\ für\ Energie,\ Verkehr\ und\ Telekommunikation	0	0.0233787428800322
219	Hypo-Rent\ Immobilienverwaltungs-Gesellschaft\ mbH	0	0.0232275236617575
220	VIA\ DOMINORUM\ Grundstückverwertungs\ GmbH	0	0.0229902897925035
221	Bergbahnen\ Ellmau\ -\ Going\ GmbH\ \&\ Co.\ Hartkaiserbahn\ KG.	0	0.0229095363460062
222	BKS-Leasing\ GmbH	0	0.0227562389183969
223	Cereca\ Holding\ GmbH	0	0.0226044571438277
224	Gasteiner\ Bergbahnen\ AG	0	0.022358861068491
225	VA\ Intertrading\ AG	0	0.0222764010944579
226	RCB\ Hotelbeteiligungs-GmbH	0	0.0221987838340449
227	S.\ Spitz\ GmbH	0	0.0220960830392313
228	LINZ\ STROM\ GmbH\ für\ Energieerzeugung,\ -handel,\ -dienstleistung\ und\ Telekommunikation	0	0.0216625165068844
229	Wels\ Strom\ GmbH	0	0.0216277448007706
230	Raiffeisen-Leasing\ Fuhrparkmanagement\ GmbH	0	0.0215364799631294
231	Casinos\ Austria\ AG	0	0.0215336852247274
232	KIKA\ Möbel-Handelsg.\ mbH	0	0.0214199159919183
233	Schachinger\ Immobilien\ und\ Dienstleistungs\ GmbH\ \&\ Co\ KG	0	0.0213843634135139
234	conwert\ Immobilien\ Invest\ SE	0	0.0212392386604046
235	Energie\ Graz\ GmbH\ \&\ Co\ KG	0	0.021219238164041
236	OMV\ Austria\ Exploration\ \&\ Production\ GmbH	0	0.02118640439271
237	ARZ\ Allgemeines\ Rechenzentrum\ GmbH	0	0.0207338650538834
238	Bernegger\ GmbH	0	0.0206459127096145


==> data/drBalkenFull.csv <==
x	label	bank	debtrank
1	{}	1	0.713545990719984
2	{}	1	0.594774509931227
3	{}	1	0.556227903660414
4	{}	1	0.474508923079131
5	{}	1	0.446254761324913
6	{}	1	0.43897381239485
7	{}	1	0.433640840938441
8	{}	1	0.402948749731495
9	BRAU\ UNION\ AG	0	0.393819183217154
10	{}	1	0.390131353869511
11	{}	1	0.370260920998835
12	Oberbank\ KB\ Leasing\ Gesellschaft\ m.b.H.	0	0.361155384785736
13	Energie\ AG\ Oberösterreich	0	0.320076210557461
14	{}	1	0.319937884793686
15	ÖBB-Infrastruktur\ Aktiengesellschaft	0	0.313328054137144
16	{}	1	0.300190273158153
17	Gemeinnützige\ Salzburger\ Wohnbaugesellschaft\ m.b.H.	0	0.296533621541052
18	OMV\ Aktiengesellschaft	0	0.28460151324408
19	HETA\ Leasing\ Kärnten\ GmbH\ \&\ Co\ KG	0	0.283983602480772
20	{}	1	0.28073759933072
21	{}	1	0.275355625799791
22	{}	1	0.275227672511931
23	{}	1	0.2729146908175
24	{}	1	0.26695597101044
25	{}	1	0.264433814846977
26	{}	1	0.264020216833904
27	HETA\ Grund-\ und\ Bau-Leasing\ GmbH	0	0.260916484711225
28	{}	1	0.252227185468988
29	{}	1	0.25037213742026
30	{}	1	0.248092391661785
31	{}	1	0.245027418463748
32	{}	1	0.238152908595465
33	{}	1	0.235443929629817
34	{}	1	0.233914435254854
35	Volksbanken\ Holding\ eGen	0	0.233231504887766
36	{}	1	0.229154481683931
37	{}	1	0.228079313258402
38	{}	1	0.227545507896012
39	{}	1	0.227154797301504
40	{}	1	0.223345004384781
41	Bundesimmobiliengesellschaft\ m.b.H.	0	0.222787780779306
42	Telekom\ Finanzmanagement\ GmbH	0	0.222076934953483
43	{}	1	0.221587632762812
44	{}	1	0.221268946516558
45	{}	1	0.219286656838178
46	{}	1	0.219247290403936
47	{}	1	0.219231705443261
48	{}	1	0.219065126308119
49	{}	1	0.217852506054358
50	{}	1	0.217360020616038
51	{}	1	0.215476036938895
52	{}	1	0.214428249700058
53	{}	1	0.212349922639539
54	{}	1	0.211869690805769
55	{}	1	0.211070060569695
56	Landesimmobilien-Gesellschaft\ mbH	0	0.209586063521016
57	Steiermärkische\ Krankenanstaltengesellschaft\ m.b.H.	0	0.209550079708447
58	Landes-Immobilien\ GmbH	0	0.208882437095971
59	{}	1	0.208282232501431
60	WAG\ Wohnungsanlagen\ Gesellschaft\ m.b.H.	0	0.208178330371618
61	{}	1	0.205320836525054
62	{}	1	0.204544224674967
63	{}	1	0.203004050611857
64	{}	1	0.202875981750807
65	{}	1	0.201053093249005
66	{}	1	0.200879900617505
67	{}	1	0.200711638729524
68	OÖ\ Landesholding\ GmbH	0	0.199970412601912
69	Marina\ Giori\ Beteiligungsund\ Verwaltungs\ GmbH	0	0.198622990236449
70	{}	1	0.198281040163742
71	{}	1	0.197361469489248
72	{}	1	0.188846975907185
73	Innsbrucker\ Immobilien\ GmbH\ \&\ CoKG	0	0.187742888344
74	{}	1	0.18702017444875
75	Stanglwirt\ GmbH	0	0.18679199797375
76	{}	1	0.185871043338731
77	{}	1	0.184539554675067
78	Raiffeisen-Leasing\ Anlagen\ und\ KFZ\ Vermietungs\ GmbH	0	0.178970284085287
79	{}	1	0.176010774274131
80	{}	1	0.174422667273799
81	{}	1	0.169454972158125
82	ÖBB-Personenverkehr\ Aktiengesellschaft	0	0.166034962961304
83	{}	1	0.165393312305533
84	{}	1	0.16401840398047
85	{}	1	0.163567529759587
86	{}	1	0.163335381571263
87	{}	1	0.15834271431772
88	VERBUND\ AG	0	0.153182301361605
89	{}	1	0.152900856526236
90	{}	1	0.152554298478469
91	{}	1	0.151896077124266
92	{}	1	0.150282357803262
93	EWA\ Energie-\ und\ Wirtschaftsbetriebe\ der\ Gemeinde\ St.\ Anton\ GmbH	0	0.149975382228058
94	{}	1	0.149915877292759
95	{}	1	0.146900228707692
96	VB\ Leasing\ Finanzierungsgesellschaft\ m.b.H.	0	0.146847022530672
97	{}	1	0.146329390809172
98	{}	1	0.145456958490871
99	Raiffeisen-Lagerhaus\ Amstetten\ eGen	0	0.143930567881372
100	{}	1	0.143904246779354
101	{}	1	0.143493129364465
102	SPAR\ Österreichische\ Warenhandels-Aktiengesellschaft	0	0.142197901596606
103	Novartis\ Austria\ GmbH	0	0.14157687074771
104	{}	1	0.140299721631209
105	{}	1	0.137816916458561
106	{}	1	0.134358989623337
107	Vorarlberger\ Landesbank-Holding	0	0.133252079710895
108	{}	1	0.131863892405665
109	{}	1	0.131724858513652
110	{}	1	0.131648345855571
111	{}	1	0.131278212930783
112	voestalpine\ AG	0	0.127906955249796
113	{}	1	0.125950404328441
114	{}	1	0.124481889681108
115	{}	1	0.123190856743593
116	Stadt\ Hall\ in\ Tirol\ Immobilien\ GmbH	0	0.121448648728625
117	{}	1	0.120318004085226
118	{}	1	0.119484124329485
119	{}	1	0.119468349481854
120	{}	1	0.119148337924236
121	Holzbau\ Maier\ GmbH\ \&\ Co.KG.	0	0.118695128096136
122	{}	1	0.118370909142288
123	{}	1	0.117979951150612
124	{}	1	0.11777243788336
125	{}	1	0.116263761749751
126	RL\ Flussschifffahrts\ GmbH\ \&\ Co\ KG	0	0.115037097089921
127	{}	1	0.114250312389054
128	VERBUND\ Hydro\ Power\ GmbH	0	0.113455922781491
129	{}	1	0.113286261897287
130	{}	1	0.11322178523852
131	Danubius\ Immobilienverwertungs\ GmbH	0	0.112184194004418
132	Fritz\ Egger\ Gesellschaft\ m.b.H.	0	0.110381552242566
133	Flughafen\ Wien\ Aktiengesellschaft	0	0.110326753931405
134	{}	1	0.110260548555619
135	{}	1	0.10941438747236
136	Telekom\ Austria\ Aktiengesellschaft	0	0.109392708852125
137	Lagerhaus\ Technik-Center\ GmbH\ \&\ Co\ KG	0	0.109214049138319
138	{}	1	0.107470837180973
139	{}	1	0.106990964557153
140	{}	1	0.105500172123145
141	Alpha\ FD\ GmbH	0	0.105020699991348
142	HKM\ Beteiligungs\ GmbH	0	0.104612530731413
143	{}	1	0.103629341389831
144	{}	1	0.102662111519665
145	Karl\ Reiter\ Posthotel\ Achenkirch\ GmbH	0	0.102532731431245
146	{}	1	0.102323390673195
147	{}	1	0.100112993111246
148	Remus\ \&\ Sebring\ Holding\ GmbH	0	0.0998277038997034
149	{}	1	0.0995466315228884
150	{}	1	0.0994632057242883
151	{}	1	0.0992337695406912
152	{}	1	0.0986755662199234
153	Hotel\ Trofana\ Royal\ GmbH	0	0.098597031093573
154	Volksbank\ Salzburg\ Leasing\ Gesellschaft\ m.b.H.	0	0.0978130155010102
155	{}	1	0.0976810864983676
156	{}	1	0.0966025096239931
157	{}	1	0.0950462029697174
158	{}	1	0.0949524796584242
159	{}	1	0.0949474498781608
160	{}	1	0.0943451802287093
161	Borealis\ AG	0	0.0943431132464344
162	{}	1	0.0937980283054668
163	ADEG\ Zell\ am\ See\ GmbH	0	0.0915081782117868
164	{}	1	0.0906322678471662
165	OMV\ Clearing\ und\ Treasury\ GmbH	0	0.0893246501480866
166	{}	1	0.0892556354561043
167	{}	1	0.0890870195123777
168	{}	1	0.0889137045762271
169	VB\ Kärnten\ Süd\ Leasing\ GmbH	0	0.0881750797171099
170	OeMAG\ Abwicklungsstelle\ für\ Ökostrom\ AG	0	0.0879263292346569
171	{}	1	0.0875457290112719
172	{}	1	0.0874502561907626
173	Umdasch\ Group\ AG	0	0.0872510184823286
174	{}	1	0.0859749742203326
175	{}	1	0.0855221501602868
176	{}	1	0.0851151890761445
177	{}	1	0.0844635669658343
178	BTV-Real-Leasing\ I\ Gesellschaft\ m.b.H.	0	0.0841147099167541
179	{}	1	0.0840455556735325
180	IMMOWEST\ Beteiligungs\ GmbH	0	0.0833839258549105
181	Schalber\ Alois\ GmbH	0	0.0833789966880965
182	THERME\ NOVA\ KÖFLACH\ GmbH\ \&\ CO\ KG	0	0.0813898377723091
183	NOVA\ HYPO\ Leasing\ GmbH	0	0.0811806399859728
184	BMW\ Motoren\ GmbH	0	0.0809482251064456
185	Colpack,\ Zweigniederlassung\ Wien\ der\ Rheinbraun\ Brennstoff\ GmbH	0	0.0808571313589192
186	APCOA\ Parking\ Austria\ GmbH	0	0.0808498610382164
187	Oberösterreichische\ Gesundheits-\ und\ Spitals-AG	0	0.0807005210740826
188	{}	1	0.0804085423428265
189	ÖBB-Finanzierungsservice\ GmbH	0	0.0799121463894649
190	HYPO\ ALPE-ADRIA-BETEILIGUNGEN\ GMBH	0	0.0798959843910315
191	{}	1	0.0797035004395356
192	{}	1	0.0787491920669499
193	{}	1	0.0777983432040104
194	Bergbahnen\ Rosshütte\ Seefeld-Tirol-Reith\ AG	0	0.0776126823807625
195	{}	1	0.077203200776671
196	KONKRETA\ Beteiligungsverwaltungs\ GmbH	0	0.0771000362404319
197	{}	1	0.0770339700168418
198	UniCredit\ Global\ Leasing\ Export\ GmbH	0	0.0768471365201051
199	{}	1	0.0765915345948345
200	{}	1	0.0757998855816865
201	OBERBANK\ LEASING\ GESELLSCHAFT\ MBH.	0	0.0751945115851211
202	Immobilien\ Baden\ GesmbH\ \&\ Co.\ KG	0	0.0742755619458497
203	EVN\ AG	0	0.0738333692814342
204	Infineon\ Technologies\ Austria\ AG	0	0.073224006800696
205	THL\ Therme\ Laa\ a.d.\ Thaya-Projektentwicklungs-\ und\ Errichtungsgesellschaft\ m.b.H.	0	0.0730198655064972
206	Leoganger\ Bergbahnen\ Gesellschaft\ m.b.H.	0	0.0724074700849589
207	{}	1	0.0722484030304794
208	{}	1	0.07036820314308
209	Hutchison\ Drei\ Austria\ GmbH	0	0.0696571921070787
210	Österreichische\ Wohnbaugenossenschaft\ gemeinnützige\ reg.	0	0.0693009932619306
211	Hypo\ Alpe-Adria-Immobilien\ GmbH	0	0.0689271516871366
212	Sparkassen\ Leasing\ Süd\ GmbH\ \&\ Co\ KG	0	0.0684650393178728
213	{}	1	0.0681525589151128
214	{}	1	0.0675795553403473
215	{}	1	0.0671689095458685
216	{}	1	0.0667303475531038
217	{}	1	0.0666141051034559
218	RHI\ AG	0	0.06596310960387
219	BRP\ Holdings\ (Austria)\ GmbH	0	0.065819420620405
220	{}	1	0.065720747130761
221	Sappi\ Papier\ Holding\ GmbH	0	0.065057200820925
222	JDL\ Leasinggesellschaft\ mbH	0	0.0649110707579727
223	BTV-Anlagenleasing\ 1\ GmbH	0	0.0641259904739354
224	Skilifte\ Lech\ Ing.Bildstein\ Gesellschaft\ m.b.H.	0	0.0638999155047657
225	{}	1	0.0636764380684039
226	Bergbahnen\ Skizentrum\ Hochzillertal\ Gesellschaft\ m.b.H.\ \&\ Co.\ Kommanditgesellschaft	0	0.0635406802523192
227	Europolis\ GmbH	0	0.0635116294368153
228	VIVEA\ Bad\ Schönau\ GmbH	0	0.0634339808051283
229	{}	1	0.062723487585836
230	VERBUND-Finanzierungsservice\ GmbH	0	0.0626165200319795
231	{}	1	0.0625939332205219
232	{}	1	0.062461042961207
233	Wienerberger\ Finanz\ Service\ GmbH	0	0.0618358522001342
234	VB-Leasing\ International\ Holding\ GmbH	0	0.0616100081924039
235	{}	1	0.0614602435049192
236	GWG\ -\ Gemeinnützige\ Wohnungsgesellschaft\ der\ Stadt\ Linz\ GmbH	0	0.0614006698566195
237	T-Mobile\ Austria\ Holding\ GmbH	0	0.0603182261902477
238	{}	1	0.0585544200579168
239	{}	1	0.0581624697437547
240	{}	1	0.0580392909951739
241	{}	1	0.0577448214254326
242	Felbermayr\ GmbH	0	0.0575972568549658
243	LINZ\ AG\ für\ Energie,\ Telekommunikation,\ Verkehr\ und\ Kommunale\ Dienste	0	0.0570994161707597
244	Fisser-Bergbahnen\ Gesellschaft\ m.b.H.	0	0.0563647755109747
245	i\ +\ R\ Gruppe\ GmbH	0	0.0553646459340901
246	{}	1	0.0553365587040841
247	{}	1	0.05460786643933
248	BTV-Anlagenleasing\ 3\ Gesellschaft\ m.b.H.	0	0.0540524758028205
249	{}	1	0.0527255195747898
250	Goldeck\ -\ Flug\ Gesellschaft\ m.b.H.	0	0.0526645512611882
251	TIGAS-Erdgas\ Tirol\ GmbH	0	0.0525067553058418
252	IMMOEAST\ Beteiligungs\ GmbH	0	0.0520944121646491
253	{}	1	0.0517818982878812
254	{}	1	0.0517000620528481
255	{}	1	0.0514585463726189
256	Raiffeisen-Leasing\ Mobilien\ und\ KFZ\ GmbH	0	0.0509740921781954
257	{}	1	0.0507452675690784
258	Blizzard\ Sport\ GmbH	0	0.0503622574822517
259	Hammerer\ Aluminium\ Industries\ GmbH	0	0.049947475081896
260	{}	1	0.0489763081243636
261	ALPENDORF\ BERGBAHNEN\ AG	0	0.0487807184195912
262	AURA\ Wohnungseigentumsgesellschaft\ m.b.H.	0	0.0485865660044455
263	SIG\ Austria\ Holding\ GmbH	0	0.0484308279887079
264	{}	1	0.0480858427001529
265	{}	1	0.0478393535452035
266	Lenzing\ Aktiengesellschaft	0	0.0478141080598644
267	Linde\ Österreich\ Holding\ GmbH	0	0.0475715560690686
268	{}	1	0.0468261274175593
269	Trans\ Austria\ Gasleitung\ GmbH	0	0.0468219145503648
270	{}	1	0.0467683962615996
271	RALT\ Raiffeisen-Leasing\ Gesellschaft\ m.b.H.	0	0.0467662737364726
272	Wienerberger\ AG	0	0.0464502516654542
273	Generali\ Leasing\ GmbH	0	0.0462111152886076
274	Kärntner\ Restmüllverwertungs\ GmbH	0	0.0460681394864877
275	BIP-Immobilienverwaltung\ Gesellschaft\ m.b.H.	0	0.04606273267892
276	GESIBA\ Gemeinnützige\ Siedlungs-\ und\ Bauaktiengesellschaft	0	0.0459686298105155
277	Rail\ Cargo\ Austria\ Aktiengesellschaft	0	0.0457228731218157
278	HETA\ Real\ Estate\ GmbH	0	0.0456918495858488
279	Innsbrucker\ Kommunalbetriebe\ Aktiengesellschaft	0	0.0456668329714575
280	Bergbahnen\ Nassfeld\ Pramollo\ AG	0	0.0456401159850713
281	Österreichische\ Salinen\ Aktiengesellschaft	0	0.0455659131834342
282	Dr.\ Helmut\ Rothenberger\ Holding\ GmbH.	0	0.0454181538716387
283	TIBAG\ BETEILIGUNGEN\ GmbH	0	0.0453030831737708
284	CIAG-Beteiligungen\ GmbH	0	0.0453029885623684
285	{}	1	0.0451242128941758
286	{}	1	0.0448535735822873
287	{}	1	0.0442279105953167
288	eww\ ag	0	0.0439056229217238
289	WKO\ Immobilienmanagement\ GmbH	0	0.0433577362978357
290	Landesimmobiliengesellschaft\ Kärnten\ GmbH	0	0.0433094141381864
291	{}	1	0.043071142031078
292	F.J.\ Elsner\ Trading\ Gesellschaft\ mbH	0	0.0430292977804585
293	{}	1	0.0428407928648189
294	{}	1	0.0426820453250226
295	POWER\ TOWER\ GmbH	0	0.0426820132215093
296	Steinhoff\ Europe\ AG	0	0.0424452170934116
297	DYWIDAG-Systems\ International\ GmbH	0	0.0418154196413595
298	Kwizda\ Leasing\ GmbH	0	0.0417859124130606
299	NOVOMATIC\ AG	0	0.0414721381464434
300	{}	1	0.0412560656360213
301	{}	1	0.0407862863226046
302	Heinzel\ Holding\ GmbH	0	0.0407084810480641
303	Seilbahn\ Komperdell\ Gesellschaft\ m.b.H.	0	0.0406690489420903
304	Hutchison\ Drei\ Austria\ Holdings\ GmbH	0	0.0404302816167002
305	F.\ Kaltschmid\ Hotel\ GmbH	0	0.0401068450508861
306	{}	1	0.0400638886626502
307	B\ \&\ C\ Industrieholding\ GmbH	0	0.0397979260606845
308	Oberwarter\ gemeinnützige\ Bau-,\ Wohn-\ und\ Siedlungsgenossenschaft\ reg.\ Gen.\ m.b.H.	0	0.0396807570000439
309	{}	1	0.0396043175915042
310	{}	1	0.0395614581307051
311	{}	1	0.0388512952078757
312	{}	1	0.0382420044724155
313	{}	1	0.0380799038873118
314	{}	1	0.0375265204688808
315	Sandoz\ GmbH	0	0.0373633618716383
316	Hochstaffl\ Immobilien\ GmbH	0	0.0371244693882962
317	Neuhofer\ Holz\ GmbH.	0	0.0371177011589539
318	{}	1	0.0369140449545603
319	{}	1	0.0365199848680718
320	Oberndorfer\ Druckerei\ GmbH	0	0.0364759069452201
321	{}	1	0.0363301115541257
322	SPORTSDIRECT.COM\ Immobilien\ GmbH	0	0.0362172240022367
323	Autobahnen-\ und\ Schnellstraßen-Finanzierungs-Aktiengesellschaft	0	0.0358892453759248
324	Handl\ Tyrol\ GmbH	0	0.0358755930608673
325	Meusburger\ Guntram\ GmbH	0	0.0355054129724844
326	Musiktheater\ Linz\ GmbH	0	0.0353920248065671
327	{}	1	0.035246549889091
328	Raiffeisen-Agrar\ Invest\ GmbH	0	0.035223914361091
329	{}	1	0.0349366019702831
330	Spree\ Invest\ Eins\ GmbH\ \&\ Co\ KG	0	0.0349292146182948
331	Adagio\ Leasing\ GmbH	0	0.0348450949596396
332	KTM\ AG	0	0.0347974376244848
333	Schinac\ Verwaltungs\ AG	0	0.0347962331239038
334	{}	1	0.0346958166654825
335	STIWA\ Holding\ GmbH	0	0.0345571763531155
336	TKL\ VIII\ Grundverwertungsgesellschaft\ m.b.H.	0	0.0341986607732008
337	HYPO\ IMPULS\ Mobilien\ Leasing\ GmbH	0	0.0341331696393224
338	OÖ\ HYPO-IMPULS\ Leasing\ GmbH	0	0.0341109296865094
339	Flextronics\ Holding\ GmbH	0	0.0340005634024147
340	{}	1	0.0339734501491648
341	ÖGB\ Vermögensverwaltungsgesellschaft\ m.b.H.	0	0.0337878476520716
342	ÖBB-Postbus\ GmbH	0	0.0334728213575601
343	Austrian\ Power\ Grid\ AG	0	0.0333154307765205
344	Schwarzmüller\ Management\ \&\ Service\ GmbH	0	0.0329759725181163
345	{}	1	0.0328788802423823
346	{}	1	0.0328542648645464
347	{}	1	0.0326617985534691
348	Silvretta\ Montafon\ GmbH	0	0.0326244385947333
349	{}	1	0.032537905158833
350	{}	1	0.0325138615310155
351	Salzburger\ Siedlungswerk\ Gemeinnützige\ Wohnungswirtschafts-\ GmbH	0	0.0323016724668397
352	DCM\ DECOmetal\ GmbH	0	0.0321639443721926
353	IVM\ Immobilien\ Verwaltung\ \&\ Management\ GmbH	0	0.0317070142317709
354	NIKI\ Luftfahrt\ GmbH	0	0.0316331736783493
355	BTV-Anlagenleasing\ 2\ GmbH	0	0.0314130061570794
356	Biodiesel\ Kärnten\ GmbH	0	0.0313425558448361
357	{}	1	0.031249340043032
358	Banner\ GmbH	0	0.0312362879469765
359	{}	1	0.0309946923167424
360	{}	1	0.0307356616666929
361	Zumtobel\ Lighting\ GmbH	0	0.0303301050481596
362	REXEL\ Central\ Europe\ Holding\ GmbH	0	0.0301673830514718
363	Gruber\ \&\ Kaja\ High\ Tech\ Metals\ GmbH	0	0.0299261442136742
364	{}	1	0.0298611984668274
365	CEESEG\ Aktiengesellschaft	0	0.0298093040531713
366	JJA\ Kärntner\ Ring\ 8\ Hotelbetriebsgesellschaft\ m.b.H.	0	0.0296462452574893
367	GREISINGER\ Fleisch-,\ Wurst-\ und\ Selchwarenerzeugung\ GmbH	0	0.029393835593517
368	{}	1	0.0293834530340839
369	SHARP\ Electronics\ (Europe)\ G.m.b.H.\ Zweigniederlassung\ Österreich	0	0.0290356435291356
370	BOE\ Baumanagement\ Gesellschaft\ m.b.H.	0	0.0288628153186314
371	TIWAG-Tiroler\ Wasserkraft\ AG	0	0.0287146471319728
372	WEG\ Wertpapiererwerbsgesellschaft\ mbH	0	0.0287042627102957
373	Wiener\ Neustädter\ Stadtwerke\ und\ Kommunal\ Service\ GmbH	0	0.0285850709200013
374	GLORIT\ Bausysteme\ GmbH	0	0.0284661379729023
375	{}	1	0.0284373972960501
376	AVZ\ GmbH	0	0.0284369555888746
377	Kärntner\ Heimstätte\ Gemeinnützige\ Bau-,\ Wohnungsund\ Siedlungsvereinigung\ GmbH	0	0.0280583453795336
378	{}	1	0.028027527704407
379	{}	1	0.0279705098704497
380	{}	1	0.0279574620941255
381	FACC\ Operations\ GmbH	0	0.0278016561373324
382	GATX\ Rail\ Austria\ GmbH	0	0.0277309410117101
383	FCA\ Leasing\ GmbH	0	0.0276388704418718
384	EPAMEDIA\ -\ EUROPÄISCHE\ PLAKAT-\ UND\ AUSSENMEDIEN\ GMBH	0	0.0275047138636728
385	Österreichische\ Bundesforste\ AG	0	0.0273553629324992
386	Eaton\ Holding\ (Austria)\ GmbH	0	0.027338554138636
387	WIENER\ LINIEN\ GmbH\ \&\ Co\ KG	0	0.0273280049865313
388	{}	1	0.0269938039413455
389	Bilfinger\ Shared\ Services\ Österreich\ GmbH	0	0.0268781710406423
390	{}	1	0.0268706705268142
391	AVL\ List\ GmbH	0	0.0268542070728391
392	{}	1	0.0267949355702915
393	VoMoNoSi\ Beteiligungs\ AG	0	0.0266218967199774
394	Bioenergie\ Kufstein\ GmbH	0	0.0264137464594014
395	{}	1	0.0263970388345627
396	{}	1	0.0263800383536242
397	Aviso\ Zeta\ AG	0	0.0263321092303702
398	{}	1	0.026326742935868
399	petruswerk\ Projektentwicklungs-\ und\ Liegenschaften\ GmbH	0	0.0262751626048211
400	{}	1	0.0262589263866483
401	{}	1	0.0262586038953201
402	{}	1	0.0262582993533377
403	{}	1	0.0262579841779079
404	{}	1	0.0262579497932455
405	{}	1	0.0262577302930151
406	{}	1	0.0262574088396183
407	{}	1	0.0262566603201944
408	{}	1	0.0262564049974422
409	{}	1	0.0262549819090696
410	{}	1	0.0262549481351517
411	{}	1	0.0262542862648477
412	{}	1	0.0262529274149152
413	Leitgöb\ Wohnbau\ BAUTRÄGER\ GMBH	0	0.0260498382036326
414	Fam.\ Peter,\ Hotel\ Weisses\ Rössl\ Gesellschaft\ m.b.H.	0	0.0260032864986057
415	{}	1	0.0259235863180491
416	WIENER\ NETZE\ GmbH	0	0.0258687153504377
417	BAV\ Bawart\ Anteilsverwaltung\ GmbH	0	0.0258599504498709
418	{}	1	0.0257647673415417
419	Grüne\ Erde\ GmbH	0	0.025528149234218
420	BUWOG\ -\ Bauen\ und\ Wohnen\ Gesellschaft\ mbH	0	0.0254737378943384
421	DIAMOND\ AIRCRAFT\ INDUSTRIES\ GmbH	0	0.0253928184508869
422	{}	1	0.0252805392401372
423	{}	1	0.0252609058011518
424	HTI\ High\ Tech\ Industries\ AG	0	0.0251737056292264
425	{}	1	0.0251574618036305
426	Borealis\ Agrolinz\ Melamine\ GmbH	0	0.0251100618229395
427	Hotel\ Arlberg\ Komm.Rat\ Johann\ Schneider\ Gesellschaft\ m.b.H.	0	0.0250501493517823
428	{}	1	0.025047423022627
429	{}	1	0.0250473016967373
430	{}	1	0.0250469892825713
431	{}	1	0.02504652564435
432	{}	1	0.0250458597573005
433	{}	1	0.0250452326570114
434	{}	1	0.0250448639129681
435	{}	1	0.0250447516865201
436	{}	1	0.0250442196742791
437	{}	1	0.0250428620357883
438	{}	1	0.0250308256763274
439	{}	1	0.0249123447327746
440	GWS\ Gemeinnützige\ Alpenländische\ Ges.\ für\ Wohnungsbau\ u.\ S.\ m.b.H.	0	0.0248677675783779
441	Österreichische\ Bundesbahnen-Holding\ Aktiengesellschaft	0	0.0248548995567127
442	RB\ Capital\ East\ GmbH	0	0.0246155583197454
443	{}	1	0.0245437563980658
444	{}	1	0.0244926947996128
445	Wohnungseigentum\ ,\ Tiroler\ gemeinnützige\ Wohnbaugesellschaft\ m.b.H.	0	0.0244828661149902
446	Troger-Holz\ Gesellschaft\ m.b.H.	0	0.0244490002342265
447	CA\ Immobilien\ Anlagen\ Aktiengesellschaft	0	0.0244471887466462
448	{}	1	0.0244113751827795
449	{}	1	0.0244003393958057
450	Schäcke\ Elektrogroßhandelsgesellschaft\ m.b.H.	0	0.0243860468037485
451	HYPO\ EQUITY\ Unternehmensbeteiligungen\ AG	0	0.0242887501552266
452	{}	1	0.0242654078296444
453	{}	1	0.024012421463606
454	Plus-City\ Betriebsgesellschaft\ m.b.H.\ \&\ Co.\ KG.	0	0.0238848788163208
455	Hotel\ Krallerhof\ Altenberger\ Gesellschaft\ mit\ beschränkter\ Haftung\ \&\ Co\ KG	0	0.0238790953443024
456	Scherb\ Invest\ Gesellschaft\ m.b.H.	0	0.0238747496923373
457	{}	1	0.023632066831049
458	Hotel\ Theresia\ Gesellschaft\ m.b.H.	0	0.0236099626063207
459	Wietersdorfer\ Finanz\ und\ Beteiligungs\ GmbH	0	0.0235969609093629
460	Weyland\ GmbH	0	0.0235726565488668
461	Eglo\ Leuchten\ GmbH	0	0.02350777567531
462	{}	1	0.0235039087870551
463	Steinhoff\ Möbel\ Holding\ Alpha\ GmbH	0	0.0234649904297105
464	Salzburg\ AG\ für\ Energie,\ Verkehr\ und\ Telekommunikation	0	0.0233787428800322
465	{}	1	0.0232551396421892
466	Hypo-Rent\ Immobilienverwaltungs-Gesellschaft\ m.b.H.	0	0.0232275236617575
467	VIA\ DOMINORUM\ Grundstückverwertungs\ Gesellschaft\ m.b.H.	0	0.0229902897925035
468	Bergbahnen\ Ellmau\ -\ Going\ GmbH\ \&\ Co.\ Hartkaiserbahn\ KG.	0	0.0229095363460062
469	{}	1	0.0228280274851419
470	BKS-Leasing\ Gesellschaft\ m.b.H.	0	0.0227562389183969
471	{}	1	0.0226186216556641
472	Cereca\ Holding\ GmbH	0	0.0226044571438277
473	Gasteiner\ Bergbahnen\ Aktiengesellschaft	0	0.022358861068491
474	VA\ Intertrading\ Aktiengesellschaft	0	0.0222764010944579
475	RCB\ Hotelbeteiligungs-GmbH	0	0.0221987838340449
476	S.\ Spitz\ Gesellschaft\ m.b.H.	0	0.0220960830392313
477	{}	1	0.0220349589564255
478	{}	1	0.021930849037544
479	{}	1	0.0217966316061493
480	LINZ\ STROM\ GmbH\ für\ Energieerzeugung,\ -handel,\ -dienstleistung\ und\ Telekommunikation	0	0.0216625165068844
481	Wels\ Strom\ GmbH	0	0.0216277448007706
482	Raiffeisen-Leasing\ Fuhrparkmanagement\ Gesellschaft\ m.b.H.	0	0.0215364799631294
483	Casinos\ Austria\ Aktiengesellschaft	0	0.0215336852247274
484	{}	1	0.0215216351213289
485	{}	1	0.0214875179231462
486	KIKA\ Möbel-Handelsgesellschaft\ m.b.H.	0	0.0214199159919183
487	Schachinger\ Immobilien\ und\ Dienstleistungs\ GmbH\ \&\ Co\ KG	0	0.0213843634135139
488	{}	1	0.0212560569304444
489	{}	1	0.0212457546431715
490	conwert\ Immobilien\ Invest\ SE	0	0.0212392386604046
491	Energie\ Graz\ GmbH\ \&\ Co\ KG	0	0.021219238164041
492	OMV\ Austria\ Exploration\ \&\ Production\ GmbH	0	0.02118640439271
493	{}	1	0.0211049220068713
494	{}	1	0.0209786445470456
495	ARZ\ Allgemeines\ Rechenzentrum\ GmbH	0	0.0207338650538834
496	{}	1	0.0207059728367148
497	{}	1	0.0206982031757807
498	Bernegger\ GmbH	0	0.0206459127096145
499	{}	1	0.0206149588142037
500	{}	1	0.0205809954998773


==> data/drBalkenTest.csv <==
x	debtrank	bank	label
0	0.85	0	Sehr\ Langer\ Firmen\ Name\ Neunte\ Bank
1	0.80	0	Siebte\ Bank
2	0.70	0	Zweite\ Bank
3	0.60	0	Dritte\ Bank
4	0.50	0	{} 
5	0.48	1	Siebte\ Bank
6	0.47	1	Zweite\ Bank
7	0.43	1	Dritte\ Bank
8	0.43	1	Vierte\ Bank
9	0.38	1	Siebte\ Bank
10	0.49	1	Zweite\ Bank
11	0.48	1	Zweite\ Bank
12	0.47	1	Zweite\ Bank
13	0.46	0	Dritte\ Bank
14	0.45	0	Vierte\ Bank
15	0.44	0	Siebte\ Bank
16	0.43	0	Zweite\ Bank
17	0.42	0	Dritte\ Bank
18	0.41	0	Vierte\ Bank
19	0.40	0	Siebte\ Bank
20	0.39	1	Zweite\ Bank
21	0.38	1	Zweite\ Bank
22	0.37	1	Zweite\ Bank
23	0.36	0	Dritte\ Bank
24	0.35	0	Vierte\ Bank
25	0.34	0	Siebte\ Bank
26	0.33	0	Zweite\ Bank
27	0.32	0	Dritte\ Bank
28	0.31	0	Vierte\ Bank
29	0.30	0	Siebte\ Bank
30	0.29	1	Zweite\ Bank
31	0.28	1	Zweite\ Bank
32	0.27	1	Zweite\ Bank
33	0.26	0	Dritte\ Bank
34	0.25	0	Vierte\ Bank
35	0.24	0	Siebte\ Bank
36	0.23	0	Zweite\ Bank
37	0.22	0	Dritte\ Bank
38	0.21	0	Vierte\ Bank
39	0.20	0	Siebte\ Bank


==> data/histLiabCountGrouped.csv <==
connectioncount	count	Liabilities	Liabilities towards banks	Advance payments received on orders	Trade liabilities	Liabilities toward affiliated companies	Liabilities toward companies in which shares are held	Leasing liabilities	Deposits from silent shareholders	Trust liabilities	Other liabilities	Bonds	Loans	Loans for financing construction	Other loans	Financial contributions of apartment requester	Bridging loan 	Liabilities towards bidders	Liabilities from real estate transactions	Liabilities from construction contracts	Liabilities from facility management	Deposits	Liabilities from advisory activities	Offsetting of facility management	Liabilities towards joint working groups	Liabilities towards banks	Liabilities towards customers	Securitised liabilities	Subordinated liabilities	Fonds for general bank risks	Liabilities	Released reinsurance deposit debts
0	54939	136968374781	12379828341	1488702647	3596843558	31090850905	296080391	201429237	55187865	9595230	79162718766	1653607143	212981150	521202821	61273961	143188822	8199683	16484366	2046551	15251823	15581328	3297864	679669	3243845	157233133	1886740878	1616106637	55574139	27656000	5279083	2449017	4820000
1	37079	209958620757	21202751095	1070262004	7849308371	36506794986	1953806730	84050975	88230176	215007581	71674050851	6952023391	22671618	2568397176	224559572	728716729	27652847	8573083	11113916	53848216	75895291	14810088	15551340	19955718	13890963	19202762436	16318662309	17217008354	250121653	0	4629495436	0
2	11460	90994309634	15736621006	2064379548	6266454756	16170408268	485170191	124167820	30610606	0	28405900545	13014174586	591153689	5629570147	507931580	1688008924	53828282	29584950	23795850	120311227	122544667	25740430	22712606	24604574	7753068	398350	0	0	0	0	0	0
3	2622	41742606888	8123252801	8428172978	2524428231	6164234003	192090380	4574674	20166029	0	10271585747	1464087941	4091519	2786684082	230326806	353261632	3546345	32328213	12239163	33718897	89214808	21625011	31784770	14547679	51132240	85440	0	34492000	0	0	0	0
4	578	15964217369	2778736275	398642778	938120451	6287460179	33488522	0	2152478	0	2016741828	2222268462	544692	558212329	18231937	89282325	4775688	14037473	598823	7247940	12269650	2997014	3597600	1096492	4660509	875314	0	0	25000000	0	0	0
5	184	5127477751	1374168583	118780713	624670910	688658852	36282079	0	218076	0	694688848	180000000	13186901	1047093972	32387280	183956345	19044722	28136450	6756532	27784252	18874468	4362511	1247782	2097942	15820400	0	0	0	0	0	0	0
6	57	1505799584	797546012	33633753	168049583	88473582	2677295	0	0	0	359995904	33114496	406818	0	0	0	0	0	0	0	0	0	0	0	977901	0	0	0	0	0	0	0


==> data/histLiabTransposed.csv <==
name	c0	c1	c2	c3	c4	c5	c6
count	54939	37079	11460	2622	578	184	57
Liabilities	1.36968E+11	2.09959E+11	90994309634	41742606888	15964217369	5127477751	1505799584
Other\ liabilities	79162718766	71674050851	28405900545	10271585747	2016741828	694688848	359995904
Liabilities\ toward\ affiliated\ companies	31090850905	36506794986	16170408268	6164234003	6287460179	688658852	88473582
Liabilities\ towards\ banks	12379828341	21202751095	15736621006	8123252801	2778736275	1374168583	797546012
Bonds	1653607143	6952023391	13014174586	1464087941	2222268462	180000000	33114496
Trade\ liabilities	3596843558	7849308371	6266454756	2524428231	938120451	624670910	168049583
Liabilities\ towards\ banks	1886740878	19202762436	398350	85440	875314	0	1
Liabilities\ towards\ customers	1616106637	16318662309	0	0	0	0	1
Securitised\ liabilities	55574139	17217008354	0	34492000	0	0	1
Advance\ payments\ received\ on\ orders	1488702647	1070262004	2064379548	8428172978	398642778	118780713	33633753
Loans\ for\ financing\ construction	521202821	2568397176	5629570147	2786684082	558212329	1047093972	1
Liabilities	2449017	4629495436	0	0	0	0	1
Financial\ contributions\ of\ apartment\ requester	143188822	728716729	1688008924	353261632	89282325	183956345	1
Liabilities\ toward\ companies\ in\ which\ shares\ are\ held	296080391	1953806730	485170191	192090380	33488522	36282079	2677295
Other\ loans	61273961	224559572	507931580	230326806	18231937	32387280	1
Loans	212981150	22671618	591153689	4091519	544692	13186901	406818
Leasing\ liabilities	201429237	84050975	124167820	4574674	0	0	1
Deposits\ from\ silent\ shareholders	55187865	88230176	30610606	20166029	2152478	218076	1
Trust\ liabilities	9595230	215007581	0	0	0	0	1
Bridging\ loan	8199683	27652847	53828282	3546345	4775688	19044722	1
Liabilities\ towards\ bidders	16484366	8573083	29584950	32328213	14037473	28136450	1
Liabilities\ from\ real\ estate\ transactions	2046551	11113916	23795850	12239163	598823	6756532	1
Liabilities\ from\ construction\ contracts	15251823	53848216	120311227	33718897	7247940	27784252	1
Liabilities\ from\ facility\ management	15581328	75895291	122544667	89214808	12269650	18874468	1
Deposits	3297864	14810088	25740430	21625011	2997014	4362511	1
Liabilities\ from\ advisory\ activities	679669	15551340	22712606	31784770	3597600	1247782	1
Offsetting\ of\ facility\ management	3243845	19955718	24604574	14547679	1096492	2097942	1
Liabilities\ towards\ joint\ working\ groups	157233133	13890963	7753068	51132240	4660509	15820400	977901
Subordinated\ liabilities	27656000	250121653	0	0	25000000	0	1
Fonds\ for\ general\ bank\ risks	5279083	0	0	0	0	0	1
Released\ reinsurance\ deposit\ debts	4820000	0	0	0	0	0	1

==> data/liabHist.csv <==
name	value
Gesamt	502261406764
ggü.\ Kreditinstituten	62392904113
Erhaltene\ Anzahlungen\ auf\ Bestellungen	13602574421
aus\ Lieferungen\ und\ Leistungen	21967875860
ggü.\ verbunden\ Unternehmen	96996880775
ggü.\ Unternehmen\ mit\ Beteiligungsverhältnis	2999595588
Leasingverbindlichkeiten	414222706
Einlage\ stiller\ Gesellschafter	196565230
Treuhandverbindlichkeiten	224602811
Sonstige	192585682489
Anleihen	25519276019
Darlehen	845036387
Darlehen\ zur\ Baukostenfinanzierung	13111160527
Darlehen\ sonstiger\ Art	1074711136
Finanzierungsbeiträge\ der\ Wohnungswerber	3186414777
Zwischenkredite	117047567
ggü.\ Kaufanwärtern	129144535
aus\ dem\ Grundstücksverkehr	56550835
aus\ Bauverträgen	258162355
aus\ der\ Hausbewirtschaftung	334380212
Kautionen	72832918
aus\ der\ Betreuungstätigkeit	75573767
Verrechung\ aus\ der\ Hausbewirtschaftung	65546250
ggü.\ Arbeitsgemeinschaften	251468214
ggü.\ Kreditinstituten	21090862418
ggü.\ Kunden	17934768946
Verbriefte\ Verbindlichkeiten	17307074493
Nachrangige\ Verbindlichkeiten	302777653
Fonds\ für\ allgemeine\ Bankrisiken	5279083
Verbindlichkeiten	4631944453
Depotverbindlichkeiten\ aus\ Rückversicherungsgeschäft	4820000


==> data/liabHist_-_Original.csv <==
name	value
Gesamt	502261406764
ggü.\ Kreditinstituten	62392904113
Erhaltene\ Anzahlungen\ auf\ Bestellungen	13602574421
aus\ Lieferungen\ und\ Leistungen	21967875860
ggü.\ verbunden\ Unternehmen	96996880775
ggü.\ Unternehmen\ mit\ Beteiligungsverhältnis	2999595588
Leasingverbindlichkeiten	414222706
Einlage\ stiller\ Gesellschafter	196565230
Treuhandverbindlichkeiten	224602811
Sonstige	192585682489
Anleihen	25519276019
Darlehen	845036387
Darlehen\ zur\ Baukostenfinanzierung	13111160527
Darlehen\ sonstiger\ Art	1074711136
Finanzierungsbeiträge\ der\ Wohnungswerber	3186414777
Zwischenkredite	117047567
ggü.\ Kaufanwärtern	129144535
aus\ dem\ Grundstücksverkehr	56550835
aus\ Bauverträgen	258162355
aus\ der\ Hausbewirtschaftung	334380212
Kautionen	72832918
aus\ der\ Betreuungstätigkeit	75573767
Verrechung\ aus\ der\ Hausbewirtschaftung	65546250
ggü.\ Arbeitsgemeinschaften	251468214
ggü.\ Kreditinstituten	21090862418
ggü.\ Kunden	17934768946
Verbriefte\ Verbindlichkeiten	17307074493
Nachrangige\ Verbindlichkeiten	302777653
Fonds\ für\ allgemeine\ Bankrisiken	5279083
Verbindlichkeiten	4631944453
Depotverbindlichkeiten\ aus\ dem\ abgegebenen\ Rückversicherungsgeschäft	4820000


==> data/powershell-help.txt <==
# run something like this
cat .\input.csv| Select-String -Pattern "\t0\t" | % {$i = 0}{echo "$i\t$_"; $i++;} > output.csv -encoding utf8
